GNN4REL: Graph Neural Networks for Predicting Circuit Reliability Degradation

Process variations and device aging impose profound challenges for circuit designers. Without a precise understanding of the impact of variations on the delay of circuit paths, guardbands, which keep timing violations at bay, cannot be correctly estimated. This problem is exacerbated for advanced technology nodes, where transistor dimensions reach atomic levels and established margins are severely constrained. Hence, traditional worst-case analysis becomes impractical, resulting in intolerable performance overheads. Contrarily, process-variation/aging-aware static timing analysis (STA) equips designers with accurate statistical delay distributions. Timing guardbands that are small, yet sufficient, can then be effectively estimated. However, such analysis is costly as it requires intensive Monte-Carlo simulations. Further, it necessitates access to confidential physics-based aging models to generate the standard-cell libraries required for STA. In this work, we employ graph neural networks (GNNs) to accurately estimate the impact of process variations and device aging on the delay of any path within a circuit. Our proposed GNN4REL framework empowers designers to perform rapid and accurate reliability estimations without accessing transistor models, standard-cell libraries, or even STA; these components are all incorporated into the GNN model via training by the foundry. Specifically, GNN4REL is trained on a FinFET technology model that is calibrated against industrial 14nm measurement data. Through our extensive experiments on EPFL and ITC-99 benchmarks, as well as RISC-V processors, we successfully estimate delay degradations of all paths -- notably within seconds -- with a mean absolute error down to 0.01 percentage points.

==> data/cell_variabilities.csv <==
mean,sigma,sigmu
0.014162312899999998,0.0008151974686027958,0.057561040654792756
0.016867893000000002,0.0009341189972010696,0.05537852280667594
0.024603545799999998,0.0012958706003514452,0.05267007491056209
0.0382344568,0.001981333920463216,0.051820637359315545
0.0592338075,0.003043962471441015,0.05138893817421774
0.0886814909,0.004536859257163098,0.0511590322977204
0.12748396199999998,0.006496657163407566,0.050960584072587634
0.016413967499999998,0.0009448786838748088,0.05756552666957632
0.019114275,0.0010661960008399992,0.055780091101545796
0.0268537506,0.001426347338431102,0.05311538636361291
0.0404883421,0.0021071124891708106,0.05204244925530825
0.0615023121,0.0031748298636914358,0.05162130910670976
0.0909615498,0.004654826203854236,0.05117355865295774
0.129743622,0.00664529242867299,0.051218644325136765
0.022492782300000003,0.0015351581634618478,0.06825114576696222
0.025262620399999994,0.0016383608698768972,0.06485316423774065
0.033074293,0.0019808678837731613,0.059891465670125175
0.0467347197,0.002660827075291913,0.05693469635363862
0.0677615408,0.003725920127489556,0.05498576454285047
0.0972214187,0.0052309328426930765,0.05380432534968836
0.135999156,0.00720873995351347,0.05300576978222916
0.029616195400000003,0.002563048170167982,0.0865421143921809
0.0326526096,0.0026758919852648473,0.08195032550368798
0.040800316600000004,0.0030235140275280846,0.07410516092730722
0.054624543500000004,0.0036988188618977923,0.06771349699055686
0.07567792570000001,0.004749756793983404,0.06276277725703314
0.1051492564,0.006268413872367901,0.059614438437130976
0.143861439,0.008239782610223569,0.05727582504039577
0.0363729388,0.00353982020647783,0.09732015952689065
0.03989868370000001,0.0036761546461522446,0.09213724126323104
0.0486019125,0.0039867063325903585,0.08202776655322687
0.0625481118,0.004624441824498274,0.07393415550712555
0.0836918745,0.005690587354320898,0.06799450231361347
0.11319027529999999,0.007153316913742068,0.06319727463143708
0.15182384200000001,0.009163782259107226,0.06035799212028388
0.0428100015,0.004341394891759323,0.10141076243034756
0.04690573159999999,0.004534238825133143,0.09666705262802347
0.0565016836,0.00486903017408469,0.08617495734383197
0.07085186010000001,0.005435623168512334,0.07671814347344613
0.0920842923,0.006398818968902581,0.06948871310272949
0.121685,0.007891254915800536,0.06484985754859297
0.160508239,0.009821578441623523,0.06119049403827503
0.048948219,0.005156216802116589,0.1053402331577496
0.053614478300000004,0.0054271732501447005,0.10122588939086441
0.0643322315,0.005820322612427122,0.09047288546841596
0.0793197777,0.0063295568218789304,0.07979796471213421
0.100914769,0.0071873869037949985,0.07122234906760772
0.130723792,0.008534324506926459,0.0652851663523229
0.169617431,0.010420985901170358,0.06143817790266118
0.0124112769,0.0006745845243235623,0.0543525480705021
0.0150452552,0.0007841962365571454,0.05212249484190507
0.022749511299999997,0.0011450482413930985,0.05033287204693046
0.0365155017,0.0018379060399538408,0.050332213837660095
0.0576368239,0.0029098253469183265,0.050485525572451374
0.0871426343,0.004402474271796184,0.05052032575283513
0.125892255,0.0063745587600523654,0.05063503517394589
0.0149382532,0.0007603125551582659,0.05089701888024404
0.017564273,0.0008691698781527626,0.049485104117475434
0.0252618199,0.0012308068695632772,0.04872201901666147
0.0390328678,0.001920242952534892,0.049195538549050497
0.060160248699999995,0.002986121088625551,0.04963611609247804
0.0896666051,0.004488758236464671,0.05006053515083589
0.12840155599999997,0.00645593929099345,0.05027929171663193
0.023674565899999996,0.0012369035441070636,0.052246091832546075
0.0262682977,0.001330550615047738,0.050652335002573774
0.033900179,0.0016965480863884847,0.05004540201361428
0.047656621700000006,0.0023934853591705283,0.050223563353642586
0.0687917644,0.0034621719421498477,0.050328291073020476
0.0983006456,0.0049670275481624665,0.05052894126834164
0.137053656,0.0069340113256850635,0.05059340646618769
0.0340877577,0.0024074368344886563,0.07062467574652634
0.03701566060000001,0.0024981152165267882,0.06748806251283782
0.0448017385,0.0028361539943923455,0.06330455221938197
0.0585460062,0.0035252818458975125,0.06021387409167993
0.0796726073,0.004599578113875484,0.05773098521247319
0.1091932855,0.0060992032153537835,0.055856943835193816
0.147960101,0.008069894117388707,0.05454101519833855
0.04383722179999999,0.003845109350356757,0.08771334478949024
0.04730911260000001,0.003952659793101505,0.08354964986389334
0.0555774338,0.00425429387808349,0.07654714489684641
0.0692864944,0.004940842522647554,0.07131032628268683
0.09045597949999999,0.006015901494103482,0.066506399326575
0.11994075,0.007499714258520752,0.06252849226406165
0.15867718000000003,0.009486997664292021,0.0597880405001653
0.0526103982,0.00539395473264975,0.10252640005012831
0.0566694903,0.005559148319416669,0.09809772930702836
0.0657910964,0.005860338049689939,0.08907494129691901
0.0795924969,0.006517976320077381,0.08189184375339506
0.1007076657,0.007586211282813114,0.07532903508469578
0.130335133,0.00909064621035451,0.06974824056345967
0.16910156,0.011005068845795591,0.06507964116827539
0.0603536998,0.006975850323039437,0.11558281176060456
0.06497984160000002,0.007203159326618709,0.11085221430608577
0.0751661402,0.007527357767966854,0.10014293334656094
0.08932286260000001,0.00813580689762341,0.09108314109968313
0.1104678321,0.0091585165562645,0.08290663790680564
0.14007783799999998,0.010591745698547464,0.07561328651108583
0.17890570300000003,0.01257233147731822,0.0702735087059702
0.038612098500000004,0.0021368118545041113,0.05534047455369749
0.0418625866,0.0022733099333292445,0.05430409628174396
0.050457155499999996,0.0026589684176529485,0.05269754886703728
0.0646052088,0.0033465970016382214,0.05180073037142203
0.0858081488,0.004413016483062163,0.05142887411949578
0.115304353,0.005922884225437717,0.05136739482366045
0.154032194,0.007882989070844578,0.0511775419549278
0.04075304490000001,0.0022126485042494545,0.05429406587112351
0.044006953900000007,0.002349639444575336,0.05339245815364957
0.05259953419999999,0.0027351582946050683,0.05199966760551786
0.0667536931,0.0034179403839579596,0.05120226649988838
0.0879543092,0.004489093348363975,0.0510389245188225
0.117442472,0.006002438401348071,0.051109605401937305
0.15617203000000002,0.007963425800972066,0.0509913702278959
0.0485557521,0.0024786611125497686,0.05104773390071263
0.051803473100000004,0.002616056152149183,0.050499628607897
0.0603941505,0.002999130233290309,0.04965928336537011
0.07455311860000001,0.0036814312910639613,0.04937997712498054
0.09575179389999999,0.004758832499598197,0.049699669382363365
0.125250411,0.006262739180272409,0.05000174554534922
0.163969731,0.008224399339960466,0.05015803398470213
0.0609019696,0.0034865547330340707,0.05724863671788491
0.06415483229999999,0.0036316398276845592,0.056607424530428704
0.0727779886,0.004024204767986431,0.055294256483291046
0.0869588891,0.004689718136288045,0.05393029033403377
0.1081713206,0.005759805073213594,0.053247062541765755
0.137675137,0.007255861294798871,0.05270277155997216
0.176388265,0.009239585118171212,0.05238208515839312
0.07365276420000001,0.00458601395864505,0.06226533394173751
0.07687081359999999,0.004746568068213203,0.061747337460380455
0.08543781010000001,0.005143072773039165,0.06019668302616249
0.0996174131,0.005841430769922569,0.05863865149819444
0.120895792,0.006943039258918739,0.057429949744807814
0.15050701800000002,0.00843519556227654,0.05604519758857052
0.189281259,0.010386459141758678,0.054873151185869266
0.0867956255,0.005713574096267002,0.06582790392203582
0.0900311117,0.0058629346217224446,0.0651212065586706
0.0985912849,0.006255216083422882,0.06344593327663267
0.11275702150000001,0.006933077875871629,0.06148688377576227
0.13399532599999997,0.007999225970420505,0.05969779849201984
0.163526062,0.009512602437992417,0.05817178204898261
0.20235936300000004,0.011502060991678288,0.056839776628859445
0.09982284129999999,0.006890477734961512,0.06902706480026342
0.103111864,0.0070296530863221155,0.06817501705062878
0.11168546550000001,0.00744085242354858,0.06662328343475078
0.125856217,0.008124919132201614,0.06455715359855138
0.14716017199999998,0.009175192790189924,0.062348342391105156
0.17671125399999998,0.010655345410229332,0.06029805781486522
0.21548629500000002,0.012609499755583528,0.058516481317679746
0.031054652999999998,0.0017774730782757287,0.05723693252266347
0.0345945526,0.0019506616169641356,0.056386380813149624
0.043884660500000006,0.00237669475697608,0.05415775648933366
0.0582642096,0.0030601480969167003,0.052521918994962224
0.07948498179999999,0.0041245491087680605,0.05189092348471873
0.1090307787,0.005630495937261284,0.05164134388834998
0.147838916,0.007596015804423069,0.05138035376573696
0.0334673026,0.0018596276512556362,0.05556550742920155
0.0370078227,0.002034877501320433,0.05498506404486296
0.0462986628,0.002459643226323069,0.05312557809602805
0.0606790941,0.0031441112377443804,0.051815395143553745
0.08189652989999999,0.0042068921193441355,0.051368380619801285
0.1114483077,0.005703027257554633,0.051171950254338704
0.15024959300000001,0.007661737506138145,0.05099339940400467
0.0407148467,0.002432454801909471,0.05974368072247883
0.04425719410000001,0.002605395112190436,0.05886941468326018
0.05354733329999999,0.003032405685617159,0.05663037725199211
0.0679282867,0.00371652842101299,0.0547125299571701
0.08914029059999999,0.004783330990167117,0.05366070671265141
0.11870387099999999,0.006275375798928441,0.052865805858415875
0.157487789,0.00823047410569303,0.052261030254815696
0.048511623999999996,0.0032921357721890096,0.06786282339649173
0.05205002930000001,0.003468294273102608,0.06663385822729224
0.0613405238,0.003894470112383687,0.06348935208120422
0.0757171627,0.004583604870501775,0.060535877297232296
0.0969395152,0.0056446126274052166,0.058228191215518026
0.126494645,0.007157511858948331,0.05658351670893524
0.1652789,0.009129441787500008,0.05523658366252442
0.0561335129,0.0041974294789423544,0.0747758203984122
0.0596815871,0.0043655024345485875,0.0731465540156285
0.0689741098,0.004793423437207726,0.0694959811892741
0.083352701,0.005475388359479729,0.06568939331047867
0.10456729819999999,0.006539133727078639,0.06253516959548487
0.13406032099999998,0.008054175565754884,0.06007874295448603
0.172903344,0.01002866850682002,0.0580015879092542
0.0633597431,0.005024398597732995,0.0792995418211062
0.0668997622,0.005200243606172186,0.07773186981780011
0.0761965979,0.005628708086252638,0.07387085829789572
0.09058319159999999,0.006309543755003665,0.06965468585900064
0.1118054552,0.0073719489966196676,0.06593550362486846
0.141370774,0.008859954514043224,0.06267175501241314
0.18010162100000002,0.01080461460664642,0.059991767684569694
0.0702708756,0.00590755424381768,0.08406831697167126
0.0738110375,0.006090263676388049,0.08251155765678066
0.0831137947,0.006518044057720098,0.07842313157818191
0.0975089499,0.00720586915120614,0.07389956674332045
0.1187275955,0.008258779061116122,0.06956073713390516
0.14830820999999997,0.009764460078392585,0.06583897195167136
0.187093579,0.011735081298518637,0.06272305741993763
0.00464878565,0.00022345939018989904,0.048068335908303075
0.0057223366,0.00027388753794812073,0.04786288488309491
0.009229011289999998,0.0004419408928757688,0.04788604965242912
0.015523181799999999,0.000750791039020201,0.04836579566569278
0.025036461600000004,0.0012264595147116217,0.04898693490743203
0.0382345999,0.0018907272277776744,0.04945068688367978
0.055523482299999996,0.0027637674114623628,0.049776550334674576
0.00721054021,0.00030069432143790294,0.04170205181310582
0.00825422285,0.0003556335361295353,0.04308504175284476
0.011739208099999999,0.0005280452207524934,0.04498133232279045
0.018033752700000003,0.0008373039898054076,0.04642982543535753
0.0275556298,0.0013166684595844256,0.047782194387893315
0.0407621302,0.0019807217175035344,0.04859220329715581
0.0580508012,0.0028453018226157205,0.049013997460826096
0.014549884499999999,0.0008804856234049327,0.0605149562118471
0.016163913299999996,0.0009082734851887988,0.05619143510184499
0.020729270400000003,0.0009667182721566617,0.04663542196625799
0.0272925515,0.0011430567095025903,0.04188163607578391
0.036811661,0.0016160343614900386,0.04390006638086878
0.0499657052,0.0022869287217163483,0.04576996787221064
0.0672757224,0.003137224585450936,0.04663234334070764
0.021664184399999998,0.001846394767809754,0.08522798429511864
0.024194967600000002,0.0019393721135989464,0.08015601201296696
0.0314914664,0.0021255765927867295,0.06749690744114506
0.0419362781,0.002331495076362266,0.05559613733013341
0.0540427556,0.0024234400499051185,0.04484301407282641
0.0676552901,0.0028664798683834913,0.04236889479221213
0.0849397631,0.003738894298616185,0.04401818609046939
0.0279414282,0.0029427146599278896,0.10531726005071887
0.031390302,0.0031234623847847384,0.09950405653264305
0.041518808399999996,0.0035808263433334143,0.0862458842468469
0.0563227889,0.004060373686125178,0.07209113336582626
0.07372344530000001,0.004461609354801557,0.06051818843579678
0.0927261218,0.004671522219775329,0.050379786505589934
0.11249645180000001,0.004822038098310538,0.042863912782629986
0.0331550674,0.0040898939820907315,0.12335652745772223
0.0375025588,0.004363969590477134,0.11636458231423755
0.0506909433,0.005097611077545346,0.10056256099588792
0.06975062019999999,0.005931663249009641,0.08504101084694932
0.09277538440000001,0.006682040114278383,0.07202384724668823
0.11782456929999999,0.007213371979217353,0.06122128875218688
0.144308714,0.007645148653239788,0.05297773392422988
0.037992761599999994,0.005379536862107761,0.14159373089919744
0.043106954,0.005770842708118619,0.13387266258986008
0.058594124299999994,0.006777363206146439,0.11566625983599588
0.082403522,0.008010147441258914,0.09720637233514015
0.11085788240000001,0.009276926439933766,0.08368305653233157
0.142524027,0.010316090915751619,0.07238141619273512
0.175777596,0.01099160752259262,0.06253133375764577
0.008354685189999999,0.0004394483003182701,0.052599025615502594
0.0122113414,0.0006437081949192865,0.05271396268712023
0.0256849675,0.0013558050569481574,0.052785936246489605
0.051358272499999996,0.0027238585839244604,0.05303641363568957
0.09129532180000001,0.004843187406373825,0.05304967780259059
0.14743417499999997,0.007811900076497407,0.05298568039938778
0.22126221399999998,0.011675022437456774,0.05276555009730118
0.010212595230000001,0.0004940806356781241,0.04837953767390466
0.014210144500000002,0.0007084241698969934,0.04985341070226227
0.0278627848,0.0014259712593532386,0.0511783466580569
0.0536450827,0.0027828030707330318,0.05187433648476847
0.09360772869999999,0.004938004392864618,0.052752101364303465
0.14975219299999998,0.007883748406861655,0.05264529519685669
0.22351515700000002,0.011781288498166405,0.05270912566420005
0.017308573299999998,0.0009187543135930606,0.053080880651963425
0.0221382344,0.0010044022894915045,0.04536957515869036
0.0358021443,0.00165875199248715,0.04633107946238712
0.0615583789,0.0030814646473158584,0.05005759902029938
0.1015748056,0.005166933048799783,0.0508682543695637
0.157730333,0.008165616059412833,0.05176947201026218
0.231400089,0.01214655483400188,0.05249157373488253
0.0251222944,0.0015488123710408984,0.061650912388038034
0.0324485272,0.001862730914496235,0.05740571530458353
0.051166871600000004,0.0023809695385403184,0.04653342024022274
0.07735912519999999,0.003465583825521564,0.04479864290814866
0.117064524,0.005599278982560929,0.047830707299172284
0.17308239600000003,0.008639223794007594,0.04991393690902911
0.24654595499999998,0.012604672745295333,0.05112504378867353
0.0330978957,0.0020483022669245373,0.06188617806673847
0.0427938478,0.002638978428134516,0.061667238722443556
0.0681040063,0.0037667479477597465,0.055308757184814046
0.1017942701,0.004600692449833388,0.045195986427465806
0.142150101,0.006320590338807763,0.04446419871912552
0.197548728,0.009484761434716715,0.04801226275026542
0.27125428,0.01352372111981486,0.04985624971452933
0.0412742324,0.0024933505556908367,0.06040937434104376
0.053388842,0.003280961396197666,0.061454065555451944
0.08507958169999999,0.005095108460708318,0.05988638353529092
0.127955553,0.006809966841297435,0.05322134664446673
0.177017158,0.00781882767704208,0.044169885932990066
0.233084627,0.010287040141398387,0.044134357009303696
0.306014887,0.01451132579396278,0.047420326299232554
0.0497166134,0.002871678231948748,0.05776093815651466
0.06423542880000001,0.003844159090079442,0.059844842042674144
0.1021226343,0.006250643578730259,0.06120723012655637
0.154130539,0.008829395450000612,0.05728517857191566
0.214198301,0.010850401509497992,0.050655871026250535
0.27946430699999997,0.012092902664356503,0.04327172508779987
0.352768917,0.01550570781612339,0.0439542915174791
0.0035306476099999998,0.00016910434517227536,0.04789612667469676
0.00443421065,0.0002146595111342563,0.04840985872745047
0.007580036500000001,0.0003707370180528304,0.04890966132588284
0.0135617781,0.0006732954659098818,0.04964654788960762
0.022887502599999998,0.0011458038201225581,0.05006242228116921
0.035960031399999995,0.0018068838814808204,0.05024700510914517
0.0531989111,0.0026675568879777215,0.05014307309718077
0.00609263215,0.0002456630735914616,0.04032133691042904
0.00702578432,0.00029290943872813937,0.04169063913538117
0.010236164120000002,0.00045672309606467734,0.04461857886513422
0.0162809099,0.0007559608206079759,0.04643234470623634
0.025638194899999998,0.0012266588837411365,0.04784497849890113
0.0387272631,0.0018850029307025352,0.0486737966954999
0.0559628441,0.002754072893539334,0.049212525521720826
0.011264352769999998,0.0008560617032892347,0.07599741598728667
0.0132348504,0.0009012032889019923,0.06809319800864484
0.0185545211,0.0010070299781842404,0.05427410240107143
0.025537538899999997,0.0010615724405537916,0.041569097347661475
0.034889854299999995,0.001510924324741847,0.043305549852693054
0.04799093360000001,0.0021812902505737946,0.04545213203716033
0.0652059037,0.0030428160470183374,0.04666473239935079
0.0153276895,0.0017517500756521456,0.11428663632911833
0.0185756722,0.0018666392736211741,0.10048838359783148
0.0272426072,0.002104714224814451,0.07725817904882654
0.038872436899999994,0.0023528312439975636,0.06052698085407565
0.0518707003,0.002462637760550585,0.0474764702675623
0.0657841939,0.00272273006157441,0.041388818501193345
0.0829215898,0.0036037360127714273,0.04345956247900384
0.018049613899999997,0.0027887387725203214,0.15450406795240765
0.0224924058,0.0030370402422390357,0.13502514000699006
0.0348452214,0.0035498316201467124,0.10187427364564577
0.0514902331,0.0040102864893048085,0.07788441123419208
0.07013737549999999,0.004422139628476637,0.06304968780128703
0.08999599829999999,0.004726648267882367,0.05252064933071994
0.1104246394,0.004846540793651919,0.043890030522045965
0.01936001533,0.00412901927657935,0.21327562019959154
0.0251714562,0.00443708533366215,0.17627447925170694
0.0408286166,0.005189695095234974,0.12710925638452747
0.0627351091,0.006009358220999601,0.09578939619632543
0.08746187749999998,0.006815093901653308,0.07792073639916214
0.1139112048,0.007342038862368783,0.06445405327122643
0.141260239,0.007767710977096322,0.054988658040542614
0.018759623419999996,0.005692802205235541,0.3034603668624997
0.02591920896,0.006152179272030597,0.23735983924220028
0.0451106681,0.007393620631663309,0.16389960386472993
0.0722765891,0.008447373825890834,0.11687565684931907
0.10359952509999999,0.009525671384699836,0.09194705647062697
0.136981501,0.010448513130327857,0.07627681879707142
0.17148204900000003,0.011095250611172499,0.06470211124648095
0.01059428139,0.0006066019930141151,0.05725749304588889
0.0121281806,0.0006754908800069862,0.05569597801066602
0.0163513136,0.0008663180594303314,0.05298155736125881
0.023366198400000003,0.0012093903127799917,0.05175811195628603
0.03394340440000001,0.001743342892485991,0.05136028407586573
0.048696891299999996,0.0025008290870343116,0.05135500481186387
0.0680716769,0.003489304842432058,0.05125927553625549
0.013253392600000002,0.0006919063206401439,0.05220597785959678
0.0147883014,0.0007636397180326577,0.05163809536859032
0.0190164898,0.0009586175609199238,0.05040980596323953
0.026041967400000005,0.0013011886408343242,0.04996506680345218
0.0366242178,0.001836622686012,0.05014776550427789
0.0513710539,0.002581780764627661,0.050257500452558584
0.07077410140000001,0.003579574078398264,0.05057745711481776
0.0214587972,0.0012499454821713468,0.058248627382123115
0.023050538500000002,0.0012962270683643782,0.05623413389515295
0.0272967783,0.0014561366053748607,0.053344632446051726
0.0343236949,0.0017934012446656656,0.05224965581038496
0.044913021,0.002329194841882158,0.051860124080323124
0.059666077,0.0030811636127475476,0.05164012396436836
0.07907094910000001,0.004077637782761804,0.05156935422142041
0.0301058321,0.002433128954266025,0.08081918965681154
0.0320662532,0.0025113780131502893,0.07831841149281168
0.0367823537,0.002670415099858421,0.07260044100599308
0.0439542445,0.002982232647644114,0.06784857029323105
0.054549899799999996,0.0035155530272586452,0.0644465533419485
0.06927178619999999,0.004257756091981828,0.061464505616888924
0.0886496615,0.005253519196538273,0.05926158213856545
0.037353979300000006,0.003983801825448394,0.106649998209117
0.039707706599999996,0.00411789574260245,0.10370520221891763
0.0453317713,0.004306408201376548,0.09499757185478759
0.0528629661,0.004592295664034133,0.0868716987114753
0.0634240464,0.0050922280961549935,0.08028860322218409
0.078113165,0.005841947217632885,0.07478825390870905
0.0974267975,0.006813431571378817,0.06993385543006088
0.04288897490000001,0.0057519554238691884,0.13411268134247684
0.045626820299999996,0.005950922653189348,0.13042597783631546
0.0521949167,0.006230873835068373,0.11937702422022205
0.0605559779,0.006501633572653464,0.1073656771490014
0.0713048037,0.006966583483552725,0.09770146080007686
0.08593269749999999,0.007688077242604421,0.08946626215945824
0.1052553204,0.008675549987015292,0.08242386184418751
0.0463571241,0.00785097014608538,0.16935843839556433
0.0494168994,0.008092428016156604,0.1637583117195047
0.0569696037,0.008549023233901642,0.1500628875517637
0.06642292799999999,0.008818346259469964,0.132760577183077
0.0776360051,0.009231350124750426,0.11890552731119888
0.09228541609999999,0.00991303375565985,0.107417121519159
0.11153503220000001,0.010841396829599958,0.0972017187403471
0.0081767711,0.0003953812537377021,0.04835420349943538
0.012109775199999999,0.000586789526861032,0.048455856295419264
0.0257997687,0.001259626976994174,0.048823188751850086
0.0518403,0.002566836017504967,0.04951429712993496
0.09223487339999999,0.004693937318258541,0.050891134179824674
0.14851059500000002,0.007808648070291083,0.05257973729275734
0.222207021,0.011868399146171814,0.053411449794702096
0.01003985016,0.0004480455596361648,0.04462671777923873
0.0141041481,0.0006536215711515836,0.046342506227056955
0.028008933200000002,0.0013323440089466143,0.04756853820289786
0.054157633700000006,0.0026464904032981224,0.048866433455310325
0.0945987183,0.004769768585990206,0.050421069880290395
0.150910709,0.007894034924530592,0.052309309106291405
0.224603363,0.011946632746980308,0.0531899103709338
0.0171632782,0.000831733555311911,0.04846006372558309
0.022120791700000003,0.000923728710689487,0.04175839288290423
0.03602148339999999,0.0015563310553922704,0.043205634762733584
0.0621750413,0.002902057854487933,0.04667560799011376
0.10264818449999999,0.005047840594281382,0.04917613125716201
0.15898212800000003,0.008176538142613512,0.05143054911564343
0.232712463,0.012226852704587992,0.052540601164914796
0.025250894699999995,0.0012839769915683017,0.050848772165221615
0.0326343134,0.0016393955575316455,0.0502353316718361
0.051552677500000005,0.0022107187431251755,0.04288271434835126
0.0780102862,0.0033098972500359217,0.042428984833488816
0.118301857,0.005528750885408377,0.04673426965232149
0.17452779400000004,0.008693905043101314,0.04981387115396251
0.248205084,0.01276717179325721,0.05143799469174939
0.0339473157,0.0015794607543709684,0.0465268231611894
0.0436829099,0.0022087412056793015,0.05056305110478232
0.0688611367,0.0034431948296426663,0.05000200395534084
0.10265409769999999,0.004348920770323513,0.04236480440394065
0.143325737,0.006150934311528269,0.042915769632695264
0.19924169,0.009362352271301905,0.04698992601047454
0.272644002,0.013457347882998344,0.04935867939247145
0.0435153213,0.0016375970128492548,0.03763265360169258
0.055360008700000005,0.0026288484174589234,0.04748641626313406
0.0868016585,0.0045396222635813825,0.05229879638280624
0.12928968400000002,0.006399114913472005,0.04949439673371005
0.178260666,0.007671362265690198,0.04303452038987781
0.234548301,0.0103034227253013,0.0439287885751997
0.30742999899999995,0.014506777371446206,0.04718725374437583
0.0540204633,0.0016016223109616326,0.029648437149957442
0.0677392,0.0029123080735071654,0.04299295051472656
0.10519351069999999,0.00567444745695096,0.05394294209966851
0.156356352,0.008373454810743506,0.05355365934057803
0.21594998799999998,0.01063618704812861,0.049253010600438706
0.2808408479999999,0.012015514582554489,0.042784070295053704
0.35424600199999995,0.0155553794524565,0.04391123503055513
0.0169465533,0.0009765181240487581,0.057623406173617504
0.020045829900000003,0.0011190750075345613,0.05582582577609127
0.0286653826,0.0015291051701169932,0.05334326743355566
0.042921738699999996,0.0022222460685940456,0.051774372052501356
0.06405738589999999,0.0032892995843746063,0.05134926344808284
0.0934689269,0.004778244703888304,0.05112121067785901
0.13210986800000002,0.006749276372777466,0.0510883590677531
0.018932099800000005,0.0010485817588939098,0.05538644788328812
0.0220381357,0.0011923642366526925,0.054104587288329134
0.030650093599999997,0.001602523155496651,0.05228444573156707
0.0449093576,0.0022960353983405117,0.05112599068530234
0.066045972,0.0033584985970553007,0.05085092240076807
0.09546073390000001,0.004849696666962,0.05080305240521516
0.13410365200000002,0.006819912291412446,0.0508555299553844
0.0269022579,0.0013959819053546746,0.051890882562488354
0.029990558900000002,0.0015296260327088875,0.05100358542197383
0.038604283999999996,0.0019275573695423118,0.04993117783358738
0.052865161900000006,0.0026258108554133896,0.0496699671587195
0.074015285,0.0036873850298325553,0.049819237064784055
0.1034361414,0.005181038877294213,0.050089251273000526
0.142084045,0.00715447259615299,0.050353807115732035
0.03720279840000001,0.002329157741704753,0.06260705758373146
0.0405776389,0.002467236475894594,0.060802859475754124
0.049562958100000006,0.002879277832042,0.05809334112448788
0.06401646920000001,0.003557667470636201,0.055574253236637436
0.0851871434,0.004601250992020323,0.05401344391154127
0.1145978993,0.006095930894803823,0.05319408935102376
0.153231855,0.008063566231162198,0.052623302322889705
0.0473898058,0.003283221371071073,0.06928117378086139
0.051350106,0.0034764513060140923,0.06770095676168794
0.060957057999999995,0.0038647768150937884,0.06340162963727332
0.0755079165,0.004548393890775445,0.0602373115509742
0.0967850555,0.005637540065228522,0.05824804290398451
0.12631940700000002,0.007110219147654921,0.05628762291177412
0.164971929,0.00905868905368378,0.05491048755139294
0.05738762990000001,0.004034771927651445,0.07030734558444353
0.0619418535,0.004303861337282872,0.06948228207738201
0.07264473490000001,0.004751892760176328,0.06541276207721872
0.0875639621,0.0053877266861505,0.061529041821995166
0.1087943912,0.006399448884285674,0.05882149634461738
0.138285267,0.007904523847200536,0.057160997832115666
0.177072771,0.009882700012146937,0.0558115172442122
0.06734585280000001,0.004666162991891631,0.06928656773786715
0.0725155525,0.0050175250650926085,0.06919239931451407
0.0846438086,0.005577854978915448,0.06589796786289043
0.1002699149,0.0061770024647589085,0.06160374695559762
0.12166021599999999,0.0071215494142358796,0.05853638640782851
0.15117672000000001,0.008540952178868685,0.05649647762478696
0.18991268,0.010477009256680294,0.05516750780769506
0.038292783299999994,0.002260447934648433,0.05903065120493431
0.041722334199999996,0.0024317509914781395,0.05828415495214886
0.0508301022,0.00285733170962946,0.056213377230421156
0.06507600950000002,0.003543697187873011,0.054454740158475914
0.08619381340000001,0.004605140755616431,0.053427741202786025
0.11564619399999998,0.006092152579459531,0.05267923109911885
0.15434855699999997,0.008054110950934371,0.052181316803203884
0.040713804699999995,0.0023433725740326997,0.057557199365175025
0.0441501138,0.002515033013311676,0.05696549333269614
0.053257785499999995,0.002940751260497199,0.0552173026514067
0.06750391970000001,0.0036232181200705426,0.05367418864227142
0.08862192859999998,0.004678234411635682,0.05278867753771365
0.11807244499999998,0.0061692137832692,0.05224939471075746
0.15674281199999998,0.00814182295949499,0.05194383624746372
0.04855218619999999,0.0028539738144669835,0.05878157170329405
0.0519877891,0.003029491841991307,0.05827314249051816
0.0610955795,0.00345449702196782,0.05654250356963748
0.0753427419,0.004137256445601488,0.054912475193599077
0.09645828710000001,0.005197767866732799,0.05388617217869711
0.125906318,0.006689203406317309,0.053128417323087075
0.16457910800000003,0.008650382984938998,0.05256063840702671
0.0576568509,0.003790921928408244,0.06574972217929863
0.0610841273,0.003966506309641918,0.06493513920828198
0.07019815639999999,0.004392520767959555,0.06257316421431768
0.0844404481,0.0050787633776227725,0.06014609694643215
0.10556298780000001,0.006136354658122477,0.058129793273267664
0.13500691,0.007622995926064029,0.05646374638204836
0.173677103,0.009602792480305445,0.055291067817416585
0.0670438579,0.004791027036728582,0.0714610881115268
0.07048483200000001,0.004956098362542374,0.07031439562120788
0.07958866299999999,0.005377613955157222,0.06756758754896063
0.09384023809999999,0.006064636116698705,0.06462724561968802
0.114951761,0.007116515886139556,0.061908715658036385
0.144362726,0.008625625697513056,0.05974967317750051
0.183081845,0.01061579745844153,0.05798388943721607
0.0762628957,0.005856099237363499,0.07678831473171427
0.0796985392,0.006028065522682141,0.07563583452332763
0.0888116731,0.006453172662833587,0.07266131171256571
0.1030587593,0.007130393826680057,0.06918765445180415
0.12418570000000001,0.008194775337056216,0.06598807541493276
0.153635869,0.009673403908605183,0.06296318673216332
0.192249537,0.011639945287884128,0.06054602507512998
0.08526352520000001,0.0068326559144120304,0.08013574266821459
0.0887058109,0.007008202903547277,0.07900500353294529
0.09782195619999999,0.007431862943734634,0.07597336255001855
0.1120736813,0.008116609709763118,0.07242208532471145
0.133199868,0.009182072538521937,0.06893454683094684
0.16264388500000002,0.010693148720621833,0.06574577778083592
0.201354445,0.0126434941276821,0.06279222754522305
0.01034495201,0.0004918626655201556,0.04754615246592677
0.0136946364,0.0006707047605398748,0.048975726039712515
0.025068259699999998,0.001282096571614188,0.051144219301916205
0.046480613899999995,0.002409092019898187,0.05183003875725891
0.07963807799999999,0.004165365766809357,0.05230369531029312
0.126141542,0.006578995814268326,0.05215566347102627
0.18743947300000002,0.009800505721219831,0.05228624240327346
0.0123639697,0.0005675499032019427,0.04590353397598044
0.0157523867,0.0007499118946268374,0.04760623954380433
0.0272022246,0.0013573195734458779,0.049897373961314835
0.0486555611,0.0024935500097386975,0.05124902381895864
0.0818216158,0.0042310301079340725,0.0517104198757961
0.12829358999999999,0.006700021378351742,0.05222413199561835
0.18948642499999999,0.00992823308149519,0.05239548469762513
0.020206674299999998,0.0009522715043450042,0.04712658254431331
0.023896111,0.0010235533364273263,0.04283346927988936
0.0353475972,0.0016200470946491157,0.04583188739768473
0.0568069375,0.002782727393754498,0.0489856963993966
0.09002462300000001,0.004518461298111729,0.05019139372693323
0.136454304,0.006965466481211785,0.05104614714983109
0.19778788,0.010184481018845448,0.05149193681051361
0.029588639700000002,0.0018393562979925546,0.06216427374295799
0.035200615600000006,0.002043732415856896,0.05805956461332159
0.0505808491,0.0024263511700616733,0.04796975956779012
0.07275510449999999,0.003258659852937538,0.04478943264987735
0.105829593,0.005036308430586733,0.047588848145591306
0.152240387,0.007553489209263853,0.04961554130352974
0.213482095,0.010763887426785525,0.05042056303028844
0.038656027700000005,0.0027083022932409676,0.07006157782841632
0.046146901,0.0031019212226216114,0.0672184080708174
0.06696673730000001,0.003926432104041321,0.05863257286153197
0.09613826810000001,0.004676284611143424,0.04864124040885883
0.130926312,0.005719716109478601,0.04368652887342157
0.177122231,0.008282002873776381,0.046758686512797944
0.238132001,0.011590894995115208,0.048674243471859995
0.0474629124,0.003505388885328363,0.07385532636063781
0.056898866900000004,0.004159596313565322,0.07310508170357469
0.0830597918,0.005469844814261632,0.06585430442003144
0.120061609,0.006829808511548726,0.056885865252303304
0.16367788200000002,0.00787987217533226,0.048142559514133126
0.21231481600000002,0.009304167248407045,0.04382250576618753
0.27281302900000004,0.012645075997760873,0.046350704158491164
0.05591018909999999,0.004259374406140281,0.07618243605869474
0.06716521539999999,0.005027846775961394,0.0748578969935291
0.0989847196,0.006953452456157005,0.07024773605720255
0.143893318,0.009045666810629547,0.0628637030291396
0.19711827899999998,0.010848753425534522,0.05503677021010579
0.255973942,0.012054440372133471,0.04709245120010486
0.31974375400000005,0.013943454211451007,0.04360821450620426
0.00702455332,0.0003661655870637317,0.052126529671459844
0.0102126502,0.0005344340853345034,0.052330597334519835
0.021341783200000002,0.00112244495639559,0.0525937755939527
0.04261757780000001,0.002248005212347583,0.0527483101666933
0.0757588492,0.003992895790372212,0.05270533848568824
0.12217049799999999,0.006487576182112601,0.05310264170415841
0.18340866,0.009701663299722434,0.052896429752675986
0.00907011731,0.00043187007030922247,0.047614606906249864
0.012372637799999999,0.0006053743445407875,0.048928478658026145
0.0236466797,0.001204721404948651,0.0509467468681724
0.044981833199999995,0.0023314786169851996,0.05183156067959453
0.0781804708,0.00407910838262537,0.05217554129419966
0.124642736,0.006576829877801731,0.052765448584197724
0.18577353,0.009786586763707947,0.05268020026161934
0.0155612575,0.0009279360380837272,0.059631173000236466
0.0200249971,0.001025656490457701,0.05121880843906344
0.0317430726,0.0014558142230316413,0.04586242300411843
0.0530828686,0.0026315464663498912,0.04957430778995036
0.08622198910000001,0.0043909529880214165,0.050926138840624545
0.132794096,0.006840220149415988,0.051509971869652914
0.19398037900000004,0.010039081306416233,0.051753076049079326
0.0219332207,0.0017041039218598168,0.07769510666802422
0.0287751953,0.001968197794029943,0.06839911157892099
0.046043004,0.0024301486023479086,0.05277997505001864
0.0689464376,0.003067849584242646,0.04449612903919849
0.10193217110000001,0.004898335776284842,0.04805485572831914
0.14821843999999998,0.007320995505776219,0.04939328403251458
0.209320965,0.010595110387433295,0.050616575303067686
0.027623828,0.0024704513569676176,0.08943189759824806
0.0368599155,0.0029919589907035494,0.08117107568256768
0.0604568204,0.00393814648227306,0.065139821383545
0.091550524,0.004684039433403361,0.05116343663312469
0.126958776,0.005629683377487117,0.044342609111851526
0.17310395,0.008178873946242754,0.04724833804337078
0.23364763599999996,0.011497008707168866,0.049206612589775434
0.032640821599999995,0.0032680459027492124,0.10012143514026046
0.0442277726,0.004007845496707017,0.09061829843782404
0.0741903896,0.005559400757307589,0.07493424400763073
0.1140276309,0.006943499476557634,0.060893131092471325
0.15917371400000002,0.00792732260803961,0.04980296312015192
0.208377892,0.0092580940886605,0.04442934900531818
0.26895678300000003,0.012533230768377498,0.04659942251159918
0.036921313600000005,0.004111192084910905,0.1113501033427723
0.050881764,0.005039789678971958,0.09904903609418804
0.0870439737,0.007326797185658826,0.08417351453773102
0.135827169,0.009367832288540675,0.06896876639268448
0.19129441400000002,0.010931382881607813,0.05714428692940198
0.25151813700000003,0.012274367239795638,0.04880112180457045
0.31551549999999995,0.013994779977141785,0.04435528516710522
0.0267207754,0.0018168750362455234,0.06799484704495228
0.0308618255,0.0020475536548352474,0.06634583734637627
0.0411822543,0.002519478482918121,0.06117874132301012
0.0560316983,0.003176109904832433,0.05668416273637083
0.0761029973,0.0041088724259260275,0.05399094085254941
0.1027916943,0.0054063276193498724,0.052594984995299104
0.137374606,0.0071367151822358975,0.051950759969683895
0.027773316899999997,0.0018542341753083052,0.06676315191248566
0.0319178009,0.002087193531502802,0.0653927737077526
0.042237815,0.0025547000225310448,0.060483716369585994
0.0570873567,0.0032125725329203675,0.05627467654182642
0.0771594959,0.004145336435629531,0.05372425502885551
0.10384532379999999,0.005443073927222628,0.05241520492252179
0.138424268,0.007169206146076491,0.05179154096069695
0.0350988454,0.0019088196266766606,0.05438411448932336
0.0392168202,0.002143606075770462,0.05466037442195433
0.0494984463,0.002625625622913139,0.05304460683472279
0.0643401245,0.003284487997584407,0.051048828753578294
0.08441649030000001,0.004214271100207241,0.04992236807323463
0.11110923260000001,0.00550754589381057,0.04956875108334219
0.145697406,0.007239165979534054,0.04968630656014599
0.0481263453,0.0024871896159608846,0.051680417460681034
0.052270391599999994,0.0027260476507397196,0.05215280711116233
0.0626734838,0.0031982726256192338,0.051030713975074
0.0776447958,0.0038208205026716443,0.04920897097229077
0.0977922205,0.004736873437275955,0.048438141736192146
0.12450398,0.006025193554149523,0.048393581909184934
0.159108311,0.007758743177988364,0.04876390886952702
0.0625839127,0.0029703417206385662,0.047461745239181355
0.06703350520000001,0.003237921936495659,0.04830303781422516
0.07759752389999999,0.003755457714972669,0.04839661791028708
0.0927324886,0.004431122140667707,0.04778392349396851
0.11322143679999999,0.005366990098235725,0.04740259662767083
0.140220268,0.006617126429830729,0.04719094125416112
0.17487489699999997,0.008319467004660372,0.04757382075633401
0.0785674281,0.0031400562021137173,0.039966386555470274
0.08347671440000001,0.003478406835142117,0.041669187151694084
0.0948071695,0.004035066461964687,0.04256077344408734
0.11016338349999999,0.00468728855898727,0.042548516667403107
0.130604162,0.005608593466496606,0.04294345126992666
0.157642737,0.006914094010629218,0.043859261404660954
0.192665122,0.008611339290231659,0.04469589098867443
0.09584600499999998,0.002905901234877377,0.030318438779763198
0.1012751606,0.0033192951624800263,0.03277501751480833
0.11362505899999999,0.003972615480672182,0.03496249432682084
0.129584834,0.004635237037394833,0.03576990373267626
0.150253468,0.005475164052188243,0.03643951866846922
0.177307908,0.006655488195817092,0.037536330279285074
0.212219563,0.008355204917369904,0.03937056885453064
0.011514705200000001,0.0006577897939661317,0.05712606467477184
0.0172366807,0.0009611088256030959,0.05575950743248936
0.0371508575,0.0020429260115560825,0.05499000962645566
0.0751024941,0.004102165304658252,0.05462089313833124
0.134204671,0.007330450856565339,0.054621428613057285
0.21731638399999997,0.01178421252784612,0.054226065752346224
0.326276992,0.017760819809181958,0.05443479082086781
0.0127955704,0.0006977212079820334,0.05452833958711473
0.018680264100000003,0.001018786356917991,0.054538113137168706
0.038892646499999996,0.0021053932371913235,0.054133452635868426
0.07707136650000002,0.0041466081518673654,0.053802188026176555
0.136255024,0.007362265781188346,0.05403298583095436
0.21925895299999998,0.01189112515089069,0.054233247893374234
0.328362256,0.017816163480660858,0.0542576473243041
0.0204394712,0.0009420059871308411,0.04608759091237356
0.0262972433,0.00112316473617172,0.04271036029741262
0.0461611565,0.0022989961950169585,0.04980369577649031
0.0843081825,0.004412836332918418,0.05234173246373113
0.14349221100000004,0.007640239981535557,0.05324498053441768
0.226602097,0.012174631585466264,0.05372691491670646
0.33583198000000003,0.018022552270251124,0.05366538430988949
0.0301943394,0.001426709080348053,0.04725087909517415
0.038757844900000005,0.0018394262262389775,0.04745945578204678
0.0614385421,0.0025820882929850327,0.04202717389976988
0.09889743429999999,0.00476399795127299,0.04817109751120197
0.15783428400000002,0.008039334324788946,0.05093528554790381
0.240741542,0.012570706672517758,0.05221660776982876
0.34991629999999996,0.018567802444005042,0.05306355389561745
0.0407578077,0.001691473738199245,0.04150060647641862
0.0518349123,0.002383220430127538,0.045977128625865116
0.0817353526,0.003772275833097868,0.04615231614108028
0.123015867,0.005161349522382999,0.04195677881441911
0.181206411,0.008624388363282333,0.04759427834637889
0.26358151199999996,0.013170949831858344,0.04996917170677109
0.372282835,0.019175994742336916,0.0515092100400947
0.0522327691,0.001662435735603094,0.03182744786937007
0.0658775612,0.0026224787800335557,0.039808376816984466
0.10266672820000002,0.0047772457591344335,0.04653158664828702
0.15387684999999998,0.006839697222655225,0.0444491632279659
0.215077767,0.009146996661234311,0.04252878755819662
0.29670094399999997,0.01388984470441541,0.046814292253870994
0.404755853,0.019857910171762305,0.04906145278586572
0.06487674909999998,0.0014409190838994173,0.022210099980170213
0.08100393819999999,0.002608966225950215,0.03220789363979609
0.12414772100000002,0.005558428474331864,0.04477269843988408
0.185385519,0.008707452636854367,0.04696943258472291
0.257918279,0.01100539486421438,0.04267008490784161
0.34095670100000003,0.014657293787625866,0.042988724798888364
0.448311777,0.02087772723401014,0.04656966045754836
0.01026189821,0.000482842799984418,0.047051996629034774
0.0119713636,0.00057582617180463,0.04810029926788206
0.0178164296,0.0008827018109480068,0.049544259470932765
0.0287208586,0.0014627377622551375,0.050929458016103234
0.0455344166,0.002360935209578668,0.05184946653250122
0.06897262029999998,0.0035853188804613324,0.05198176993808271
0.0998427048,0.005192602727116587,0.05200783309625028
0.012299239499999998,0.0005604320185331555,0.0455663960794613
0.014029930099999999,0.0006484605323271231,0.046219797796934366
0.019921431,0.0009639956080248973,0.048389877615965304
0.030862825299999997,0.001541593771798251,0.049949858990980034
0.0476860467,0.0024381634555921995,0.05112949435567699
0.0711827775,0.0036486722981850937,0.05125779614577548
0.1020117948,0.005269344809008914,0.05165427016885418
0.0201900783,0.000943070162708428,0.04670958421733451
0.0221203332,0.000994296908352691,0.044949454393964146
0.028130401500000003,0.0012191777815933494,0.04334021971187824
0.0390481618,0.0018167117925631455,0.04652489922235329
0.0558718409,0.0027216767862819746,0.04871285324486194
0.0793589599,0.0039759210201965565,0.050100467864077396
0.1101747192,0.005600345562215566,0.05083149385703691
0.0295997908,0.0017878269656917626,0.06039998653273464
0.03258400659999999,0.001944738953297566,0.059683849723304636
0.041478305699999996,0.0022031088304067335,0.05311472571568259
0.05479257010000001,0.0025372622202110093,0.046306683836519084
0.07189496539999998,0.0032142307116058534,0.044707312865691344
0.0952780232,0.004479456635257105,0.047014584106706205
0.126073086,0.006118782803761187,0.04853361647513876
0.0387318043,0.002674793344325194,0.0690593529701686
0.0427303853,0.0029499250358833258,0.06903576963260674
0.0548054901,0.0034789623704873924,0.06347835525491255
0.07290363030000001,0.004068673214028679,0.055808924703557306
0.09520526720000001,0.004673526876234591,0.04908895288762542
0.12054427499999999,0.005278393836089143,0.04378800931101161
0.151143057,0.0069279526848958165,0.045837055452013366
0.0477957879,0.003475990854531176,0.07272588249415962
0.052644712499999996,0.003806109030501598,0.07229803050974204
0.06737125359999999,0.004714444126924502,0.06997708777864425
0.09062599860000001,0.005764840130965787,0.06361132809592883
0.118980809,0.006849810355654193,0.057570715926584366
0.151458755,0.007771747852166375,0.051312635259456445
0.186271808,0.008240875099134529,0.04424112906626497
0.056352174899999996,0.004178720387853182,0.07415366656688138
0.062113224700000004,0.004604803583322626,0.07413563867539187
0.08017829259999999,0.005752849577538685,0.07175071195690048
0.10754060489999999,0.00734309500350339,0.06828206899460532
0.142540244,0.009034123560865049,0.06337945907308148
0.181802507,0.010465940336686526,0.05756763484392724
0.22495333199999998,0.011812987189450182,0.05251305719468153
0.0249497797,0.001389909513520101,0.055708288018274606
0.028376289199999998,0.0015444664505000036,0.05442806279617434
0.0375660302,0.001972272119211794,0.0525014782959897
0.0525548486,0.002708025598826928,0.05152760727060543
0.07406318150000002,0.003774588910256212,0.05096444459729577
0.1036116694,0.005270075400055098,0.05086372442962586
0.142347429,0.007243569042912371,0.05088654634508623
0.0272604393,0.0014987966651046562,0.05498064974707345
0.030691092599999997,0.0016498165872413748,0.053755550795913175
0.039881087600000004,0.002076423336899357,0.052065363856811084
0.054870599299999996,0.0028136687013560254,0.05127825715867524
0.0763828259,0.0038766581371706852,0.05075300751828671
0.10592976970000001,0.005371361056597503,0.050706813314232116
0.14466544199999998,0.007340132825401086,0.05073867486196937
0.034202804100000005,0.0019950504017238785,0.05833002451760609
0.037606624,0.0021546447012425487,0.05729428680549865
0.0467860206,0.0025819204340845952,0.05518572430339577
0.0617772125,0.0033170602586738494,0.05369391276231263
0.0832907606,0.0043821935993438,0.05261320184586956
0.11284095020000001,0.005884388105014011,0.052147629868274634
0.151579451,0.007855502285389188,0.05182432205397807
0.0449623365,0.0030960851411967485,0.06885952515383066
0.0485796658,0.0032285339085239366,0.06645854505907155
0.057978226300000005,0.0036228754438014576,0.06248682781455592
0.07305008789999999,0.004334959938769253,0.05934229599700801
0.094579873,0.005394399002961697,0.057035380064019515
0.12413927,0.006887239843490407,0.055479944770823984
0.16288681400000002,0.008853670797132,0.054354742288298424
0.056694359300000004,0.00452787715029479,0.0798646850621485
0.060684211700000004,0.004680346502591174,0.07712626351198319
0.07066254599999999,0.00506856775918735,0.07172919808447534
0.08599423619999999,0.005782260920633368,0.06724009859434472
0.1076111915,0.006845026351314357,0.06360887056356361
0.13721865500000002,0.008328430243106397,0.06069459173103246
0.175964134,0.010296353998951072,0.05851393556684155
0.06844798090000001,0.005927594758463652,0.08659999433911207
0.07300548680000002,0.006142737564460294,0.08414076576584505
0.08391722509999999,0.006539918216819127,0.0779329655982527
0.09964911620000001,0.007227780180892392,0.0725323059201642
0.121354126,0.008263340607533986,0.0680927866229615
0.150968181,0.00976395390464801,0.06467557494547814
0.189758579,0.01171604148899836,0.06174182769885919
0.08023303340000001,0.0071713843451756696,0.08938194209139384
0.08540371390000001,0.007482695245509733,0.08761557201448276
0.0975299623,0.007968460008430404,0.08170268726157812
0.113931309,0.00861835118181849,0.07564515195571475
0.135841385,0.009603829485864926,0.07069884840959863
0.16549829,0.011050043275041065,0.06676832295391733
0.20431537600000002,0.012995882712925356,0.0636069735296151
0.0031121539299999996,0.00014739658879853545,0.047361599751762753
0.00402919111,0.00019188964443322262,0.04762485550932892
0.00720464091,0.00035212225004883083,0.04887436507211445
0.0132531036,0.0006529907686261353,0.04927078127014228
0.022678112499999997,0.0011266827607970343,0.04968150505457782
0.0359112029,0.0017898048042339278,0.04983973411355507
0.0533181836,0.002658730370224215,0.04986535907093833
0.0055814273000000005,0.0002391626242345169,0.04284972487853007
0.0065484008399999995,0.00027002073691859385,0.04123460727529225
0.009797151899999999,0.00043760339875553115,0.04466638909166359
0.0158985634,0.0007384885447935067,0.04645001728857506
0.0253414971,0.001207571028548872,0.0476519214229404
0.03859065390000001,0.0018738023751414866,0.04855585966480568
0.056003756499999995,0.0027457479777239072,0.049027925077202765
0.01009802578,0.0008171989887983738,0.08092660947815225
0.012261880139999999,0.0008703686586236287,0.07098166420534174
0.0178166709,0.0009716316925096047,0.05453497446089127
0.025048885200000003,0.001056670818040632,0.04218434511571125
0.0344635089,0.0015072018745813486,0.043733268105539555
0.0476640424,0.002170912194331622,0.0455461199894288
0.0650403957,0.003042043852726884,0.04677160739855221
0.01381321378,0.0015617371728888618,0.11306110205505425
0.017272410000000002,0.0017245535640957738,0.09984440874757915
0.02629271,0.002040553901730083,0.07760911301003522
0.0380895668,0.0022745307002993748,0.05971532079223791
0.0512760461,0.0024386331516226428,0.04755891565560166
0.0653675032,0.0026975069552168354,0.04126678889605861
0.0826575288,0.003617975210132277,0.04377066750793397
0.0165017664,0.002417178024795566,0.14647995652123436
0.0212439713,0.0026909899758037347,0.1266707593322598
0.0339189348,0.0033491295321040914,0.0987392308116967
0.0508123685,0.003913011621655238,0.07700903809778592
0.0695709655,0.004338780924382971,0.06236482264117739
0.0895724344,0.004657078848546395,0.051992321965365663
0.11006287140000001,0.004765053392642812,0.0432939222103814
0.018007607749999998,0.0033623351870964062,0.1867174826204445
0.0240734111,0.0037996944448575164,0.15783780823887963
0.040423583500000006,0.004753673034626792,0.11759652715170071
0.062436707200000004,0.005778723767494789,0.09255330760772068
0.0873198162,0.006592316477843096,0.07549622485168603
0.11361174339999999,0.007207853419798279,0.06344285550148752
0.14092402599999998,0.007714772600511411,0.05474419671001602
0.0182802848,0.0045178550924450745,0.24714358347661378
0.025643680500000002,0.005028007714009784,0.19607199964957384
0.04556638440000001,0.0063695330253856226,0.13978578966176702
0.0727829291,0.007867466211460438,0.10809493804036031
0.1038902986,0.009195454355369271,0.08851119381968232
0.13714592699999997,0.010137572280946874,0.07391814327046603
0.17152472,0.010840607383446835,0.06320142882872413
0.0263059265,0.0015047136333622342,0.05720055643591318
0.0338651438,0.0019068474665064538,0.05630708311081951
0.060212786399999996,0.003325143052527938,0.05522320509199917
0.1104681813,0.006102448912045429,0.055241688966281816
0.18867186800000002,0.01039136047575644,0.055076363985310406
0.29842971999999995,0.016420044064029325,0.05502147729800279
0.44284884999999996,0.024301694392693193,0.054875821383962485
0.0282294138,0.001621983947533272,0.05745723092320366
0.0359423111,0.002023437070196114,0.05629679918373735
0.0625317348,0.003445965056523316,0.055107459716971036
0.11290733599999998,0.006219181680697351,0.05508217535747502
0.191181325,0.01052513973055573,0.05505317912487388
0.300984845,0.016554628695873347,0.05500153569483988
0.445397115,0.02442773058967076,0.054844833446374607
0.034279982199999996,0.002219843797560704,0.06475627042655537
0.04191054870000001,0.0026299223491694523,0.0627508450914042
0.0685165155,0.004070083278357153,0.05940295195480501
0.11899041799999999,0.006837675444971542,0.05746408458680717
0.197391125,0.0111456100922158,0.05646459582322052
0.30728645600000004,0.017122125600320105,0.055720404417434206
0.451691328,0.025078871088338117,0.05552214429128495
0.0418475009,0.0035620804871291127,0.0851205068527548
0.050011710300000005,0.003907203970377032,0.07812578188066949
0.0768905781,0.0052066959864626085,0.06771565665290022
0.127353443,0.0079920856054647,0.06275515932038601
0.205756981,0.012279259806113113,0.05967846022251421
0.315650448,0.01832492037439792,0.05805447288450521
0.46014702799999996,0.026260331173398262,0.057069435583528894
0.0491083746,0.00513657498422669,0.10459672155849953
0.058258907199999994,0.005507805618307278,0.0945401464431739
0.0872714048,0.006923276536193941,0.07933041243073861
0.138432855,0.009478339521565002,0.06846885821696737
0.216782749,0.013822541915110766,0.06376218577757202
0.32660835799999993,0.019904803329081285,0.060943949661818785
0.471073837,0.02785461853797907,0.0591300478824492
0.05591365710000001,0.00648006153736194,0.11589407442572629
0.0669105214,0.006925535758409095,0.1035044356777213
0.09897491389999999,0.008503557431287449,0.08591629026198576
0.153041267,0.011347507826019445,0.07414671904159971
0.231902541,0.015550684230488231,0.06705698076196687
0.34151497000000003,0.021770659421817263,0.06374730636790903
0.485834347,0.02979050282931482,0.061318231231014264
0.0627971009,0.006889387431367805,0.10970868611177884
0.07611062789999999,0.007699892390092903,0.10116711164450798
0.1126977571,0.009766874819671477,0.08666432297321626
0.17005583300000002,0.01313629334317367,0.07724694361512238
0.251957616,0.017566751029609327,0.06972105590016905
0.36159144,0.023708041540331373,0.06556582628264478
0.505589371,0.03201175349550874,0.06331571692694613
0.0399287723,0.0022418212296765635,0.056145508628036724
0.0436425373,0.0024602694063029563,0.056373198226102136
0.052799037800000004,0.0028897759718113825,0.054731602927267406
0.06715099740000001,0.0035775040722996476,0.05327551653461587
0.08831129419999999,0.004640468803509264,0.052546719483013364
0.117695843,0.006138959762803493,0.0521595292265632
0.15632773800000002,0.00809313553538739,0.05177031049593636
0.0423770447,0.0023386934361262677,0.05518774262534329
0.046108839799999995,0.0025595643204002956,0.05551135815827437
0.055279817800000006,0.0029896739868271035,0.05408255862281629
0.0696382991,0.0036741318442018063,0.052760218036425395
0.0908101597,0.004733834350632174,0.052128906790505
0.12020218499999999,0.006222665030584392,0.05176831877543984
0.15883904699999998,0.00819816662533812,0.05161304339315333
0.0492034298,0.0028703663445636975,0.05833671262818548
0.0529390598,0.0030891782661225374,0.05835347808958514
0.0621080946,0.003522418347463201,0.056714319931225214
0.0764704911,0.004207141306110405,0.055016533117444644
0.09764082019999999,0.005268772034776833,0.05396075149701409
0.12703904,0.006755969544698147,0.05318026289161307
0.16567892799999998,0.008726922515148247,0.052673702205196835
0.0599074726,0.003937636123405716,0.06572863037800256
0.0636415608,0.004157923065250233,0.06533345526073636
0.0728126149,0.004590297204163422,0.06304260890050005
0.0871772382,0.0052776834191862925,0.0605396950873616
0.1083478202,0.006342228349181787,0.058535818602299734
0.137741646,0.007826051599774073,0.05681688746317198
0.176398173,0.009790227970623962,0.05550073339265233
0.0719390449,0.00537426441739724,0.07470580718534449
0.07568653069999999,0.00560214409725901,0.07401771550957098
0.084864347,0.0060339493774161064,0.07110111125248046
0.0992277124,0.0067231074697371804,0.06775433300966818
0.12038775199999999,0.007779817641373673,0.06462299953382031
0.149790071,0.009279586456775311,0.06195061124428809
0.18843032299999998,0.011250017148898998,0.059703857477859335
0.0843661015,0.00685935553412792,0.08130464027815627
0.0881393221,0.007088338963201381,0.08042198186138966
0.09734611939999999,0.007520266586323454,0.07725286465115583
0.1117392242,0.00821030908872661,0.07347741267677971
0.13292175600000003,0.009263758271769713,0.06969331846450863
0.162296038,0.010751835963738805,0.06624829599191327
0.200904297,0.012714194055435455,0.06328482887270179
0.09698083049999999,0.008215565035122422,0.08471328810823518
0.1008021094,0.008459242335043644,0.08391929876661533
0.1100453136,0.008903354826214472,0.0809062606571051
0.12445642199999998,0.009599482036927476,0.07713127119247794
0.14564284700000002,0.01065758624333508,0.0731761735153054
0.17504539,0.012148738667413547,0.06940336256449568
0.213664656,0.01411323851513355,0.06605321993513776
0.0265099708,0.0016937961767035535,0.06389279677001958
0.030173260799999997,0.0018786856494988704,0.06226326222914796
0.0394066859,0.002287581749890837,0.05805059973061162
0.05315827930000001,0.002906350522979624,0.05467352520155075
0.0724878204,0.0038297395918031898,0.052832870000367536
0.0988413013,0.005140009761459233,0.052002651663381465
0.13333916599999998,0.006870524350826457,0.05152667859664322
0.028320586900000003,0.001781553727717223,0.06290666694189247
0.031986846500000006,0.0019635437034716575,0.06138597324596087
0.0412169722,0.002374266692672728,0.05760410253212942
0.0549664584,0.0029964660132058463,0.05451444572615663
0.07430222629999998,0.003919878005284683,0.052755862111828596
0.1006587001,0.005227514737994139,0.05193306423389963
0.135176834,0.006970236449404325,0.05156383858941633
0.0348606566,0.0022178698383937,0.06362100013898477
0.0385239377,0.0023956509150365427,0.062186034400023
0.0477399882,0.002812088914811472,0.05890426497448259
0.0614904617,0.003436842063306259,0.05589227935991021
0.0808252619,0.0043620166279096815,0.05396848120710737
0.1071933279,0.0056677831261205056,0.05287440214010284
0.141695697,0.007394177087004677,0.05218349776002497
0.0450283514,0.00316324653577367,0.07025010770822203
0.0489011299,0.0033429628241965163,0.06836166835066354
0.05850081619999999,0.0037259352214245233,0.06369031175029186
0.0725170191,0.004293116983271857,0.05920150933605953
0.0919480319,0.005193679562646491,0.056484945412371465
0.118326841,0.0064968285351187875,0.054905788747616334
0.152831793,0.008233095131212235,0.053870303878540735
0.0567735325,0.003954583891117451,0.06965541365807124
0.06099937230000001,0.004165441662405754,0.06828663157253101
0.0711136135,0.0045830036195539485,0.06444622054754605
0.08553034100000001,0.005203761224858837,0.060841113972161485
0.1052608015,0.006127439112979502,0.05821197469201773
0.13185197299999998,0.007384643101600036,0.056007073186535
0.16637641000000003,0.009093078052142869,0.05465364983018246
0.0697801064,0.004385438226686031,0.06284653969352548
0.0745415805,0.004668116877083076,0.06262433457636542
0.0855183036,0.005131393870232386,0.060003457204129876
0.1004457041,0.0057275083738293625,0.05702093907497794
0.12036529200000001,0.006622011894905676,0.055015958378646854
0.147028455,0.007924959478679605,0.05390085530504694
0.181789294,0.00962818509844165,0.052963433030559275
0.0840770626,0.004583317490182964,0.05451329231122501
0.0893753428,0.004956704205587604,0.05545941475916336
0.1014379514,0.005519638543343867,0.05441393942961536
0.11714569500000001,0.006132522190615652,0.052349530988873745
0.137491746,0.006956806452065164,0.050597993366562996
0.16427648199999997,0.008154612206961282,0.04963955952600253
0.199042597,0.009869912998663778,0.049586938411297854
0.006336600580000001,0.0003383982902366658,0.05340375899733068
0.008287853599999999,0.0004401676293970389,0.05310996678283977
0.015055603300000001,0.0007965116755757184,0.0529046667678683
0.0278943925,0.0014737450232137164,0.05283302094547197
0.047896875199999994,0.002547541477787164,0.053188051770591584
0.0759799799,0.0040284616915177455,0.05302004155331115
0.1127328669,0.0060251512735585025,0.05344627027806478
0.00798541766,0.00037815212892212144,0.04735533506485638
0.00997502605,0.000493970351178632,0.04952070788613449
0.0169066914,0.000865735755889212,0.05120669298365569
0.029909428800000002,0.0015463591127859843,0.0517013923310359
0.049984114,0.0026092100678907367,0.05220078659173066
0.0780664959,0.004117873262821702,0.05274827844324574
0.11496320909999999,0.006097571417612102,0.05303932854125679
0.0142931526,0.0007866844757828121,0.05503925535523997
0.0172241037,0.0008922129929456817,0.05180025669177095
0.025084988600000004,0.001063161677856808,0.04238238632712824
0.037862680600000004,0.00176591133690609,0.04663989207637057
0.057850164100000004,0.0028578620184077203,0.04940110478282498
0.0859354022,0.004372745591065107,0.050884099906675105
0.122925427,0.006317831241040019,0.051395642018310976
0.021021680000000004,0.0011723383656110054,0.05576806257211627
0.0253804425,0.0014136587859121933,0.05569874465002702
0.03725680110000001,0.0019488185843231775,0.05230772709370309
0.0537749084,0.0023782702456261505,0.04422639324525842
0.07387392110000002,0.003236175306122452,0.043806735285403055
0.10169789410000002,0.004832417640588223,0.04751738158743468
0.138455711,0.006755817368445864,0.04879406793444485
0.0281732582,0.0013666169905542781,0.04850759471456085
0.0338938336,0.0017805334700502007,0.05253266688753086
0.0497535707,0.002760987452246564,0.05549325231136755
0.0720075273,0.0037302024348377636,0.05180295136780462
0.0980731643,0.004424240688340076,0.04511163395122631
0.127103986,0.005386975881229556,0.04238243072274347
0.163424327,0.0074072885980259635,0.045325495499981244
0.0359953751,0.001412555109178561,0.03924268340736255
0.043042451300000006,0.001946681709339199,0.045227017759074485
0.0626353459,0.003310891057769737,0.052859787236678085
0.09055223620000001,0.004966414037607266,0.054845846397852574
0.12369891599999999,0.006338034484449424,0.05123759115600839
0.160236124,0.007288244444975327,0.04548440303620503
0.199369575,0.008342811768857403,0.041845962548986745
0.0445144145,0.001327998526763805,0.02983299997720525
0.0529219724,0.0019677025527946325,0.03718120212758042
0.0762605823,0.0037040899869560644,0.04857148837894547
0.10962258750000001,0.005906008211266329,0.05387583294607353
0.149558537,0.008047904687214275,0.05381106855313967
0.194215334,0.009861995731912494,0.05077866679627106
0.242079872,0.011176241635035488,0.04616757908330143
0.016000299499999995,0.0009782129473279682,0.061137164796694496
0.017870344100000005,0.001076017924804085,0.06021249052524314
0.022704952599999998,0.0012913470422999764,0.05687512610354344
0.029863931800000004,0.0016137504577500973,0.054036771465909156
0.0397558147,0.002080836693024454,0.05234043645505909
0.0530688006,0.002740852163390284,0.05164714733331064
0.07039887110000001,0.0036108633198737392,0.05129149464264263
0.017755046,0.0010343508773435935,0.058256727543459674
0.0196179597,0.0011302182562995444,0.057611406771293575
0.024451113200000003,0.0013450832048813239,0.05501112337418338
0.031610999400000006,0.0016680504542541806,0.05276803916089348
0.0415058734,0.0021358345493541053,0.051458609936253154
0.054817596100000004,0.002792613441937656,0.050943741437389584
0.0721478368,0.003662440646445276,0.05076300009656389
0.0258583834,0.0013166108694470002,0.05091620961297218
0.0277066574,0.0014089612870883833,0.05085280648427779
0.0325263123,0.0016206362819328175,0.04982539265395965
0.0396973589,0.0019345468858506234,0.04873238269386791
0.04960452259999999,0.0024026900308599178,0.04843691471914132
0.0629255034,0.003055702111397975,0.04856063036911636
0.0802469817,0.003932439683417767,0.04900420676405038
0.0367537147,0.0021029940329483883,0.05721854376119397
0.0388253541,0.002218916634200736,0.05715122722346879
0.0439363743,0.0024477890235134934,0.05571213060959137
0.0513234611,0.002780827238497055,0.05418237934263274
0.061389911900000003,0.0032368684899095543,0.052726390863407545
0.0747666339,0.003861222695246037,0.05164366100004453
0.0920648387,0.00472241274426532,0.051294422615062056
0.0481368655,0.0027647907559495226,0.057436036335800106
0.0505242355,0.0029334192746436026,0.058059646932086734
0.056285599900000004,0.0032086661380853706,0.057006874649751585
0.0639157139,0.003527583843532275,0.05519118270432516
0.0740240751,0.0039870108622080975,0.05386100207023184
0.0874283605,0.004644637688673767,0.053125069052092855
0.1048392417,0.005491518745081245,0.05238037452422021
0.0600484176,0.0031827433923506607,0.05300295194374382
0.062700976,0.0034107789265224457,0.054397541220449985
0.06922484979999999,0.0037695894716460445,0.0544542816999517
0.07755102289999999,0.004120921405879882,0.05313819536840542
0.0878741024,0.0045516257539189205,0.0517971237213903
0.10127554889999998,0.0051556932987338756,0.05090758188656805
0.118602142,0.006004633443152265,0.05062837265748763
0.0727264271,0.003383522527900827,0.04652397571034844
0.07563668080000001,0.003654782608074473,0.04832024051582222
0.0829256538,0.004121692624237555,0.04970346853313027
0.0921508311,0.004534857782470142,0.04921125212152473
0.10293692820000001,0.004945825316523656,0.04804714307108744
0.11650381,0.005499561029702227,0.04720498865832994
0.133879878,0.006275012550236185,0.046870468094064026
0.0117088928,0.00039731452578600817,0.03393271529362778
0.0142610164,0.0004903551424189786,0.03438430534439176
0.0211860548,0.0010310853560828454,0.0486681152209068
0.02873458,0.0017083494026754662,0.05945273613449253
0.0365731897,0.0023562933973464103,0.06442679505600821
0.04460737670000001,0.0029869096347685817,0.06695999307147289
0.0526063731,0.0035070340095057846,0.0666655730635379
0.012440806000000002,0.0008458142318611213,0.06798709278652212
0.013647904700000001,0.000896008927749337,0.0656517573535912
0.0170300199,0.0010370400243124736,0.060894821638609695
0.0223143733,0.0012736892716584559,0.05707932078282727
0.0297144981,0.0016256552957644608,0.05470916218384522
0.039672274,0.0021190505940595623,0.05341389288800441
0.052628330599999995,0.002770606694567026,0.05264477635866767
0.0148202051,0.0009248178649373601,0.062402501092063835
0.0160309099,0.0009754819919345403,0.06085007014695655
0.019431322900000002,0.0011213724986936394,0.05770952932358708
0.0247145354,0.001358568992172769,0.05497044432292945
0.032106223499999996,0.0017102669776653712,0.05326901738117444
0.0420583994,0.002207457529898581,0.052485533481775364
0.0550167835,0.002855686615317348,0.05190573555281268
0.022842983799999998,0.0014743656339457048,0.06454347850764158
0.0241167482,0.0015069927823791668,0.06248739547644184
0.027607775799999998,0.0016112391838463717,0.05836178892203159
0.032936071899999995,0.0018312882632845202,0.055601295407802426
0.040344148499999996,0.002175661272586057,0.05392755463871192
0.05029722169999999,0.0026717134631109077,0.05311850978661329
0.0632461435,0.003318933479028461,0.05247645619734049
0.0317845939,0.0026536230777168377,0.08348771376678932
0.0334012028,0.0026777376501545508,0.08016889889230427
0.0374735151,0.002757207712206362,0.07357750413454973
0.043167694,0.002953598821157054,0.0684215103349522
0.0507410814,0.003284566819708067,0.06473190419051784
0.0607632085,0.0037615895423481352,0.06190570964250736
0.07369904320000001,0.004407084592035319,0.05979839629770551
0.0401042599,0.003847867858944989,0.095946611869653
0.042136150399999996,0.003896023595567288,0.09246273232324727
0.0471214814,0.003983164646020969,0.0845296991452601
0.0535008815,0.00413303243254105,0.07725166981671228
0.0613558927,0.00442737534216347,0.0721589263448769
0.0714228147,0.004891022279457748,0.06847983098960321
0.0843863846,0.005531802914861638,0.0655532636109835
0.047588575400000006,0.0049940786336955464,0.1049428059511852
0.050032927799999995,0.005076156094479629,0.1014563072297286
0.056055068,0.005204828481856202,0.09285205901197377
0.063490722,0.005361344854002542,0.08444296560373879
0.0719366831,0.005599850189684659,0.07784415333551373
0.082225964,0.006001033974511996,0.07298222705558059
0.0951764006,0.006602700339681885,0.0693732931489099
0.0545094538,0.0061497991058723335,0.11282078019780732
0.0573549172,0.006244484772348817,0.10887444489848931
0.0644171504,0.006432389225562223,0.09985522777117789
0.07304854000000001,0.006575936879794927,0.0900214690094412
0.08246693040000001,0.006785551726371784,0.08228209408861158
0.09320489620000001,0.007128460239624927,0.07648160697833518
0.10633898709999999,0.007661311242319769,0.07204611827941484
0.0257935274,0.001958980410059334,0.07594852691839792
0.0262826923,0.00197316843887157,0.07507482172484932
0.0278111845,0.0020245104018495304,0.07279482834862824
0.030226286999999994,0.0021125298711515317,0.06989048542917402
0.0333227738,0.002234719339823536,0.0670628247587101
0.036998660999999995,0.0023775185509474156,0.06425958363594336
0.0412465321,0.002551415623991108,0.061857700371156975
0.0274594344,0.002072425681611392,0.07547226397392191
0.0279555711,0.0020901961085091555,0.07476849966800198
0.0294995904,0.002142294514448113,0.07262116135850187
0.0319364803,0.002226180757132119,0.0697065154400286
0.0350610639,0.0023466176665020507,0.06692944838168617
0.0387595802,0.002493767023600231,0.06433937134335194
0.043013195000000004,0.0026701341380181653,0.06207709373875075
0.032514577700000005,0.0025871807875098274,0.07956987205495297
0.0330207107,0.002604735502432664,0.07888187283723921
0.0345998753,0.002658575627995126,0.07683772282251913
0.0370933473,0.0027483355891308454,0.07409241249928515
0.040268831899999996,0.00286380986606677,0.07111728180192807
0.044003752800000004,0.003010555185007266,0.06841587349811823
0.0482973346,0.0031898012378265327,0.0660450781444683
0.0378183968,0.0033969372884513826,0.08982235038718993
0.038356526200000005,0.003417666280214684,0.08910260179438992
0.040027884900000005,0.0034811668940840017,0.08696854462285118
0.042639724999999996,0.003575439383765579,0.08385230870427939
0.0459520779,0.003697232159692471,0.08045843253787814
0.0498230952,0.0038461256894485383,0.07719563937184976
0.0542549728,0.004017400882980778,0.07404668504378603
0.043949617499999996,0.004133030136211274,0.09404018445009844
0.0445162132,0.004144997986495749,0.09311209756035019
0.0462620276,0.004181417250335063,0.090385516313493
0.0489774922,0.004236448673604254,0.08649786837400086
0.0523941843,0.004313921751868566,0.08233588917364948
0.0563734921,0.004417388349724288,0.07835931721044274
0.0608960485,0.004559100028695291,0.07486692718157716
0.0504141204,0.005018128377498617,0.0995381519638418
0.0510316519,0.005016493449652536,0.09830160817609229
0.052919187199999995,0.005016403063647611,0.0947936529087055
0.0558580688,0.00502057171328872,0.08988086808487586
0.0595287561,0.0050309911450592375,0.08451362794491916
0.0637755879,0.005064215852392472,0.07940680782642338
0.0685746419,0.005126756692875363,0.07476169836003713
0.0568566977,0.006038107910861474,0.1061987093010763
0.057541686200000004,0.006025719066328588,0.10471919514810095
0.059659927599999996,0.005987656449543176,0.10036311960833115
0.0629009681,0.0059359969451546445,0.0943705180454074
0.0669174194,0.005867860676200394,0.08768808972033364
0.07151982429999999,0.005803503865836594,0.08114538762697428
0.0766817948,0.005769107083330304,0.07523437731703046
0.00241576301,0.00011557302914913413,0.04784121152229007
0.00265087064,0.00012579457600764567,0.04745406060540384
0.0034613663899999998,0.00016597849927834203,0.047951727895047265
0.0049853964,0.0002415513365768073,0.048451781402338905
0.00733941514,0.0003576451504458264,0.04872938015137626
0.01065023535,0.0005255635033660042,0.04934759524971476
0.0149972647,0.0007442888408558417,0.0496283059440727
0.004618110030000001,0.00024800513106977454,0.0537027332520647
0.004937474590000001,0.00024572818907512027,0.04976799061868594
0.005883340480000001,0.00024815361236318623,0.042179033018192105
0.00744419127,0.00032142490418621614,0.043177948084374806
0.009844751130000001,0.00044068248250709,0.04476319174429857
0.013182206,0.0006079797696175954,0.046121246293495594
0.0175514267,0.0008254237059543792,0.04702886665927729
0.00814057889,0.0007111532805242962,0.0873590551892921
0.0088269944,0.0007426737525096108,0.08413665160018804
0.01094096261,0.0008109647216391297,0.07412188036342532
0.0141013318,0.000895050799542977,0.06347278485731234
0.0179484135,0.0009640551497188579,0.053712555135798375
0.0221534944,0.0009806132036760792,0.04426449326549942
0.0267454652,0.0010989805975825154,0.04109035267715274
0.01122244128,0.00119693753402319,0.10665571814185423
0.01228304228,0.0012734385463779563,0.10367452275658505
0.015548486400000002,0.0014758821150459654,0.09492127253273766
0.0204654439,0.0017154433382626135,0.08382145760652733
0.0267828132,0.0019398952072575727,0.07243059915967202
0.033608308999999996,0.002144299195634648,0.06380265057770827
0.041003970699999996,0.0022899369372426084,0.055846711870823976
0.013646394400000001,0.0016988403695618647,0.12449005354570908
0.015089977300000001,0.0018082789641221833,0.11983311360728045
0.0195504151,0.0021493734523156996,0.10994004174958412
0.026448189100000002,0.002596662879759772,0.0981792314756163
0.034753777199999995,0.0031578385292026375,0.09086317469983199
0.0445715905,0.0035513262253020726,0.0796769014850855
0.0550435211,0.0038117025901925864,0.06924888731714124
0.01541455188,0.0022319606169846806,0.14479568620354086
0.017217985900000003,0.002379174186788826,0.13817958735747515
0.0228300569,0.0028359196914208586,0.12421868696353791
0.031565372,0.0034875061375738993,0.11048519046675259
0.0425886091,0.004241864412604688,0.09960091447561945
0.054724213300000005,0.005096259367032763,0.09312622438434875
0.0680754515,0.005680316108400051,0.08344147535180213
0.01643650059,0.002792186705398756,0.16987720044846577
0.018641434199999998,0.0029807113868675983,0.15989710635395205
0.025437634100000002,0.0035424569917933933,0.13926047437695446
0.0360577197,0.00442173649787485,0.12262939904862731
0.049324589599999996,0.0053945570319278826,0.10936851326438371
0.0645364342,0.006519260744053679,0.10101674852146818
0.0806633329,0.007632466753921521,0.09462126693157656
0.0411048143,0.0022692497282967524,0.055206422092916554
0.0444508007,0.002412492062212796,0.05427330946173026
0.0532977351,0.002800458370689333,0.05254366560670855
0.067724623,0.0034911383833791097,0.05154902646529475
0.08926554880000001,0.004563809464362592,0.05112621303194846
0.119204537,0.006071923832003548,0.05093701955323687
0.158518533,0.00804609145353131,0.050758048924987906
0.043418185299999995,0.0023729239572562854,0.05465276682708998
0.046769085599999996,0.0025196395942470697,0.053874040125494134
0.055617259599999996,0.0029041599628839075,0.052216883459750826
0.07004545039999999,0.0035937355747162067,0.05130576724389522
0.0915890929,0.0046624549199665525,0.0509062244459302
0.121525441,0.006176906561636673,0.05082809419006077
0.16083357799999998,0.008152152551021793,0.05068688175936616
0.050287051500000006,0.002889414268614562,0.05745841488866297
0.0536353626,0.0030331414630868003,0.05655115051066701
0.0624844431,0.003425206094482793,0.054816942018689335
0.0769138078,0.004111143710086543,0.053451309039032426
0.0984581325,0.005183366295818807,0.05264538504037548
0.128386967,0.006689894476598194,0.052107270955300274
0.16770548400000002,0.00867193381131174,0.05170930374174132
0.0611666377,0.003942224955350379,0.06445057475098682
0.0645105076,0.004084827575467971,0.06332034466068859
0.0733637459,0.004472506686886833,0.06096344498252826
0.0877997037,0.005161510541502977,0.058787334398521185
0.1093422085,0.00623705695498586,0.057041622265987614
0.13928131000000002,0.00773817652045763,0.05555789589039355
0.17859629999999999,0.009720698140995243,0.05442832881193644
0.0734523504,0.005386908923781147,0.07333882298450108
0.0767960172,0.005524125605172812,0.0719324491892115
0.0856304333,0.005911967004145,0.06904048918487722
0.1000525327,0.006597855937732787,0.06594391725710694
0.121560411,0.007668639514939341,0.06308500811945544
0.15149982499999998,0.009188212318290267,0.06064833618316238
0.190811259,0.011165837619169314,0.058517708429193446
0.0860467548,0.006871966486534186,0.07986316860533346
0.08940373979999999,0.007008198123591789,0.07838819874056084
0.09825786909999999,0.007391977804417177,0.07523038991303728
0.1127036958,0.008080304903438662,0.07169511918914963
0.134244843,0.009152484614845085,0.06817755088621978
0.16414675799999998,0.010653369643554015,0.06490149286746204
0.203427033,0.01263149998059101,0.06209351723962375
0.0988758935,0.0082598182177914,0.08353722960583308
0.10226773990000002,0.00840719889345983,0.08220773140856151
0.1111210854,0.008796415513836241,0.07916063348528309
0.125583309,0.009495425759273191,0.07561057145956547
0.147135003,0.01057176011641155,0.07185074863804876
0.177063339,0.01208132741250427,0.06823167054646061
0.216360432,0.014041845627409524,0.06490024769135941
0.0167225702,0.0009103020236747066,0.05443553310212486
0.020548262600000002,0.001109172232524166,0.05397888152958323
0.03390591,0.0018182796390505465,0.05362721835368957
0.059517371300000003,0.0031723108020544175,0.05330058658108809
0.09949085779999998,0.0053169010654100495,0.05344110185579333
0.15567586799999997,0.008292471066272162,0.05326754347226228
0.229580691,0.012229256637483098,0.05326779261886226
0.0191850524,0.0010015745874314246,0.05220598654353556
0.0230549267,0.0012051705539222037,0.052273883565294686
0.0364693604,0.0019145743991607538,0.052498162242537
0.0620670443,0.003271329000378321,0.05270637642363648
0.1020323095,0.005402846666252781,0.052952311799359796
0.158171762,0.0083892191574322,0.05303866538094329
0.23208363199999998,0.012342407005737223,0.05318085941423574
0.026456811599999998,0.0015729933663611096,0.059455137306156335
0.030362221400000004,0.0017850370289371358,0.058791384379310786
0.0439290473,0.002502356964317757,0.05696360650001524
0.06963503950000001,0.003865842702010318,0.055515768064012046
0.1096389551,0.0059953934417647315,0.054683058920950364
0.16577586100000002,0.00898782364098676,0.05421672122087037
0.239672137,0.012942885071737723,0.05400246033496051
0.0346077209,0.0025615255371459096,0.07401601349443122
0.038499203700000005,0.0027532156222459018,0.07151357320790251
0.0519407062,0.0034543486398201013,0.0665056155863376
0.077602757,0.00487323480015158,0.06279718644727507
0.11767587,0.006995169980218647,0.05944438719865548
0.17383909999999997,0.009982493156301968,0.057423750791979304
0.24772951699999998,0.013941358305384384,0.05627653286622435
0.0421689767,0.003719040158794987,0.08819374928761282
0.046124132000000005,0.003910685744327571,0.08478611032349768
0.0596638243,0.00462600404802372,0.07753448764469695
0.08537545369999999,0.005982594281475475,0.07007393837692104
0.125197784,0.00811590437432312,0.06482466474265326
0.181362327,0.011156393914219784,0.06151439551291037
0.25527007100000004,0.015099024123148836,0.059149214257666866
0.048986249,0.004919190378900055,0.10041982146663352
0.05310600960000001,0.005104849110030974,0.09612563904690313
0.066699253,0.005809044290128599,0.0870930936832021
0.09248033259999999,0.007178189982180572,0.07761855716099114
0.13253060100000003,0.009273437119850158,0.06997204456840996
0.18842733099999998,0.012256364895755057,0.06504557927297214
0.262216128,0.01626922298150831,0.06204508893331042
0.054979576300000006,0.006151999345090204,0.1118960850393131
0.059308677600000005,0.006327015465936878,0.10667942233695794
0.0730718031,0.007025546767874226,0.0961457972818824
0.098884051,0.008390179576372772,0.08484866357642216
0.139073694,0.010506635123481827,0.07554724996002356
0.195249273,0.01348202007058492,0.06905029587784903
0.268848609,0.017351883919611687,0.06454146809296561
0.022356230499999998,0.0012711882733198792,0.05686058181051047
0.0256740351,0.0014189943229719478,0.055269626198024
0.0343272662,0.0018079518125032796,0.05266809777305481
0.047912330999999996,0.0024489304581690246,0.0511127387680016
0.06728126959999998,0.0033945653411314755,0.05045334847741156
0.09366366890000001,0.0047123771655559615,0.05031168670733078
0.12817387200000002,0.0064472007903932736,0.05030042932925731
0.0243488443,0.0013392723052669927,0.05500352660544931
0.027668356099999996,0.001484347707499678,0.05364784601350704
0.036324613500000005,0.0018746293740784892,0.05160768948246315
0.04990935109999999,0.0025163081633599216,0.05041756921099144
0.0692732687,0.003463835680850673,0.05000248646922406
0.09565944590000001,0.004781066115801669,0.04998007327786192
0.130142181,0.006510782018677459,0.05002822273800268
0.0324008978,0.0015552183557524099,0.0479992364826511
0.0356792192,0.0017050381910221847,0.04778799057974297
0.0443221756,0.0020924163553099583,0.047209242935041265
0.0579129152,0.002735122507493944,0.04722819595677933
0.07728364089999999,0.0036782907127556864,0.04759468717985421
0.1036670766,0.005002643917299705,0.04825682445548681
0.138162773,0.0067316587185160814,0.04872266655009944
0.045418609500000005,0.002536556233692925,0.05584839037604013
0.04893173759999999,0.0026771263770253365,0.05471145126522826
0.057844967500000004,0.00304190941831656,0.05258727854443967
0.07158073079999999,0.003639603105845394,0.05084612947043835
0.0909649395,0.004575837303473279,0.0503033072810792
0.117347329,0.005899992814230113,0.05027803244017691
0.151848556,0.007632025514128757,0.050260771094384045
0.058694465700000004,0.00363734124244172,0.06197077014096952
0.06268956369999999,0.003831188792648729,0.06111366177284034
0.0721880055,0.004192814928647058,0.05808187800183866
0.08617397730000001,0.004831703614539437,0.056069172689090174
0.10577999829999998,0.005785027442515529,0.05468923743134084
0.13228294,0.00707490570913798,0.05348313024444407
0.16678564,0.008797172303014697,0.05274538205456235
0.07189212760000001,0.004596181358024735,0.06393163634824371
0.0765308244,0.0048832085125685406,0.06380708101412455
0.087073521,0.0052925304540802,0.06078231812952872
0.10145348189999999,0.005896723749406886,0.058122438372486124
0.12105781300000001,0.006824620647846884,0.05637488798717091
0.147571182,0.008169790509544651,0.05536169324404172
0.18223681599999997,0.009893216157857368,0.05428769210858781
0.08516618529999999,0.005431214874302503,0.06377196366340601
0.0904125576,0.005754220919780181,0.06364404539066132
0.10228799230000002,0.006280141383146005,0.06139666291158599
0.11740321700000002,0.006885177416157333,0.05864556007998768
0.13718144300000001,0.007783560844123027,0.056739167294828835
0.16366546099999998,0.009061225435826981,0.05536431071322362
0.198270958,0.010796052448960996,0.054451002596966294
0.00712916672,0.0003732212702599036,0.05235131747064875
0.01031545264,0.0005413009739818174,0.052474767019221887
0.021444738,0.0011334395111435903,0.05285396870521758
0.042726738699999996,0.002263317954175684,0.05297193333821391
0.075887638,0.004005955648260703,0.052787987000737904
0.122365962,0.0064795345405683595,0.05295209905323475
0.183462366,0.009754112871191718,0.05316683243467883
0.00920123671,0.0004407038093489215,0.047896149532807915
0.0124920229,0.0006171399331615907,0.04940272188914981
0.023783464900000002,0.001214937202881258,0.05108327184409778
0.045124198399999996,0.00234308799005641,0.051925309991909134
0.0782820236,0.004103329428727812,0.0524172631215401
0.124811628,0.006562738518978528,0.05258114667792434
0.186033101,0.009826527439452724,0.052821392465272746
0.015722107199999998,0.0009408731483624503,0.059843959616459705
0.0201772363,0.001030642210603946,0.05107945385979079
0.031884858700000004,0.001470844462061127,0.046129872360423124
0.0532497894,0.002626882021386176,0.04933131287437873
0.08639677159999999,0.00441302226112566,0.05107855512885461
0.13301556799999997,0.006876106729474983,0.051693999678857024
0.19414102600000002,0.010116005840225848,0.05210648181196821
0.0221183957,0.0016919527745722967,0.07649527558512287
0.028912680000000003,0.0019621453420894906,0.06786452663985111
0.046169560000000005,0.0024255379394013763,0.05253543545577164
0.06912567419999999,0.003079301282980561,0.04454641952671995
0.1021923198,0.004895133589650898,0.047901188653228885
0.14861427700000002,0.0073647538585935556,0.04955616652223497
0.209838085,0.010671221237443889,0.05085454929425175
0.027962599799999998,0.002489326104457649,0.08902341421263875
0.0371681713,0.002962005736684259,0.07969199541125283
0.060550162799999994,0.0038932012248011215,0.06429712233244601
0.09159601889999999,0.004718063161158981,0.05150947844479932
0.12713971,0.005657152565297054,0.04449555976883269
0.173263622,0.008190289436409936,0.04727068118436273
0.234200672,0.011483406999001678,0.049032340090816126
0.0330591306,0.003312865833228477,0.10021031325090192
0.044621297,0.004044935375563308,0.09065033173650933
0.0743895588,0.005504098873688035,0.07399020726129155
0.11398389449999999,0.006838597013671382,0.05999616914011815
0.159323417,0.007964180878041956,0.049987509858905155
0.20853103099999998,0.009178319260326669,0.044014165260261286
0.26916242599999995,0.012499614649136225,0.04643892847486902
0.0373793063,0.00415684719412268,0.11120717866619906
0.0513396731,0.005120726799359644,0.09974209982571246
0.0875926364,0.007236222763309272,0.0826122270171705
0.13583161000000002,0.00927021939370949,0.06824787981022598
0.19127877000000001,0.011073202019744337,0.0578903869977015
0.251549575,0.012326522242261356,0.04900235765558878
0.315773169,0.01396339447855724,0.04421969897815238
0.0163973573,0.0009168248152556619,0.055912961978065945
0.0221035776,0.0012212194429118731,0.055249854345383126
0.041998325700000005,0.0022930853915243393,0.05459944779475671
0.07995784470000002,0.004343518063212972,0.05432260060923042
0.13907838900000002,0.0075628015602102186,0.05437797787699581
0.22203710699999998,0.012059131743951094,0.05431133519475686
0.33121324100000005,0.01801518198489451,0.05439149090327131
0.018145753299999998,0.0009976408404107993,0.05497930143306861
0.0239605131,0.0013056066248135947,0.05448992763070648
0.044042583399999995,0.0023683758041565437,0.05377467944254478
0.08212104290000001,0.004430977566497533,0.053956664577350766
0.141263547,0.0076325912319936086,0.05403086213029614
0.224270344,0.012135290613988194,0.054110099434226545
0.333422464,0.018045350156729655,0.054121578792992356
0.0248842444,0.0015062112232810435,0.06052871041891244
0.030720146,0.0017576492382066929,0.057214872553232425
0.050824343400000006,0.002839906925820592,0.055876903386037485
0.0889509937,0.004899416066157234,0.055079947534720286
0.148183834,0.008116974781286685,0.054776385265390595
0.231316125,0.01261874060038143,0.05455192801790809
0.34048628099999995,0.018499720239424595,0.05433323241421465
0.033417763100000004,0.002526342498753762,0.07559879131328696
0.041082844599999994,0.002789190431712255,0.06789185264236194
0.0631227808,0.003556096607207283,0.056336184213343195
0.10123533079999998,0.0056286093988992284,0.055599259215333444
0.16051478199999997,0.008893398967192783,0.05540548263768495
0.24368932599999998,0.013383848010392574,0.05492176547114162
0.35290121399999996,0.01928869367458242,0.05465748744798147
0.0422264502,0.003208093132311708,0.07597354542276225
0.0523937064,0.003729654777772388,0.07118516772412169
0.07973245209999999,0.0049258913159012825,0.061780256171267096
0.12093762300000001,0.00653333721983636,0.05402237168028645
0.18006757999999998,0.009856564870513796,0.0547381425935407
0.262957105,0.014417496625868581,0.05482832124223675
0.371993494,0.020434384294552684,0.054932101297859484
0.0521175164,0.003197566422092704,0.06135300841182647
0.0647357451,0.004150414551666697,0.06411318113749025
0.0982087073,0.006118206112503221,0.0622980006631573
0.146280203,0.008342523401735202,0.057031117202750954
0.208114418,0.011003976221892156,0.05287464620491674
0.290807618,0.015844352906038386,0.05448396783759078
0.399680784,0.02180674694638629,0.05456040875456822
0.0636204726,0.002920413580421436,0.04590367630216937
0.078500364,0.004205389190544431,0.05357158841383756
0.118259822,0.007147459433019727,0.060438611458587574
0.17366589999999998,0.010139776188908765,0.05838668494453295
0.243277409,0.013244151754469382,0.05444053276015194
0.32794837399999993,0.017223156344194884,0.0525178891242037
0.43671544300000004,0.023470336413014856,0.05374285885515355
0.0279741061,0.0016582426619643907,0.0592777712373226
0.031037211,0.0017985844872334235,0.057949294710578976
0.0393813586,0.0021795029912975838,0.05534351959349579
0.0533093035,0.0028621723010501393,0.05368992114200365
0.0743684292,0.0039247525573268445,0.05277444474149044
0.1037685968,0.005418288085680678,0.052215104114048096
0.142420526,0.00737921739690021,0.0518128784112215
0.030521138700000002,0.0017477651384987807,0.05726408689000783
0.0335845088,0.00188706990654155,0.05618870050413094
0.0419282064,0.0022694707001540905,0.05412754074197866
0.0558563975,0.0029517508557597182,0.05284534964432173
0.0769157065,0.0040136011387067825,0.05218181462984784
0.10632235520000001,0.005509218177789244,0.051816178896959234
0.144966844,0.007478880256666606,0.051590281269188736
0.038689463099999995,0.0022500178690444683,0.0581558307808223
0.0417514509,0.002390495344561784,0.05725538377785534
0.0500927667,0.0027728548148515378,0.05535439540518607
0.0640264684,0.0034509688152844133,0.053899096756747145
0.0850843543,0.004515024113910213,0.05306526859204493
0.1144921422,0.0060036208558835865,0.05243696851611173
0.153137566,0.007973353437210636,0.05206660681292686
0.0486529993,0.003255710029850321,0.06691694400534771
0.0517043435,0.003396222974062112,0.0656854481492858
0.060018,0.003780264362585113,0.06298551038996823
0.07392406489999999,0.004476538295917148,0.0605559001926198
0.09498831799999999,0.005541740263784225,0.05834128217518523
0.124389119,0.007024203933666842,0.05646960112055172
0.16303945199999997,0.00900845759216781,0.05525323767751508
0.058749037000000004,0.004463952116399604,0.0759834091646405
0.061826740299999995,0.004605440270700827,0.07448945631540642
0.07018321009999999,0.004988921173358222,0.07108425457099779
0.0840933115,0.00565689356615418,0.06726924490486
0.10509325369999999,0.006714265717629385,0.06388864633305559
0.134431681,0.008224685538636018,0.061181155196861806
0.173082521,0.010189563033436289,0.05887112675829519
0.06863241479999999,0.005700445447573524,0.08305762611129232
0.07174854739999999,0.005847356736320698,0.08149791108273641
0.08016671630000001,0.00621122155630322,0.07747880720297408
0.0941149939,0.006890423974277497,0.07321281858232684
0.1151613505,0.007947885378325907,0.06901521512050962
0.144507316,0.009440892421474669,0.06533158792787121
0.183074674,0.011399138769679682,0.0622649682810834
0.07826422179999999,0.007052002791292212,0.09010506498503526
0.08144029009999999,0.007187748074726724,0.08825788888891402
0.08996020820000002,0.007564771355904941,0.08409019395649797
0.10394702730000001,0.008234084252594427,0.07921423504329908
0.125014173,0.009296380768905255,0.0743626146205459
0.15437724400000002,0.010790605020905045,0.06989763997150411
0.192987339,0.012745756144763667,0.06604451986751145
0.005722399249999999,0.0002619507897109067,0.045776391731301644
0.00688651005,0.0003183404567929257,0.046226674248870905
0.010729247380000001,0.0005085182501376511,0.047395519194157215
0.017702579,0.0008604944145760136,0.048608421099321945
0.028336531,0.0013965559565154125,0.04928464802256185
0.043150361400000004,0.002149619210162288,0.049816945685240255
0.06257694720000001,0.0031296121108176224,0.05001222096717466
0.00819491476,0.00034047222365800274,0.04154676816406602
0.009356099610000002,0.000399545389853144,0.042704268499461163
0.0132063146,0.000590963505414312,0.04474855577151797
0.0201987888,0.0009443761602807786,0.04675409845766488
0.0308541457,0.001483588301750388,0.048083920915379226
0.04565930469999999,0.0022326213707283514,0.048897401863597624
0.0650590204,0.0032296741855562905,0.049642219721406845
0.016148169100000002,0.0008634164060668846,0.053468377790698546
0.017767264699999997,0.0009024084847214189,0.05079051277495849
0.0223739092,0.0009429118152121262,0.042143364701423124
0.029424508199999998,0.0012151713829261462,0.04129793350041943
0.040070634400000006,0.0017732625228463977,0.04425341773092561
0.0548565562,0.00251329769229426,0.045815812482487915
0.0742442936,0.0034936310677397687,0.04705588669968528
0.0246011387,0.001725863639873019,0.07015381120846324
0.0271497109,0.0018491799730106784,0.06811048485273846
0.034494618799999995,0.002060078065963624,0.05972172291301344
0.045205389,0.002283781638408307,0.050520119147925195
0.057815749599999994,0.0024253239605325663,0.041949191653005334
0.0727264998,0.0030428179722145707,0.04183919177442073
0.0920399456,0.004046893179970375,0.04396887844282227
0.0329315798,0.0026280662850831503,0.0798038327053824
0.0363278952,0.0028404283981191642,0.07818863114643548
0.0464820865,0.0033097900271696545,0.0712057111973589
0.06154053239999999,0.0038517274222126968,0.06258846441524606
0.0794886004,0.00437444438039816,0.055032348769323156
0.09920544749999999,0.004584574142781903,0.04621292739778129
0.120019368,0.004951281475620915,0.0412540205645885
0.0412013231,0.0035338893542674193,0.08577125898821972
0.0454938396,0.0038226953655437403,0.08402665941486592
0.0583123528,0.0045952721688947195,0.07880443762328725
0.0776401961,0.0055946813642746935,0.07205908337826433
0.1010067828,0.006457388713827411,0.06393024839345156
0.127035297,0.0072085593520982896,0.05674453889849441
0.154618159,0.007663577751264005,0.04956453886677053
0.0492376492,0.0044396570257245575,0.09016793242282894
0.0544736047,0.004853265640059371,0.08909389541572546
0.0701576015,0.005896727045660056,0.08404972404394491
0.0937176768,0.007286454297441965,0.07774898553014456
0.12253435819999998,0.008734196227007074,0.07127956889243392
0.154912809,0.009884871740282766,0.06380926021606621
0.18934428300000003,0.010797482581092687,0.057025659344003984
0.0214922146,0.0012989679684618594,0.06043900047703131
0.0251569251,0.0014845670989454339,0.05901226374225814
0.03473560519999999,0.0019339230069549795,0.05567552359660571
0.04991359,0.00266976093368733,0.05348765604091651
0.0715005524,0.003723390234809523,0.052074985574650234
0.1010023603,0.0052116181876945104,0.05159897424391686
0.13964777900000003,0.00717999411808218,0.05141502549841612
0.0238703272,0.0014098229196835414,0.05906173417193634
0.027533640800000002,0.0015963247563271776,0.05797724928289097
0.037112386399999996,0.0020438416852411466,0.05507168585745127
0.0522933819,0.0027822560768231614,0.053204745528671986
0.0738827359,0.0038382286509845175,0.051950277750671625
0.10337226090000001,0.005324357314045407,0.05150663502654808
0.14202400599999998,0.007285937553671456,0.051300746675681415
0.0306099484,0.001915948200496147,0.06259233682655103
0.0342446105,0.0020956988767572957,0.06119791833396077
0.0437916099,0.0025359153874891993,0.05790870427646003
0.0589761787,0.0032677146759317295,0.055407365278003835
0.0805655173,0.004327980329928379,0.05372000919217556
0.11007063689999999,0.005810730736153282,0.05279092498967163
0.14872252900000002,0.007776248228527088,0.05228695531748984
0.0399345409,0.00305375938333204,0.07646912458512925
0.04377376940000001,0.0032495936130528128,0.07423609292949791
0.0538471581,0.0036987505247013303,0.06868980007881476
0.069401825,0.0043569462985586045,0.06277855515411308
0.0910585962,0.005384014505132488,0.05912692189221877
0.120559355,0.006866815609406488,0.05695796572075628
0.159217878,0.008829773422676927,0.05545717311140729
0.0498989194,0.004427362118262958,0.08872661315112484
0.0540240075,0.004609273147156594,0.08531897873656621
0.06461564190000002,0.00506253193460973,0.07834839654529113
0.0806070837,0.005785661837937582,0.0717760967444302
0.1026205605,0.00683714783040447,0.06662551633991971
0.13233999,0.008278393217416177,0.06255398098047445
0.17101697300000002,0.010225185939716342,0.059790474362543776
0.0595156443,0.005783573952541112,0.09717737278265695
0.0641870084,0.00602331847310915,0.09384014963858558
0.0756931683,0.0065031054248637235,0.08591403386748872
0.0923459963,0.007180646802741521,0.07775807387917609
0.11451574410000001,0.008174880104097035,0.07138651692258476
0.144286615,0.009676900551367471,0.06706720891170308
0.18320592,0.011629506875864332,0.06347778977810506
0.06884231919999999,0.007066788362306387,0.10265180552351857
0.0741396508,0.007402710814559985,0.09984820180134954
0.0868277071,0.007953985989468441,0.09160654191072658
0.1044762235,0.008621693598197453,0.08252302111779004
0.12710486299999998,0.00954666889649213,0.07510860458967751
0.156994329,0.010916213951448222,0.06953253675454878
0.19587923100000001,0.012862438768706257,0.06566514838271065
0.020368106900000002,0.0012903724612572762,0.06335259666460588
0.023889937500000003,0.0014625037176184538,0.0612183986508317
0.0330770607,0.0018722057234439825,0.056601332882156075
0.047538980800000005,0.0025647346381712857,0.05395013933852123
0.0687530285,0.003617853192488627,0.052621001160532546
0.0982229186,0.005120950703793655,0.05213600630875222
0.136909115,0.007069454516080426,0.051636112877367045
0.022073877500000002,0.001352916214104235,0.06129037429442267
0.025596536599999997,0.0015205735971286377,0.05940544304453431
0.03478833319999999,0.0019391011534112708,0.05573998450179473
0.049252115000000006,0.0026183244926562947,0.05316166610624324
0.07047016250000002,0.003677032550418964,0.0521785734553821
0.09994051010000002,0.005155706987674022,0.051587759383209524
0.138664638,0.007144838703361543,0.051526032926733224
0.0296693712,0.0015971655469408596,0.05383213335309444
0.0331705603,0.0017688419595067338,0.053325658159194066
0.0423275251,0.0021898207872426984,0.05173514827689981
0.0567902086,0.002873203112108413,0.05059328329546606
0.07801342909999999,0.003927282465296508,0.050341108070796343
0.1074799188,0.005428462772101753,0.0505067628698446
0.146177987,0.00741095268211095,0.05069814432532136
0.0405522973,0.002464212465916827,0.0607662852658369
0.0442324325,0.0026416926306988935,0.05972297885039204
0.0536684835,0.003076531551976683,0.0573247342078649
0.06833408760000001,0.003742285319044417,0.054764546516670204
0.08960052439999999,0.0047538740582862195,0.0530563195932168
0.11906322500000002,0.0062527498549937305,0.052516214431397513
0.15775136199999998,0.008211969154980939,0.052056407316349765
0.051728254700000004,0.0032605078203440086,0.06303146779750156
0.055853980500000004,0.003474710201791825,0.062210610070876235
0.0656734297,0.003889846957493396,0.0592301479496722
0.0804890267,0.004594204084265848,0.057078638823518636
0.1019392296,0.005679587250728918,0.055715422541597455
0.131561587,0.007132019590261013,0.0542105013544798
0.17024183299999998,0.009088963099899918,0.053388541110808645
0.0629732855,0.0038345364123159825,0.060891477741239694
0.0676360243,0.004123863309768786,0.06097140321964173
0.0783263315,0.004582308845439463,0.05850278900703351
0.093401836,0.005247347949218173,0.05618035120014314
0.114819774,0.006267861271905102,0.05458869194347223
0.144441053,0.0077656274788539354,0.0537632987129631
0.183399716,0.009717105314394563,0.0529832080786568
0.07438329269999999,0.0042362682214965065,0.056951878139921426
0.0795913781,0.004587004814765412,0.05763193104914227
0.091447195,0.005127338549604196,0.05606884442550913
0.10715877539999999,0.005750075846657777,0.053659402369932066
0.12880081799999998,0.006677358480653495,0.05184251609841092
0.158410633,0.00806630813403655,0.05092024431236602
0.197297043,0.010012152139256107,0.05074658994892339
0.0133768436,0.00057486686760894,0.0429747767708774
0.0154999711,0.0006814586645030029,0.043965157102970526
0.022686270999999997,0.0010439478015836958,0.04601672093151386
0.0360455728,0.0017174750235787349,0.0476473222691785
0.0565860621,0.0027580486141603197,0.04874077664719347
0.0851963227,0.004258698305190136,0.049986879365512056
0.122587716,0.006313033096715415,0.05149808890081136
0.015703988800000002,0.0006908634780619684,0.043992866198552576
0.0178387259,0.0007983826761752831,0.04475558852413799
0.02504918,0.001160212088805754,0.04631736802584971
0.0384287512,0.00183003479806825,0.04762150059323942
0.0589810957,0.0028727982046248923,0.04870710132678821
0.0876030101,0.004365157213215129,0.049828849582134724
0.125000975,0.006431393706295734,0.05145074833452887
0.0223347085,0.0012184764712659735,0.05455528874558508
0.024545313800000003,0.0013034820297309017,0.05310512794221851
0.0318128009,0.0016521032927935375,0.05193202880773499
0.0452584321,0.0023220633576749466,0.05130675655189006
0.0658553849,0.0033615427364486923,0.051044310826717114
0.0945003265,0.004858758726746213,0.05141525862078596
0.131919132,0.006909357961635655,0.05237570818488751
0.0315186913,0.002180410607287233,0.06917833569083603
0.034311723700000005,0.0022964733012669106,0.0669296978882734
0.0430743313,0.0026505498057843115,0.06153432278086954
0.05758278730000001,0.0031680213659449636,0.05501681169825837
0.0783541812,0.004158784578139859,0.053076740953038756
0.10704315480000001,0.005677781004714294,0.05304198120209264
0.14443456600000001,0.007762100208789841,0.05374129215571458
0.0416173864,0.003125096601108724,0.07509113068928144
0.0452891595,0.0033430964181355434,0.07381670260706744
0.0564139304,0.003882703180507591,0.06882525562352222
0.0738336087,0.00464752228788531,0.06294589103410991
0.0971231094,0.005557568187899703,0.057221893143998774
0.126566293,0.006877631298887317,0.05434014962330703
0.164106198,0.008939102883800096,0.05447145197891975
0.0524160434,0.003784464103627895,0.07220049164618737
0.056963153,0.004168302179913793,0.07317541183006131
0.0708338603,0.005150918691439395,0.07271831112442415
0.0921601979,0.006290014068009813,0.068250874144551
0.11924055989999999,0.00752046425901973,0.06306968254196978
0.15215445999999996,0.008938480331411768,0.0587460948000589
0.19130469499999997,0.010658301806262026,0.05571374924312249
0.0641327999,0.004293567813317678,0.06694807992185724
0.0695038177,0.004831568974189343,0.0695151595131636
0.08604081760000001,0.006278468593712361,0.0729708151182464
0.11161625749999998,0.008049521823805169,0.07211782588038458
0.14356222100000002,0.009777013760972276,0.06810297091302506
0.180887495,0.011529242683230492,0.06373709074378243
0.224171568,0.013466189505542212,0.06007090741115846
0.027246725600000004,0.0016889113543189257,0.06198584663395023
0.029475685800000002,0.0018252658701556645,0.06192445809541315
0.0353159289,0.0021130141265248755,0.05983175842572487
0.0436691345,0.002482182139104913,0.05684065341631428
0.054522293400000005,0.002970808820547812,0.05448796511094326
0.0684253132,0.0036288337846755348,0.053033499080505996
0.08602002010000001,0.004484580425397435,0.052134147611033105
0.0290625662,0.0017784339247614185,0.061193285979041265
0.0312871366,0.0019131733533374231,0.0611488797392032
0.0371251293,0.0022011165548601894,0.05928912831719591
0.045482694500000004,0.0025730091092952367,0.05657116706872405
0.0563385757,0.0030591468371378777,0.054299328641669545
0.07023864169999999,0.0037169045015637476,0.05291822865025233
0.087829837,0.004578247251292242,0.05212633209477825
0.0355794919,0.002204158396699777,0.06195024939914268
0.037801606999999994,0.0023428307550221543,0.06197701476083159
0.043631490499999995,0.002627869320050564,0.06022873135747137
0.0519722866,0.0030031773960611536,0.057784207556131534
0.0628302525,0.003493765009925299,0.055606413644848855
0.0767376974,0.004149803584229129,0.054077770441795
0.0943397278,0.005013795709695971,0.05314617528179863
0.046127725999999994,0.0031039829952270452,0.06729104736762974
0.04846025,0.0032426535364231063,0.06691367742475753
0.054502214,0.0035153639566496827,0.06449947073066944
0.0630756169,0.0038550871703861207,0.0611185012506175
0.0740759832,0.004315748077915321,0.05826109747693934
0.0880489092,0.004954965952351674,0.05627515431334468
0.10566181470000001,0.005808917009882446,0.054976502404159876
0.0585207097,0.003917210718085739,0.06693717041653956
0.06104234,0.004074074923095917,0.06674178812764905
0.06749122049999999,0.0043885428237817065,0.06502390668400651
0.0763770562,0.004772877214490874,0.06249098161092616
0.08767088460000001,0.0052572180816855265,0.05996538195857928
0.10187092260000001,0.005920772175798266,0.05812033527021641
0.119665729,0.00675238294092833,0.05642704053495826
0.07227381520000001,0.004405288970565171,0.060952766342479876
0.0750809871,0.00461692025229369,0.061492535335802616
0.0821650926,0.005006211285499274,0.060928687926766534
0.0915862836,0.005394697464999303,0.05890289738756583
0.10320082209999999,0.005867339889918209,0.0568536158000064
0.117537247,0.006501887379945341,0.05531767627623047
0.13539149700000003,0.007336465286013686,0.054187046074346046
0.08733017190000002,0.004669445646841732,0.0534688704402027
0.09039920139999999,0.004936074941972702,0.054603081283112996
0.0981984867,0.005431703746608797,0.05531351784679587
0.10842276910000001,0.005884527764565915,0.05427391140636266
0.12054032099999999,0.006341186725609651,0.0526063534011134
0.135211501,0.0069387175158500125,0.051317509712801815
0.153201174,0.007723326219163063,0.050412970198015994
0.008572009940000002,0.00046119736307648717,0.05380270978506204
0.01085019797,0.0005672677822460512,0.052281790969575394
0.0180879999,0.0009296143284985123,0.05139398129355985
0.031595077,0.0016167663549373666,0.05117146430557414
0.0526032062,0.002681145167306263,0.05096923478603976
0.08210149050000001,0.0041888605966584735,0.05102051827741754
0.120837097,0.006162558742263059,0.05099889765030567
0.01097399187,0.0005429580610609572,0.049476805477254034
0.013245994800000003,0.0006488891600072657,0.04898757472011582
0.0205029115,0.0010073872265032309,0.04913386211042422
0.034026906999999995,0.0016966670008763838,0.04986251030328393
0.05505140299999999,0.0027638389194241265,0.05020469540847355
0.08454438930000001,0.0042625722425806145,0.0504181564013097
0.12327129499999999,0.006279878408918902,0.05094355834356168
0.0175631089,0.0011393164260685,0.06486986060130277
0.0199299637,0.0012409305015761568,0.06226456406321286
0.027259875700000002,0.0015880878668992162,0.0582573407295183
0.040795295800000006,0.00227121908253326,0.05567355348194974
0.06181032399999999,0.0033472709829228224,0.0541539142057049
0.0913153516,0.00485554569679981,0.05317337787921095
0.130077615,0.006855821289556002,0.05270561956072151
0.0241865509,0.0019751970361183415,0.08166509744547089
0.026824780099999997,0.0020690605933546178,0.07713243447444394
0.03423588050000001,0.00241478790947725,0.07053383392541195
0.047806227199999995,0.0031129797598161775,0.06511661643561317
0.06878439419999999,0.004173664820564869,0.06067749624179826
0.0982346286,0.005660510744851088,0.057622356042084
0.136934302,0.007647732286889227,0.05584964596299053
0.030220049900000004,0.0028476311826133986,0.09422986368442092
0.03335567160000001,0.0029638573973194264,0.08885617513153071
0.0411383259,0.0032741476790859106,0.07958874376766777
0.0546581539,0.0039475993688419895,0.07222343030583017
0.075687437,0.005010133466010485,0.06619504721781616
0.105121191,0.006475330264718255,0.06159871480830401
0.143745881,0.00849341977770788,0.05908635237838836
0.0355671073,0.003719265085536819,0.10457035637353672
0.0392474775,0.0038848122342191637,0.098982469235613
0.0478087055,0.004184833952793373,0.08753288567483536
0.061446291,0.004770117140911428,0.07763067653524325
0.082512744,0.005755241513152921,0.06974972875890445
0.1119991274,0.007232646478477424,0.06457770383019452
0.150721587,0.009181342562265972,0.060915909558900624
0.040192438999999996,0.004596683502792404,0.11436687141062538
0.0444124853,0.004817161363080114,0.10846412513375184
0.054065718000000006,0.005142759144098644,0.09512051877492209
0.06807006550000001,0.005660387449280811,0.08315531074787653
0.0893769291,0.006560897389021754,0.07340705767235578
0.1190120493,0.007914741400494156,0.06650369813011997
0.15782097099999998,0.009874612094060565,0.06256844088267943
0.0239957509,0.0013399140775416849,0.05583963940639527
0.027346866499999997,0.0014769456582302257,0.05400785710605
0.0361361449,0.0018665084287858757,0.05165211823095927
0.0504578843,0.002556890369571115,0.05067375307234424
0.0717997357,0.00363367695134863,0.050608500378485785
0.10143439159999999,0.005139258234520866,0.05066583585168234
0.140263915,0.007125780269853206,0.05080266203786773
0.0265929888,0.0014445269691560553,0.05431984272320888
0.0299434058,0.001582312359481948,0.052843433043342984
0.038733445000000005,0.0019732283250850414,0.05094378579248608
0.053058243899999996,0.0026679269956910606,0.05028298713993172
0.0743996013,0.0037405159936815266,0.05027602202596113
0.1040270447,0.0052486456546617915,0.050454626196468226
0.14284251999999997,0.007223988976620488,0.05057309949880812
0.0340547435,0.0019784692653846865,0.05809673079418985
0.037380647600000004,0.0021284904086168238,0.0569409720075803
0.046172358,0.002511547339281793,0.054395041710492524
0.060500358700000006,0.003207699335800225,0.05301950938350758
0.08184777590000002,0.004283918370979821,0.05234007062346846
0.11148599010000002,0.005777438035098377,0.051822099170632706
0.15030758600000002,0.007740121114780793,0.05149521272187015
0.044921156000000004,0.003160435489223842,0.07035516826913008
0.048444340600000003,0.003269278477771029,0.06748525085241905
0.0574201801,0.0036122380019700897,0.0629088587963187
0.0718003565,0.004289421852140842,0.059740954797917224
0.0931641519,0.00535808164258674,0.05751226768358248
0.12279773999999999,0.006859449436578199,0.0558597368044249
0.161627718,0.00882659826747833,0.05461067183710611
0.056387692200000006,0.004784465011012283,0.08484945604871345
0.0603212125,0.00491270789195994,0.08144245926687796
0.06981045729999999,0.005219145958624278,0.07476166408989099
0.08435700180000001,0.005874082213811054,0.06963360584741708
0.1057721988,0.006941518402771441,0.06562705967658716
0.13537967699999998,0.008454032903472993,0.06244683907373331
0.174218729,0.010421372976737724,0.059817753444508966
0.0673892087,0.006371974718226999,0.09455482325951393
0.07192650810000001,0.00656437797048157,0.09126507241746064
0.0823351094,0.006846941903874069,0.08315944381163437
0.0971592432,0.0074854734832716175,0.07704334900862647
0.1186022768,0.008532281036605005,0.07194028029489738
0.148276821,0.010019336189420715,0.06757183032283054
0.187102314,0.011967987328707533,0.06396493486824291
0.0780783184,0.007702315477431141,0.09864858305441093
0.08324064989999999,0.007952801633510165,0.09553987917038315
0.09479901079999999,0.00834140654532542,0.08799043866526739
0.110205345,0.008896628763363576,0.08072774295442363
0.131778395,0.009885967256245924,0.07501963623282804
0.16151868100000003,0.01135030697036695,0.07027240997818046
0.20044668899999998,0.013278238535019315,0.0662432420373844
0.01100773903,0.0006090487082595215,0.05532913767301781
0.012487671200000001,0.0006712368161341375,0.05375196106493718
0.016463285900000003,0.000845450033076834,0.05135366282358213
0.0228768838,0.0011484533343147465,0.05020147605570066
0.032380839800000005,0.001620748924371635,0.05005271433298758
0.045571574499999996,0.0022850267691156977,0.05014149267797841
0.0628445907,0.0031542233903862882,0.05019084944706766
0.0134496032,0.0006874265705511096,0.05111129007516813
0.0149276722,0.0007512734729366519,0.050327570358669305
0.0189056438,0.0009244822933470778,0.04889980490096178
0.025324257000000003,0.0012276922173050668,0.04847890373664533
0.03483198690000001,0.0017001282425038852,0.04880939601248773
0.0480269331,0.0023612820687886425,0.049165789201489576
0.0653072399,0.003229020161718222,0.0494435251996957
0.021949470300000003,0.001163931977116904,0.053027793436860475
0.0234619129,0.0012144273033239366,0.051761649124694206
0.0274729537,0.0013684163630082982,0.04980958283376346
0.0339130645,0.0016712503569858933,0.04928042869690804
0.043433638700000006,0.0021475827968955776,0.04944515037593609
0.0566336435,0.002813476074381808,0.04967852853016261
0.07392573770000001,0.003682243765732924,0.049810037482154526
0.03202642299999999,0.002157157415114758,0.06735555247973708
0.0338574179,0.002221261784199137,0.06560635517923347
0.038277231,0.002373371009894915,0.06200477275628728
0.044878996,0.0026760886031774165,0.059628976619205486
0.0544304788,0.0031497866490645342,0.05786806801090521
0.0676220841,0.003805871479024488,0.056281487470814115
0.084899379,0.0046818678912983625,0.0551460793523397
0.04203354,0.0032081621457297465,0.07632386293730546
0.0442343706,0.0033204160504134847,0.07506416402844635
0.0493754166,0.003496162628446936,0.07080775959360586
0.0563053138,0.0037755400939535277,0.06705477403721578
0.0658713497,0.0042426095565688575,0.06440750912029448
0.0790337732,0.0049137600417225695,0.06217291472707479
0.0963333757,0.005772872364797246,0.059925984352246116
0.0519069124,0.0041511706966636626,0.07997336972529429
0.054445788700000004,0.004326527016132412,0.07946486072544326
0.060425618,0.004591270783709598,0.07598218993324318
0.0679537849,0.004871095995266064,0.07168248247591083
0.077682263,0.005305904665705232,0.06830265315140512
0.0908402084,0.005945664812933639,0.06545190634914526
0.10811082290000001,0.00680090820506786,0.06290682119179263
0.0617863146,0.0050264500301397935,0.08135215804147984
0.0646300756,0.005252011609611324,0.0812626561373127
0.0714209391,0.005606205032628494,0.07849525787919098
0.07979907930000002,0.005914039577912091,0.0741116267228924
0.08989137489999999,0.006338456914901453,0.07051240368670181
0.1030950053,0.006936533575454336,0.0672829256399906
0.120362287,0.007748849662351227,0.0643793820763079
0.008396506209999998,0.00042545269171909925,0.05067020509225579
0.011680532,0.0005989583530302125,0.05127834528685958
0.0229679481,0.0011962996288298047,0.05208561181091335
0.0443727419,0.0023208468997558836,0.05230343675822935
0.0775514975,0.004067052640074983,0.052443250887256994
0.12409812599999999,0.006502800484580952,0.05240047286919508
0.185369379,0.009769210030190413,0.052701314979268575
0.01042079747,0.0004980110962206143,0.047790113727314794
0.013738014599999999,0.0006719012708163042,0.04890817853813492
0.0250693777,0.0012664153161525233,0.05051642411341241
0.046471326599999994,0.002401532589579257,0.05167772829578007
0.07964639200000001,0.004133749566497046,0.051901278421966006
0.12622878799999998,0.006566244970610681,0.05201860110239419
0.18761963299999998,0.009819929900032514,0.052339564591475964
0.017858396800000002,0.0009526007000225453,0.05334189349082809
0.0218118817,0.0010125760319974425,0.04642313973293934
0.0332531889,0.0015352846221654954,0.046169545627111126
0.054573598599999995,0.002676460224178504,0.04904313244570433
0.0877619036,0.004441283261244846,0.05060604976718903
0.13431079499999998,0.006848834308578458,0.05099243369513566
0.195689971,0.01007867688329559,0.05150328773514709
0.0259943656,0.0017767629189249495,0.06835184771445045
0.0320728787,0.002003894879399614,0.062479420638959164
0.048169804499999996,0.0024199894255242933,0.05023872217551337
0.07061476530000001,0.003152978150460798,0.04465040897701317
0.1036337834,0.004955502949213541,0.04781744703931692
0.14997640399999998,0.007353307290933713,0.04902976131454461
0.21116337599999996,0.01063680346159054,0.05037238778371559
0.0337008419,0.0025811939396311115,0.07659137855636514
0.0418634368,0.0030351085839492005,0.07250022492059707
0.06379049219999999,0.003935619438007184,0.06169601930124603
0.0937472353,0.004712883382724749,0.050272238617417114
0.128761348,0.005697856114469477,0.0442512928217362
0.174912344,0.008239470047176718,0.047106281116309996
0.23578839699999998,0.0116688967332976,0.04948885051921194
0.0410138039,0.0032885052504956305,0.0801804499410412
0.0512116791,0.00397708588817681,0.07765974398946841
0.0789422795,0.005491444360571725,0.06956277922746992
0.1171496183,0.006921417359534098,0.059081860103116515
0.161414106,0.00794350602988446,0.04921196930511427
0.21034614299999999,0.009287600678265076,0.04415389103790259
0.270922163,0.012596036785081333,0.04649319437583751
0.0480558946,0.0038783831638940494,0.0807056698491687
0.0602314161,0.004841537217680039,0.08038225781777758
0.093555591,0.007011109552231544,0.07494057252261434
0.140157511,0.00917497643934531,0.06546189621864296
0.194237202,0.01098105416906136,0.05653424810485769
0.25374139,0.012195852055976708,0.04806410202126152
0.31747855599999997,0.014004735155069076,0.04411238142039766
0.036850252599999994,0.0023102128656419993,0.06269191396647304
0.03947375920000001,0.002423886940749691,0.061405019179163724
0.0466792416,0.002754929342235505,0.05901829695184047
0.0589247378,0.003352750371830114,0.056898859409606296
0.07764235289999999,0.004294832286464798,0.05531558648147046
0.10379230080000001,0.005616981509173211,0.05411751609588762
0.138250744,0.0073356322035861565,0.05306034522017586
0.039269554,0.002392591626030851,0.06092739494904504
0.041890491599999996,0.0025071328804132996,0.05984968866809144
0.049097004,0.0028396904416094666,0.05783836507843669
0.0613395658,0.0034400966291906,0.05608283306743915
0.0800553381,0.00437433125872738,0.05464134388219366
0.106204733,0.005700511657559255,0.053674742137520895
0.140663039,0.007421428631902176,0.05276033195829202
0.0471577862,0.002920153200570882,0.06192303404969595
0.04978065,0.0030343899397484247,0.060955209298159514
0.056985200900000005,0.0033649745443395623,0.05904997246994986
0.06922804689999999,0.003970812424275311,0.05735843494199908
0.08794494659999999,0.00490225266931257,0.05574228945307667
0.11410117859999999,0.006222792294409432,0.05453749357159955
0.14855899599999997,0.00795262647078107,0.05353177313328821
0.0560369468,0.0038655702276552545,0.06898252757152812
0.058659590399999996,0.003978795543116253,0.06782855993341974
0.0658641202,0.004308279524340524,0.06541163096475286
0.0781044332,0.004910581716307172,0.06287199733890614
0.096822717,0.005845121723815272,0.06036932142500475
0.122979729,0.00717264538572683,0.058323802174965196
0.157405026,0.008903142625833867,0.05656199711077756
0.0649426131,0.004827495204773434,0.07433478534871941
0.067560511,0.00494654421887931,0.07321650096576846
0.074765308,0.0052776945397276145,0.07059015311924635
0.08700790900000001,0.005876333343136574,0.0675379216748741
0.1057204335,0.006806741807593629,0.06438435392523839
0.13185801900000002,0.008136551738718058,0.06170691627574093
0.166289821,0.009873965590756656,0.05937805171343984
0.07346952600000001,0.005833805168401399,0.07940442093503364
0.07608630940000001,0.005954409250228846,0.07825861573762763
0.0832875761,0.006278445236405693,0.07538273450133091
0.09553451780000001,0.006887124031256085,0.07209042542795023
0.1142570207,0.007817962890699973,0.06842435451933654
0.14041557,0.0091249152409902,0.0649850671189114
0.174816328,0.01085066718145473,0.06206895720550045
0.08158843980000001,0.006762903972013104,0.08289046816670594
0.0842058476,0.006871371930529005,0.08160207546594431
0.0914050972,0.007209048371571369,0.07886921618602435
0.1036432641,0.007807874665530551,0.07533412550570714
0.122351918,0.008749932192574446,0.07151446692134769
0.148518567,0.010069170506958814,0.06779738527209743
0.182965309,0.011815483989470106,0.06457772817179297
0.021903327700000003,0.0012287621999666073,0.056099338730461815
0.027847134699999998,0.001554210958451033,0.055812239758047104
0.0486244412,0.0026769824641106107,0.055054256625793586
0.08824426460000001,0.004854776901806421,0.055015211739964126
0.149944704,0.008225377552323191,0.054856072491384494
0.23653220499999997,0.012981826992570809,0.05488397232237703
0.350453707,0.0192254352581682,0.05485870137526667
0.023990265700000003,0.0013612574543599607,0.056742074947505085
0.030039110200000003,0.0016876339891390127,0.056181224340626855
0.0509731089,0.002807993891857227,0.05508775023642372
0.0906639977,0.004996378258437415,0.05510873538766772
0.152388927,0.008344031388812513,0.05475484048006003
0.239044921,0.013111367419165682,0.05484896882274977
0.352976801,0.019368436639937522,0.05487169860757371
0.0296480348,0.001961107328287267,0.06614628394483896
0.0356815648,0.00228283631339058,0.06397803252705385
0.0566525073,0.0034275971721617637,0.060502126658068735
0.0964407908,0.00559928482810632,0.05805930023653767
0.158243066,0.008972308986665373,0.05669953959730137
0.244934954,0.013728672078278981,0.05605027724331653
0.35891459400000003,0.02002752960575201,0.05580026541286869
0.0363821106,0.0032539183013006305,0.08943731541788645
0.0429885121,0.003541317667454505,0.08237823303157554
0.0646162235,0.004510697654324271,0.06980750978621136
0.1044171535,0.006697745803043734,0.06414411405156466
0.166299684,0.010073523923552392,0.060574522339756166
0.25297364499999997,0.014839241666750333,0.05865923964826587
0.367001102,0.021129298866270414,0.0575728485585594
0.04254025040000001,0.004871143178181297,0.11450668795737262
0.0503560309,0.005118067178406109,0.10163762089529794
0.07420909289999998,0.006179271006998926,0.08326838080780431
0.11545253479999999,0.008151897778281847,0.07060821828124858
0.17728324500000003,0.011558140481338741,0.065195898694988
0.263908178,0.016375241670769078,0.06204901187552088
0.377879526,0.022570120157927098,0.05972834886515417
0.047266749500000003,0.006393292016880886,0.13525981973608922
0.057132502700000004,0.006768212606384934,0.11846518682936907
0.0848138328,0.007919159236958458,0.09337108081924177
0.129143379,0.010222500672994274,0.07915621189526312
0.192643391,0.013379906346232508,0.06945427131851364
0.279134179,0.018272297850891954,0.06546062512427743
0.392951241,0.02457813519880566,0.06254754441354636
0.051085075,0.007178825124493775,0.14052685886227584
0.0632095282,0.00791445240131226,0.12520980027362805
0.09607235880000001,0.009735743829513822,0.1013376162625646
0.144761775,0.012201023213970328,0.08428345959401456
0.211584314,0.01576588809718301,0.07451350149322984
0.29968258200000003,0.020318093780868428,0.06779871437729545
0.413095135,0.026841611149069515,0.06497682706689227
0.00234287901,0.0001124067511986488,0.047978043560452065
0.0028085938700000003,0.00013485368475282578,0.048014661782632806
0.0044100625899999996,0.00021257439821193677,0.04820212726548554
0.00743628876,0.0003637117023430559,0.04891037909924519
0.0121373249,0.0005987008558410241,0.04932724968423842
0.0187258447,0.0009304230366553963,0.04968657230482085
0.0273916824,0.0013650766341958488,0.049835443265648004
0.00451828827,0.0002493246682611061,0.05518122203856331
0.005139206019999999,0.00024601439565486615,0.047870117426206275
0.00684092869,0.00029049679628359923,0.04246452630155968
0.009910510309999999,0.0004524990774493318,0.045658504284360295
0.014638134500000002,0.0006865304760856174,0.04690013444579412
0.0212457055,0.0010141784059024077,0.04773568973279836
0.0299132695,0.0014544114287517937,0.04862094492050739
0.00797452787,0.0007051572097867804,0.08842620168644297
0.009330547409999999,0.0007579331104220649,0.081231365869247
0.0130359079,0.0008804303496860147,0.06753885931382
0.0180772645,0.000975369961086941,0.053955617072867466
0.023759262200000002,0.0010073162651069965,0.04239678221603179
0.03034802,0.0012814898246145344,0.042226472257977106
0.038988163,0.001731050394737288,0.04439938333943274
0.01090782503,0.001184519723452103,0.10859357573066084
0.01301594362,0.0013287316268915245,0.10208492489548172
0.018862375999999997,0.001648110205111355,0.0873755355693978
0.026969983300000003,0.0019894336654234616,0.07376473479030524
0.0362147765,0.002193976832329491,0.06058236566307378
0.0461663717,0.0023548524131114133,0.05100795939550548
0.0565469993,0.0025090797452208225,0.04437158074311509
0.01330069665,0.0016713328471002038,0.1256575419378656
0.0161013157,0.0018983850575713876,0.11790248032782734
0.024038453799999998,0.0024611029364391304,0.10238191511465394
0.0353299236,0.0031260754682791033,0.08848237272381487
0.0484854959,0.00363829981100898,0.07503893161189633
0.0624775361,0.00403105160429922,0.06452001560764525
0.07717770970000001,0.004323716577450241,0.05602286714981697
0.014983488080000001,0.002203917364480341,0.14708973989989257
0.0185295792,0.002489922821941794,0.1343755729726336
0.0285448889,0.0032980398027293695,0.1155387156798277
0.0429382614,0.004274925127306222,0.09955980954799959
0.0599044951,0.0052481954115165584,0.08760937560287622
0.0785222922,0.005977748845319354,0.07612804819927753
0.0977560203,0.00658953421024323,0.06740796311082266
0.01587911798,0.002775840330285364,0.1748107378370498
0.020209498200000002,0.003137076047025571,0.15522780506373832
0.0323424855,0.004106862763119173,0.12698043145506469
0.0498590542,0.005462731884731927,0.1095634879638757
0.0706360833,0.006867406452509934,0.09722235621903366
0.0935938199,0.00813060471743801,0.08687117083291532
0.1180237236,0.00907094778176694,0.07685698692671089
0.005243321380000001,0.0002502646637966312,0.04773017819415661
0.00733473648,0.0003491143410221312,0.04759739384967395
0.0140960354,0.0006791572817103121,0.04818073042795509
0.026375595600000003,0.0012902072460494083,0.04891670564017171
0.0451902315,0.002243137991383084,0.04963767427000422
0.07147734289999999,0.0035503902740047235,0.0496715480732388
0.10599360899999999,0.005293192958500088,0.04993879355971442
0.00787618039,0.0003315399558053951,0.04209400234488473
0.00993433611,0.0004351500183433664,0.04380262692192789
0.0166891757,0.0007683528703876513,0.04603899462737703
0.028983477999999997,0.0013794942497745908,0.04759588375744936
0.0477962311,0.002325603996912037,0.048656639726391254
0.07407219899999998,0.003640522320338647,0.049148295439948364
0.1085970065,0.005384596443415811,0.04958328610481368
0.0156359588,0.0009050639048124471,0.05788349255643006
0.018522340199999994,0.000952861485166587,0.05144390367943826
0.025940057099999997,0.0010598341555105577,0.0408570479018166
0.038211894100000005,0.001679571888084113,0.043954164734380775
0.0570863264,0.0026285817428076423,0.04604573299023218
0.08337999629999998,0.003959190998079732,0.047483703211434816
0.117917663,0.005679808863347001,0.04816758336999098
0.023244647900000002,0.00198043068902439,0.0851994273066356
0.0278505404,0.0020898254626432688,0.07503716023561499
0.0398442096,0.0023220238164782317,0.05827757257050047
0.0556234161,0.0024456834877254504,0.04396859558802701
0.0746990921,0.0031930101874539604,0.042744966474016356
0.1009355621,0.004503407549601901,0.04461665894464664
0.135335952,0.00625286025568084,0.04620250689691709
0.029698157700000002,0.003307746651660656,0.1113788499971719
0.0361023894,0.003564608622409843,0.09873608593922716
0.053137612599999995,0.0040529907903927255,0.07627348298280014
0.0757031729,0.004426049569619428,0.05846583967446135
0.1009857903,0.004665100291117233,0.04619561105833355
0.128455514,0.005364377194650884,0.041760583314865596
0.162851225,0.007099476739052205,0.043594862360121674
0.034944631200000006,0.0048284780354958465,0.13817510357630688
0.0431030559,0.0052019968194679765,0.1206874248437679
0.06515146229999999,0.006061938942304594,0.09304378947615109
0.0950747417,0.006962959184993331,0.07323668789934068
0.12870921600000002,0.007560538234526676,0.05874123446239215
0.164506511,0.007874646045138487,0.04786829407097746
0.20172289799999998,0.008532675253317365,0.04229899202279637
0.0389076222,0.006558738756064115,0.16857207881657993
0.0487972527,0.007091126171635558,0.14531814352809985
0.07608250240000002,0.00837948483084041,0.11013681945929801
0.11334672769999998,0.009821328545095792,0.08664854067150801
0.155930973,0.010968853874292727,0.0703442918572228
0.201191087,0.011731640301748114,0.05831093452836762
0.248190415,0.012178403541581163,0.04906879075721422
0.009173744769999999,0.0004978053475588679,0.05426413749669514
0.00935348023,0.0005079807331885116,0.05430927533895173
0.009953174149999999,0.0005310511034419799,0.053354949430075016
0.01100238676,0.0005780820853947618,0.052541516491351
0.0125076311,0.0006508027476733401,0.052032454624708284
0.0145047727,0.0007452103113839093,0.051376903781740015
0.017054732899999998,0.0008681811332940827,0.05090558371008454
0.011618931800000001,0.0005818116463604012,0.05007445231414485
0.011796991899999998,0.0005890994156557244,0.0499364092685123
0.0123953439,0.000616407712598521,0.04972897223113923
0.013446474899999998,0.0006662036698110119,0.04954485653418443
0.014954957500000001,0.0007375790137777208,0.049320034094227326
0.0169527081,0.0008353340430557574,0.0492743718660358
0.019495204399999997,0.0009598341851192651,0.04923437402478659
0.0190309499,0.001156810405413983,0.06078574172558686
0.0192225628,0.0011630983842855632,0.06050693637403871
0.019849211699999997,0.001181544278914737,0.05952600520224877
0.020928456400000003,0.0012251013255224388,0.05853758643769058
0.022450049399999998,0.0012910999544155876,0.05750989369384584
0.0244642895,0.0013842052796518174,0.05658064501124455
0.027007404999999998,0.0014967472877203747,0.05541988531368989
0.0266995765,0.0020713039425396093,0.0775781571868606
0.026935321800000002,0.002080000754688388,0.07722204955013338
0.027696448599999996,0.002119708613730945,0.07653358899346198
0.028976163,0.0021670116645060096,0.07478601167815109
0.0306637916,0.0022295184856931526,0.07270850633139421
0.032738350500000006,0.0023132385573699597,0.0706583722771848
0.035254317400000006,0.00245431478215553,0.06961742456416216
0.033885776299999996,0.003016908388561589,0.0890317035045052
0.034159247499999996,0.0030405284127438203,0.08901040377847377
0.035094713900000005,0.0030792689374274855,0.08774167375182634
0.03656716510000001,0.0031616634553153604,0.08646181476385108
0.0385178474,0.0032306589431786792,0.08387433777461509
0.0408407705,0.003325181748280663,0.08141819332915531
0.0435534967,0.0034376343512380605,0.07892900941838868
0.0404489003,0.003955548859684489,0.09779125836171346
0.0407763753,0.00396505713793976,0.09723907798984181
0.0418411706,0.004076989388918371,0.09743965884449636
0.0435616224,0.004177310053891689,0.09589427169479549
0.0458103579,0.004285959653817537,0.09355874632486853
0.048488836800000004,0.0043789721633041645,0.09030887215063414
0.0515259931,0.004477324348528294,0.08689447944921404
0.0464025617,0.004914585694081199,0.10591194783285421
0.046757073200000006,0.004952099542935794,0.10591123874998647
0.0478721718,0.005035610860267183,0.10518868626443188
0.049884590799999996,0.005158327409915276,0.10340522648760059
0.0524699654,0.005334163717452571,0.10166127758591148
0.0554862739,0.00545553961581515,0.09832232789045059
0.058860524600000005,0.0055882005929388185,0.09493970077424044
0.00678594484,0.0003114614771677774,0.045898026658256395
0.0090482277,0.00042235959697971927,0.046678710017401454
0.0164982323,0.0007934809585354069,0.04809490763052276
0.0301828747,0.0014899196246099006,0.04936307887896114
0.051268799500000004,0.0025599164953750042,0.04993127438794435
0.080761314,0.004072879005027475,0.050431064123442504
0.11957037,0.006002846159540915,0.05020345893000846
0.00933655452,0.00039497900466213835,0.04230457861259705
0.0115956512,0.0005081213410355599,0.04381999184621558
0.0190574597,0.0008811288377045349,0.046235377200064855
0.03278176139999999,0.0015735538417871323,0.04800089362456078
0.0538633402,0.002642997340783253,0.049068574859441286
0.08338274340000001,0.004142232407740563,0.049677334168169884
0.122198204,0.006105102188917162,0.0499606539955134
0.0177490036,0.0009037392531060297,0.050917745777347735
0.0205861677,0.0009321301973283998,0.04527944253210372
0.028294647499999995,0.0011546767909615813,0.04080901841811535
0.0420060301,0.0018648526138532733,0.04439487876892402
0.06312226309999999,0.0029469826938525205,0.046686898554062155
0.09262726589999999,0.004442610990126953,0.04796223819154046
0.131320602,0.006354828846732795,0.048391712724046104
0.0269808483,0.0019087904078704632,0.07074612282929826
0.0314787239,0.0020358976975805546,0.06467535672818538
0.0435543631,0.0022706517156010414,0.05213373710430957
0.0597049508,0.0024651067331507544,0.04128814612725138
0.08073074990000001,0.003474430805343677,0.04303726658859732
0.11018078989999999,0.004983692078853269,0.04523195089975725
0.148926363,0.006914993272823495,0.046432298039961496
0.035772471099999995,0.0030439275846108997,0.0850913423370101
0.0419319273,0.0033659969857908465,0.08027288995587967
0.0588993903,0.0038968375384813296,0.06616091471631634
0.0820292312,0.004407179765347749,0.053726942223831904
0.1081620944,0.004627564565457311,0.04278360724362333
0.13793516999999997,0.005778038917906043,0.041889526202099465
0.176472091,0.007781614060855956,0.04409543750946973
0.044091757,0.004244694633219247,0.09626957331773481
0.0520251375,0.004708578377993241,0.0905058324544215
0.0738742115,0.0056803761000074,0.07689254456553354
0.10415769129999998,0.0066736302049984295,0.06407237066897652
0.13887570800000001,0.0074023839529521115,0.0533022229701404
0.175811607,0.007706568097174473,0.043834239551513075
0.215591782,0.008910390703833978,0.041329918149820656
0.051976510000000004,0.0056079488446636495,0.1078939090882333
0.0615139511,0.0061352096712687185,0.09973688182206067
0.088466305,0.00764234771157395,0.08638710197711942
0.12605309309999999,0.0091775107285099,0.07280670789434124
0.169373398,0.010508138219800995,0.06204125526135453
0.21621799900000002,0.011515181209224642,0.053257273966468635
0.26485028499999996,0.011879830602534697,0.04485489076417153
0.0101132338,0.0003857960360631016,0.038147643344614623
0.012670474800000001,0.0004671981115976823,0.03687297587282856
0.0196024323,0.0010198702989760236,0.052027742443779466
0.027083302500000003,0.0017077570812420255,0.0630557178631382
0.0347783786,0.002391220397962863,0.06875594821326325
0.042310877499999996,0.0029127506690899644,0.0688416511590894
0.0500498098,0.003453026905112584,0.06899180873835377
0.0283431443,0.0016170875319826085,0.05705392157152474
0.0324154274,0.0017944585849950683,0.055358165198681544
0.0425667386,0.0022236818430587564,0.05223989237124115
0.0579811915,0.002920967077761596,0.0503778380918853
0.0800557709,0.0040005712381802365,0.04997230297335425
0.1103076236,0.00551311668810299,0.049979471120643285
0.149838969,0.00750016390692028,0.05005482857346863
0.0300002906,0.0016792548226016416,0.055974618545916406
0.034069962599999996,0.0018529343355589082,0.054386157017938974
0.0442190379,0.002285172490378872,0.05167847603438861
0.05963115079999999,0.002989229690027031,0.0501286601033873
0.08169464389999999,0.004066244836631733,0.049773701708145074
0.1119234842,0.005583393385209784,0.04988580747926523
0.15145032,0.0075794365625820904,0.05004569526549756
0.0372319541,0.0018423758300689934,0.04948372640126868
0.0412636531,0.002026141442806165,0.049102328334719475
0.051383134600000005,0.002459722037597965,0.047870221557054726
0.0667975554,0.003160023506404956,0.04730747236904056
0.08886495959999999,0.004239247412231321,0.04770437562018901
0.11909985899999999,0.005751045390727256,0.04828759193348211
0.158620993,0.007742581831299258,0.048811835589121916
0.050761915799999995,0.0025881045987874263,0.050985163936374256
0.054856473600000004,0.00276296912929415,0.05036723923307659
0.0651012795,0.00318570417439795,0.04893458621497524
0.0805912759,0.0038564004487462505,0.047851338816516376
0.10267224350000001,0.004930525944564918,0.04802199481074861
0.13290086299999998,0.006441247827230591,0.04846656132872961
0.17241955099999998,0.008450994891138501,0.049014133502403696
0.0654690474,0.003509957168236686,0.05361246738159636
0.0698161143,0.0036976701561184386,0.05296298989413163
0.08015734929999999,0.004156452664587011,0.051853669075694
0.0958022213,0.004843329412037738,0.050555502224432634
0.118159159,0.005902019926341314,0.04994974554906331
0.148490959,0.007404049494718362,0.04986195485961109
0.18803597400000002,0.00938006117330473,0.049884396978764976
0.0807325442,0.004207317753648579,0.052114271826064644
0.0856112505,0.004479402172160891,0.05232258781409683
0.0966261319,0.00491369935733625,0.050852696477817406
0.112141596,0.005588549201264938,0.0498347571338733
0.13434215900000002,0.00665362785639311,0.049527474516716
0.16482692499999999,0.008209810346609859,0.04980867262196306
0.20456734000000001,0.010179467634002856,0.04976096200890551
0.0964273742,0.004712017269304154,0.048865970979682184
0.1018542841,0.005047750265389417,0.04955854640766571
0.113785066,0.005529574715308237,0.048596664832169074
0.129619277,0.006211495806198489,0.047921080490199684
0.15182891599999998,0.007231256016247559,0.04762766017671864
0.182260767,0.008688299029426631,0.04766960642400145
0.222051395,0.010687531573666255,0.04813089138064751
0.01085696283,0.0005840800947907932,0.05379774288043622
0.012371617,0.0006649954762962635,0.053751702489356366
0.0175837699,0.0009448537060147247,0.053734421650656644
0.0274103041,0.0014734284987314666,0.05375454768236105
0.042599098499999995,0.0023006179986915804,0.054006260219135405
0.06388548250000001,0.003455266529805732,0.05408531632841204
0.0918961126,0.004958989558089277,0.053962996015669076
0.0132955987,0.0006736298555814169,0.05066562783527882
0.0148267409,0.0007548015637621903,0.05090812396689216
0.0200672317,0.0010334848680738618,0.05150111801788095
0.0299147873,0.0015617079611453017,0.052205216954536116
0.0451222219,0.0023863273043935283,0.05288585543686465
0.0664196322,0.0035407842714913315,0.05330930259941023
0.0944337391,0.005052346659992159,0.05350149965619819
0.0212030253,0.0012499933922587752,0.058953539628081995
0.0229184823,0.0012770067455910306,0.055719516191132364
0.0283559076,0.001470301185396386,0.05185167077481893
0.038234543700000005,0.0020001204810858693,0.05231187004033395
0.0535129072,0.0028235864062680677,0.05276458622805056
0.0748137588,0.003970274205516484,0.053068770627208266
0.1028276087,0.005489185017781214,0.05338240465939391
0.030286760399999998,0.0025115833228741545,0.08292677360349689
0.0329267696,0.002567292110901784,0.07796975354976164
0.04079811309999999,0.002742864355404864,0.06723017676532851
0.05287099569999999,0.00298806482225093,0.056516144299717255
0.06874370419999999,0.0035697844450423653,0.05192889278495362
0.09013620689999999,0.004732415201939274,0.05250293266932752
0.11820671899999999,0.006234307597581327,0.05274072108863226
0.0384248185,0.0038036060706451184,0.09898826381301237
0.0422418311,0.003956735687058213,0.09366865933655542
0.0534277621,0.004342885993436344,0.08128519374080885
0.069850696,0.004799266900029808,0.06870750292924507
0.08999895609999999,0.0053208113875107665,0.059120812263629884
0.1137671382,0.005980331063261211,0.05256641907215708
0.142038082,0.007347672712333039,0.05173030083814451
0.046169342200000005,0.004602590014709399,0.09968931319773922
0.0511240498,0.004943820535369979,0.09670244346272386
0.06572036269999999,0.005812888436358663,0.08844881856317971
0.08716535289999999,0.006761562702314379,0.07757167816519422
0.1128353865,0.0076029460833860075,0.06738086622662481
0.141804737,0.008472489586279856,0.059747578011303364
0.174292487,0.009376520084590431,0.05379761483689444
0.054433765,0.004912446053269316,0.0902463030670268
0.0604101431,0.00546761384938058,0.09050820886700697
0.078170392,0.006901599838552472,0.08828918036578953
0.10454998950000001,0.008616144201118864,0.08241171751737826
0.13630051,0.010111145213645754,0.0741827394016776
0.17156363700000002,0.011387555315399889,0.06637511021872244
0.20997495600000002,0.012570623895781513,0.059867253387025414
0.015315200000000001,0.0008947526130940543,0.058422522271603
0.0171104282,0.0009833299968410644,0.05746963111309303
0.0218968628,0.0011993291870688026,0.05477173593419066
0.029352094000000002,0.0015488008398517627,0.05276628099691159
0.0401082842,0.002079605534771104,0.05184977558254921
0.054918165000000005,0.0028317335427847606,0.0515627851510472
0.07432913070000001,0.003819162449556658,0.051381772039971636
0.0176166266,0.0010238477707208479,0.058118264862402645
0.0194064555,0.001112653811926668,0.0573342108725969
0.024189226400000003,0.001328011779665365,0.05490096118432977
0.0316490547,0.0016787659124388595,0.053043161268221374
0.042411523099999994,0.002212448844349911,0.05216621999481813
0.057222962200000005,0.0029569804632718377,0.05167471849739085
0.0766364437,0.003936315928500821,0.05136349938039753
0.023975499900000002,0.00156785619155182,0.06539409806223978
0.0257905934,0.001643653517503626,0.06373073670742396
0.0305928021,0.0018472232494256909,0.060380976001727246
0.0380681682,0.0021906861768437244,0.057546403739062085
0.0488446473,0.00272403761539425,0.055769419290990566
0.0636716925,0.0034708695280368006,0.05451197214581347
0.0830754605,0.004456490633120734,0.053643887211684296
0.032086888,0.002621177966580768,0.0816900026758833
0.03408741530000001,0.002709512193137479,0.07948717053761123
0.039230667600000005,0.0029267326582048526,0.0746031825929175
0.0469326838,0.003269537094319116,0.06966439652699163
0.05782297769999999,0.003787193721138931,0.06549634542841835
0.07266896319999999,0.00452519950157502,0.062271419630974184
0.0920751626,0.0055111639131656225,0.059855054908864454
0.0400645956,0.003714453780108888,0.0927116254259381
0.0423866701,0.0038446084226979307,0.09070324263801818
0.0480847794,0.00406509590370288,0.08454017995771194
0.05611847129999999,0.004384698483001214,0.07813289245819521
0.06709304690000001,0.004892239421861036,0.0729172343171828
0.08198749649999999,0.005639178571985861,0.068780958228013
0.10145307490000001,0.0065983411634963135,0.06503835561416102
0.047747162200000005,0.004638938594475516,0.09715632051689797
0.05039052050000001,0.0048307935855608705,0.09586711027445866
0.0568970737,0.005128966774781752,0.09014464964973677
0.06549950139999998,0.0054342206627730665,0.0829658325120177
0.0767338832,0.005899630100443571,0.07688428963078427
0.09167818119999999,0.006584167682769127,0.07181826249809074
0.1111524626,0.00754881126552809,0.06791402627482668
0.0552003713,0.0055508034361047755,0.10055735686880743
0.0581344549,0.00579483479587533,0.09967986808929948
0.0654548083,0.006212440985905981,0.09491191170299372
0.0749019442,0.006545417934887635,0.08738648915988531
0.0865902955,0.006968239724145755,0.08047367991885136
0.1017702414,0.007571411770494617,0.07439710927613676
0.12135976100000001,0.008426827429608808,0.06943675037073291
0.021899465999999996,0.0012348535513157814,0.05638738183459732
0.0248851022,0.001394952761882295,0.05605573771291544
0.035327659100000006,0.00195898204567384,0.05545179317227502
0.055176957,0.0030453065689565522,0.0551916367725127
0.0860994218,0.004736923546673705,0.05501690310623787
0.129430875,0.007113163871417321,0.054957241627373074
0.18655381,0.010225805125581378,0.05481423898864021
0.0239781479,0.0013631603297632416,0.056850109334893276
0.0270292149,0.0015200798871017145,0.05623840325091035
0.03761435429999999,0.002088290627903142,0.05551844945277028
0.0575710446,0.003154162453783206,0.054787306287355536
0.0885737921,0.004843301357554336,0.05468097552023333
0.131948258,0.007223693560228596,0.05474641097746508
0.189065815,0.010368156541876278,0.05483887471606794
0.0297033652,0.001966552075357796,0.06620637298556986
0.032726048800000004,0.002130346458389182,0.06509635402087348
0.043311208299999994,0.002719066941050003,0.06277975258081182
0.0633625791,0.003797860768824018,0.05993854452846946
0.09442641499999999,0.005499863304006542,0.05824496571225904
0.137917009,0.007853337357746295,0.056942486026116575
0.195059073,0.010981983498860313,0.056300808416434506
0.0363705335,0.0032598876328405087,0.08962990968610643
0.039755893,0.003408836186104386,0.08574417347648022
0.0510082643,0.003911279449298658,0.07667932839852891
0.071298573,0.004870443498317304,0.06831053264302084
0.1023818087,0.0066082674089827,0.0645453278555207
0.14587931599999998,0.008983569622332946,0.06158220280065576
0.20307529,0.012112171372187947,0.05964374775576067
0.042455901100000006,0.004874913105286378,0.11482298052758508
0.0465246189,0.0049968849531631145,0.10740302814523676
0.059324649300000004,0.005482852625069157,0.09242115528307314
0.0813637983,0.006530688574900004,0.08026528642161491
0.1134551277,0.007997864513347082,0.07049363634312918
0.156959426,0.01037618535498692,0.06610743693078311
0.214120314,0.013535515599190891,0.06321453273784612
0.0470498939,0.0064135048449649725,0.1363128439480917
0.05223984710000001,0.0066047853536719625,0.12643194267067373
0.0678856765,0.007227113544868945,0.10646006517838774
0.0927063106,0.00832043052337329,0.08975042226923967
0.127080487,0.010046388591307751,0.07905532020276057
0.172293489,0.012273365876964185,0.07123522744939123
0.22955312800000002,0.0153304691451314,0.06678396970104192
0.0506934775,0.0071913592524822465,0.14185965546518772
0.0571208343,0.007601084630712697,0.1330702662848308
0.0760940824,0.008691279322845283,0.11421754555312548
0.10492487129999999,0.010227896738302343,0.09747828719330862
0.14260979299999998,0.012109064441971181,0.08491046924085488
0.19033294899999997,0.014664039204741549,0.07704414438900724
0.24980568,0.01767945295982199,0.07077282213847975
0.013705724199999998,0.0007625618170083781,0.05563819947641863
0.018266235899999997,0.0010097411155051237,0.0552791018923129
0.0342282352,0.0018599334279100468,0.0543391564608054
0.0646352603,0.003493461798937344,0.05404885480034718
0.11199387089999999,0.006059691175720781,0.05410734647373262
0.17850224599999998,0.009652627241437749,0.05407566267506656
0.26614818300000004,0.014500822650562071,0.05448401896684025
0.015604330100000001,0.0008519634920909732,0.054597889600590616
0.0202685597,0.001099061641136168,0.05422495023838166
0.0363655693,0.0019493302668241383,0.05360373299103387
0.0668447065,0.0035956918717159393,0.05379172203734545
0.11424019199999999,0.006150180309631334,0.05383552147418778
0.18080706800000002,0.009748545874130975,0.05391684065210866
0.268405888,0.014520110322005796,0.05409758493079629
0.0221216379,0.0014159320737560405,0.06400665629537497
0.027001513799999998,0.0015538320676972027,0.057546109422102205
0.0431542818,0.0024103973633901525,0.055855346511412746
0.0737234631,0.0040679456146625464,0.055178439042462
0.12120637100000001,0.006643404149685239,0.05481068441266374
0.187868313,0.010177962890462444,0.05417604878616461
0.275479243,0.014859626337322074,0.05394100178111087
0.0295157603,0.0025115183761995246,0.08509075662196391
0.036320059,0.0027025288218911103,0.07440871232866418
0.0553190832,0.0032791459622437454,0.05927693975672658
0.0861613745,0.004781132880929462,0.055490443469300293
0.133635682,0.007409369884069424,0.05544454724352306
0.200296949,0.011046399524861568,0.055150113768640416
0.28796047199999997,0.015747100238302007,0.054684936890581314
0.0360698845,0.003434804998162946,0.09522639303607822
0.045404568,0.003871990549993018,0.08527755511280315
0.0699393058,0.004784055738912265,0.06840296288603231
0.10548885490000001,0.006008475932064819,0.056958395631089724
0.153367677,0.00839836249928165,0.05475966424973399
0.21985873099999997,0.012073153775908585,0.054913233242979954
0.307352807,0.016871749395762862,0.054893754055621365
0.0425170394,0.003790277340901136,0.08914725470986432
0.05423556289999999,0.004626245057855119,0.08529910653614918
0.08510824009999998,0.006358781284709261,0.07471404974697934
0.12765984300000002,0.008129495661482394,0.0636809153954732
0.18081910699999998,0.010022736308546767,0.05542963061169619
0.247697855,0.013524690249107716,0.05460156386541061
0.33498715599999995,0.018344134016531836,0.05476070854648481
0.0494654179,0.0038514683046536086,0.07786183697951955
0.0633838694,0.00504091657409152,0.07952995962236917
0.10026819190000001,0.007685834129958676,0.0766527647932851
0.151033317,0.010269402067663838,0.0679942827956552
0.212192141,0.01282737464844192,0.06045169527952461
0.284202674,0.015470164189425133,0.0544335631037206
0.37161345400000007,0.020157602084019358,0.0542434668794832
0.00895951193,0.0004920527770519943,0.05491959616733211
0.00967945417,0.000525477137581105,0.054287889415267
0.011847681999999998,0.0006224231977626743,0.05253544092107421
0.0154930644,0.0007958583193113313,0.05136868335171519
0.020868801699999998,0.001062397040799441,0.050908387365597565
0.0283082592,0.0014366660506939589,0.05075077349489434
0.0380651767,0.0019281677502074475,0.0506543753994303
0.01137812465,0.0005724470120939866,0.05031119184425411
0.012096221400000001,0.0006028198869464562,0.049835388011867585
0.0142583357,0.0007016978876703784,0.049213169224959295
0.017897714999999998,0.0008757844360991542,0.04893275125339488
0.0232865662,0.0011439751302437374,0.049125969042345854
0.0307341792,0.0015184443203559957,0.04940572222459078
0.040484602700000004,0.0020168904338721413,0.049818703886456595
0.0188057613,0.0011317171734638574,0.06017927992438452
0.019563710100000003,0.0011564616524301753,0.05911259400793182
0.0217941991,0.001244931916116281,0.057122168628636644
0.0254712736,0.001412257606540064,0.055445111568353765
0.0308491534,0.0016786195998943865,0.05441379794540444
0.03829321930000001,0.002063782596142736,0.05389420461033778
0.0480445053,0.0025692423514807926,0.05347629943191012
0.026687468500000002,0.0020116148590420754,0.07537675816056046
0.0276007907,0.002049492356952012,0.07425484216117086
0.0301277834,0.002136905392988427,0.07092806545430844
0.0339419635,0.0022949081449573404,0.06761271029465754
0.039333327999999994,0.0025716676053503507,0.06538138866231587
0.0467733792,0.002953822304491906,0.0631517832368183
0.056529850000000006,0.0034411665719426975,0.060873442472299095
0.034193572799999995,0.002897061060956616,0.08472531015994375
0.035305029,0.002963693314927161,0.08394535846230748
0.0383265916,0.003101014228063472,0.08091025313253976
0.042513094300000005,0.0032492083601155766,0.07642841373029806
0.047989999400000004,0.0034806657224662053,0.07252898032889338
0.0553503366,0.003844600442962372,0.06945938686418705
0.0650632455,0.004337579010707918,0.06666711716229892
0.04137997400000001,0.0037494728044266614,0.09061080619399763
0.042633157600000006,0.0038466285866646894,0.0902262183522782
0.046106086899999996,0.004040020099668331,0.08762444118128644
0.050925708900000005,0.004223399987219164,0.08293257135629513
0.0567269514,0.004428519161326987,0.07806728639619767
0.06413273530000001,0.004748336282193238,0.07403919792258162
0.073792233,0.0052006801131669785,0.07047733754265138
0.04818392540000001,0.004588068372976797,0.09521989615600716
0.049571034400000005,0.004702514580836472,0.0948641608502822
0.0535085104,0.0049646401925712135,0.09278225380333543
0.0589849519,0.0051988858196080545,0.08813918893113575
0.0654211275,0.005394954943876752,0.08246502544421529
0.07304834199999999,0.005674125225651296,0.07767630407889746
0.08274478699999999,0.006083421523411188,0.07352029951338432
0.0079800247,0.0004150692058994452,0.05201352395556435
0.011162255029999998,0.0005830884056568184,0.052237509722694316
0.0223134818,0.001174868736922452,0.05265286464268665
0.043599646199999995,0.0022992256384535385,0.05273496091932826
0.076745466,0.004050453901353649,0.052777761507808794
0.123246329,0.006528725114168568,0.05297297832025948
0.18445688799999999,0.009734353971306708,0.05277305757921444
0.01030170029,0.0005422086092036076,0.05263292407467307
0.013573022399999999,0.0007084143178281647,0.052192820209901424
0.0248338324,0.0013015213867664452,0.05240920393609668
0.0461710634,0.0024220938880239224,0.052459131535270695
0.07933523599999999,0.004185429211204748,0.05275624580236642
0.1258619,0.006643836018674983,0.05278671320451211
0.187083442,0.00987725817044394,0.05279600409770065
0.0159033712,0.0011817374354385483,0.07430735411863797
0.0198510194,0.001288249081552073,0.06489586532528768
0.0315210559,0.0017717256357330001,0.05620768673973895
0.0529792318,0.002900108943500732,0.05474048688453675
0.0861936535,0.004647888915466705,0.053923795160472056
0.132790772,0.007132337980149222,0.05371109658244341
0.19399694499999998,0.010357208895261072,0.053388515449359644
0.0215026741,0.002211017915296244,0.10282525350166768
0.0273800642,0.002390262929686061,0.0872993909811965
0.0427168979,0.0028563893258318823,0.06686790160930395
0.0655190028,0.003690970238003822,0.056334346987402896
0.0987987478,0.00542750629575366,0.05493497049922792
0.145324121,0.007949087049799134,0.0546990203353725
0.20657897,0.011179152338263491,0.05411563596363895
0.0260511213,0.0031858688008787684,0.12229296252513969
0.034293187700000005,0.003610887198501084,0.1052945917448521
0.054942789500000005,0.004408065270711245,0.0802300959020518
0.08306915520000001,0.005362035534877613,0.06454905580739086
0.11848171199999999,0.006720485112490258,0.05672170834677219
0.165125845,0.009135091651891813,0.05532199790948421
0.22621088400000003,0.01239510286474346,0.054794458363654416
0.029950021400000006,0.003986665269868542,0.13311059837401457
0.040485753900000004,0.004746957017934216,0.11725005861714274
0.0669982422,0.006207579543392634,0.09265287177030794
0.1017415864,0.007542168088306393,0.07413063188000765
0.14344263599999998,0.009033907282249929,0.06297923360980294
0.192740181,0.010910062894897059,0.05660502567908795
0.254168293,0.014029215083996112,0.0551965586203001
0.033359422199999995,0.00485478377434493,0.1455296121509242
0.0461006141,0.005881619950899412,0.12758224734579865
0.0784108216,0.008039330403093504,0.1025283275834659
0.12091186550000001,0.010128237365292515,0.08376545447719119
0.16975770399999998,0.011982275445558629,0.07058457532836701
0.226021851,0.01393012734919404,0.06163177271384279
0.29030538699999997,0.016476964989296104,0.056757351834108766
0.00991318058,0.0004823938270299696,0.048661862167951105
0.013258781599999998,0.000661703694474136,0.04990682510934007
0.024660246700000003,0.0012668138654904708,0.051370689064942354
0.0461120191,0.00240357355085705,0.05212466506063384
0.0793172182,0.004152636017037703,0.05235478640421738
0.125968267,0.006578389297956336,0.05222259109078905
0.187336254,0.009788504320493316,0.05225098779061375
0.0119691248,0.0005558461615953827,0.04644000049154661
0.015347195400000001,0.000737207904089947,0.04803535009985909
0.0267905794,0.0013452400768636207,0.050213175936897454
0.0482830141,0.0024790341632526494,0.05134381540717959
0.08149671239999999,0.004216766231241089,0.05174155014431097
0.12809299400000002,0.00667845973322984,0.05213758789360361
0.189568724,0.009876877590451385,0.052101830840257095
0.0198578829,0.0009488439502465669,0.047781727539876216
0.023535363099999998,0.0010153619217306165,0.04314196969965663
0.0349768138,0.0016074441133199647,0.04595741974987912
0.0564452784,0.0027644435242471844,0.04897563804463731
0.08972236899999998,0.004539219560293989,0.05059183803198498
0.136279179,0.006973787640803097,0.05117280344639511
0.19770516400000002,0.010222070902935894,0.05170361105456959
0.0291628353,0.0018501049755634178,0.06344050420788194
0.0347932402,0.002048414333054674,0.058873916924089005
0.050226249199999996,0.002419239685288383,0.04816683952757482
0.0723998025,0.003243666776791755,0.04480214951956195
0.10553850470000001,0.005051035162074842,0.04785964304149215
0.15209927499999998,0.00753692805391327,0.04955268888634263
0.21347244300000004,0.010745796157279589,0.0503380951951704
0.0380966941,0.002726820349479137,0.07157629851875091
0.045635700700000004,0.003128552043360878,0.06855492509970111
0.06649754089999999,0.003940823131338132,0.05926268968749388
0.0957633565,0.00470074448303591,0.049087089831024354
0.13060975200000002,0.005806154259040641,0.04445421701007931
0.176831457,0.008375840067538777,0.047366233415917496
0.237973811,0.011659925850798758,0.048996676574628445
0.046700478000000004,0.003583962735795054,0.07674359855149777
0.0561698278,0.004184993300641421,0.07450607318118609
0.08244189650000001,0.00553358168466488,0.06712098968592842
0.11955884,0.006864227912244118,0.057412968478484046
0.16351815200000003,0.0079469695599066,0.04859992277742106
0.212266517,0.009356640425802884,0.04407968132723864
0.272959106,0.012728527531410768,0.04663162815096107
0.0547787316,0.004331185844297065,0.07906692465834797
0.06629097010000001,0.005178646724644833,0.07811994177838759
0.09815105919999999,0.0071161528814400405,0.07250204877503799
0.143247742,0.00915246267943959,0.0638925441452305
0.197058067,0.01100614142829587,0.05585227540213246
0.256085654,0.012205359920095069,0.04766124040706735
0.319746619,0.014079642536648394,0.044033749537937705
0.009789240589999998,0.0005115858556520647,0.05226001454848959
0.0136374439,0.0007160271950889134,0.052504501601573106
0.0270832481,0.0014309944756097472,0.05283688538117949
0.0527294282,0.002800924746007568,0.05311881508336872
0.0927642215,0.004890790259879673,0.052722808220620636
0.148804193,0.00790375866894023,0.05311516100181552
0.22247441199999998,0.011831818367357324,0.05318282790812512
0.012162194,0.0006362976577461631,0.05231767045864941
0.0161112084,0.0008406470651334944,0.05217777861612754
0.029698863,0.0015554316529304455,0.052373441129057556
0.0554272274,0.002911890782347023,0.05253538592744083
0.09542755690000002,0.005048984353480815,0.05290908116584943
0.151507071,0.008020458013524271,0.05293784613870776
0.225358654,0.011912764334627643,0.05286135732168352
0.0182086193,0.0012576167871497386,0.06906711411939612
0.0225961669,0.001379412892059941,0.06104632250967934
0.036384953100000006,0.0020522349584233684,0.05640339710712361
0.0622314267,0.0034201332214973583,0.05495829684228271
0.1023461056,0.005535042074741419,0.054081609088029815
0.158458845,0.008484314202365412,0.05354269875162483
0.232355784,0.012473606016722046,0.05368321718525434
0.0252078539,0.002244984633463953,0.08905893545598315
0.031309815799999995,0.002437972449268809,0.07786607448737559
0.048116463699999994,0.0030051878040998066,0.062456539259343094
0.07459802089999999,0.004185977840054892,0.05611379215631299
0.1147392419,0.0063665029569297295,0.05548670926794514
0.170950492,0.009393384610372046,0.05494798231041093
0.244876764,0.01333547769724496,0.0544579137661463
0.031950163,0.0031699001216556133,0.0992138951421191
0.0404321514,0.0036017380119776846,0.08908103791819708
0.0621119972,0.004513739828504916,0.07267098196779471
0.0931749668,0.005652124513289803,0.06066140624897763
0.134292234,0.0075356656778583575,0.056113934911964876
0.190491223,0.010585539798711312,0.05556969834096405
0.264271932,0.014641664830420833,0.05540378321531639
0.038771104800000004,0.0038559854862547354,0.09945513562602258
0.0495752217,0.004633772119016005,0.09346951884667024
0.0771333384,0.006194849227923319,0.08031351107607859
0.1143972081,0.007812175280805111,0.06828991205778484
0.160678946,0.009554066930579773,0.05946060245241946
0.21797487899999998,0.01224756621351824,0.05618797115386053
0.29182012999999996,0.016238581554433872,0.05564585813334356
0.045841409300000004,0.004585489329036785,0.10002941443243946
0.0589105993,0.005634197317961737,0.09563978952700516
0.0924241774,0.007910555239513003,0.08558967428270563
0.137087607,0.010141660965822941,0.07397941497237559
0.190365929,0.012385846296496637,0.06506335646068598
0.253154065,0.014808397083038527,0.0584955927254754
0.328044297,0.018397852015155536,0.05608343807042479
0.00941404318,0.0005234112584872423,0.055598986373806114
0.009671041659999999,0.0005371936612316939,0.05554661846340283
0.0105214932,0.0005726584129563537,0.054427484965380545
0.0119711991,0.0006358982879532008,0.05311901361269656
0.0140086826,0.0007319235342145907,0.0522478490743013
0.016691815999999998,0.0008580912597119224,0.0514079031132336
0.0200877997,0.001022719960187967,0.050912492929126876
0.011821925499999998,0.0006016862387570948,0.05089579009418515
0.0120830836,0.000613704235996722,0.05079036579675092
0.012937416,0.0006520416283099179,0.05039968014554977
0.014385091,0.0007182396426007153,0.04992944727292412
0.0164311734,0.0008119945685112257,0.049417929489516906
0.0191126145,0.0009392582890948493,0.04914337015978894
0.022514603299999998,0.0011041014814139008,0.049039348670820285
0.019423516300000002,0.00115068009882597,0.05924159565412829
0.0197049409,0.0011597368614150864,0.05885513015748687
0.020603670299999998,0.0011884166489238316,0.057679851774944765
0.022096489,0.0012497247046275256,0.05655761440776974
0.024170872799999996,0.0013417790570798825,0.055512230285696705
0.0268855936,0.0014626174083615586,0.054401529314255445
0.030308340799999996,0.00162319675350709,0.05355610735072275
0.027689746899999996,0.0020013959451291915,0.07227931524102128
0.0280214074,0.002012483006859471,0.07181948351600181
0.029057223099999998,0.002058279885648221,0.07083539533577182
0.030762499899999997,0.002120084958661311,0.06891783715735375
0.033032935699999995,0.002205429976874897,0.06676457693328472
0.035799786,0.0023227684958232898,0.06488218940256486
0.03923739949999999,0.0025037132475776544,0.06380935738561509
0.0358525374,0.002849043962894175,0.07946561581145369
0.0362473425,0.0028727074476638955,0.07925291206283316
0.037510241,0.002958352329555218,0.07886785716879874
0.0395234897,0.0030474503996098102,0.0771047906635079
0.04208056600000001,0.0031444532579664045,0.07472459514842086
0.0451034153,0.0032416115221285085,0.07187064439726605
0.0486396269,0.0033760728774243115,0.06940992545780221
0.0437372517,0.0036294682532567366,0.08298345488536346
0.0441759394,0.0036777350180335873,0.0832519934603493
0.0456422023,0.0037710044949755546,0.08262100216350768
0.0479655943,0.003911512530258836,0.0815482970104435
0.050891398000000004,0.004037756935310079,0.07934065665301784
0.0543021672,0.004159401369230254,0.07659733641773056
0.05813522189999999,0.004313207914446466,0.07419267998780042
0.051499369200000006,0.0043709821878564,0.08487448012967895
0.05200670889999999,0.004395341609041436,0.08451489628949461
0.053640869,0.004549470922451669,0.08481352012495676
0.0562888,0.004713266172383195,0.08373364101532091
0.0595937177,0.004872315043173691,0.08175887041821005
0.0634413274,0.005013803117238217,0.07903055189286941
0.06766010489999999,0.005185219055636988,0.07663628460672085
0.0212416011,0.0013048812923388419,0.06143045838191745
0.023365707900000005,0.0014290531980827518,0.06116027831036746
0.029027803799999998,0.0016960110643140969,0.058427123043807296
0.0374105685,0.002081467019808938,0.05563847605814753
0.048790286300000006,0.0026138457430557754,0.053573076554293046
0.0638773184,0.0033577762485187362,0.05256601768240065
0.08337845919999999,0.004336658185004777,0.05201173332553953
0.0229247208,0.0013704826012641415,0.05978186662426622
0.025048053299999998,0.0014896255509527086,0.0594707114805089
0.0307100206,0.0017629959928446878,0.05740784142765075
0.039097649500000005,0.002141844049503171,0.05478191341152543
0.0504769141,0.0026785534724092677,0.05306492126485339
0.06556181870000001,0.003426870947688638,0.05226930880867461
0.0850595663,0.004407563975553038,0.05181738124560645
0.0305655015,0.0015805389009021622,0.05170989590673531
0.032671429599999996,0.0017080843420168932,0.0522806734486113
0.03830324160000001,0.0019813335198361395,0.05172756761757049
0.0466697876,0.0023652634001011595,0.050680826327590994
0.0580487368,0.0029029151986781285,0.05000824063889239
0.0731390022,0.0036482143742213717,0.04988055981739072
0.0926392683,0.004636582619426928,0.05004986227235701
0.0421616839,0.0024574333899002403,0.058285940280014305
0.0443706215,0.002584699881151267,0.0582525056844486
0.050145674599999995,0.002870490047895988,0.057243023865830855
0.058676317400000004,0.0032542897789075795,0.05546172498732136
0.0701529968,0.003775294668173771,0.05381515887249696
0.0852507027,0.00450479592145934,0.052841745332139534
0.1047345844,0.005473113652398305,0.05225698544327546
0.0539839048,0.003261290804833364,0.06041228060318756
0.056473726200000005,0.0034305276712448675,0.060745551995201395
0.0626779179,0.0037141131359958016,0.05925712372771402
0.071369089,0.004114832898386111,0.05765567357019383
0.0829237368,0.0046857329803723455,0.056506534331341736
0.0981245462,0.005463849293167227,0.05568279808429043
0.117780516,0.006420663100209385,0.054513796664037245
0.0661429166,0.0038829498953623304,0.05870545320588917
0.0689169215,0.004112402371572298,0.059671881477937144
0.0758913126,0.004507539784710945,0.059394674176592714
0.08505748819999999,0.004890528889748247,0.05749674712059329
0.0967371727,0.005423035617835921,0.05605948020264935
0.1118840012,0.006127381236856438,0.05476548184850256
0.131395528,0.007119194055876073,0.05418140300692785
0.0784666652,0.00428542150925448,0.05461454871736387
0.0815104035,0.004563713990875003,0.05598934362869402
0.08924640920000002,0.005059972823315165,0.05669665444999399
0.09925835309999999,0.005495222833959079,0.05536282501506747
0.1113232935,0.0059775600944424155,0.05369550169158816
0.126617559,0.006628727133766553,0.052352352913125996
0.14614414199999998,0.007518118033297867,0.05144317062874725
0.00657557684,0.00034292276965048436,0.05215097899311969
0.00976440994,0.0005118441680945567,0.052419364942655894
0.0209098643,0.0011043328871500437,0.05281396719298861
0.042206189399999997,0.0022320188308141017,0.05288368513112207
0.0753485611,0.003980809505652975,0.052831924691564884
0.121866324,0.00646744491671748,0.053069992631577856
0.18298187000000002,0.009701451668259321,0.05301864970698638
0.008592331089999999,0.0004108122941457975,0.04781150654493664
0.011879813800000001,0.0005898672603004292,0.049652904517782016
0.0231738989,0.001182907718530634,0.051044829514235696
0.0445309899,0.002305639096092322,0.05177605755609583
0.0776966752,0.004046660488058094,0.05208280119633863
0.124232947,0.0065316683151527355,0.052575974996010806
0.185391985,0.009772741437999319,0.052713937110060706
0.014912209499999999,0.0009001581490788733,0.060363834687198664
0.0195113672,0.0010056518320828195,0.051541843366200366
0.031319408,0.0014322392750364572,0.04573008771546567
0.0526565045,0.0025986184421375844,0.0493503787768059
0.0858484222,0.004354907265234928,0.05072786608808435
0.13239326799999998,0.006796024426691253,0.0513320996554844
0.19365709,0.010042671912745483,0.0518580131135167
0.021069172900000002,0.0015671107078270433,0.07437931784341867
0.0280497671,0.0018898186139630626,0.06737377202547477
0.0455349651,0.0023957739244112493,0.052613940060124244
0.06859936610000002,0.003034043063595595,0.04422844169103181
0.1016070897,0.004842889579088,0.04766291007238642
0.148032842,0.007363735667581911,0.04974393227944588
0.209250963,0.01065377777459721,0.050913876915334486
0.0269004278,0.0022214700958270435,0.08258121812572228
0.0361879124,0.0027431065947053817,0.0758017363473385
0.059865600399999996,0.0037881664968038757,0.06327785024275603
0.09109476050000001,0.004646484814491601,0.05100715770026752
0.12670862800000002,0.005575265034221945,0.04400067400478793
0.17286222699999998,0.008106830176028975,0.046897638175337035
0.233934434,0.011407019222443048,0.04876160823097572
0.0323067548,0.0028283740953877405,0.08754745293661438
0.043935034899999996,0.0036105039536789767,0.08217824253233896
0.0737123572,0.00522704142983556,0.07091133194470087
0.1133890194,0.006702846572801899,0.05911371849117428
0.158692357,0.007791135157638815,0.04909584371249092
0.20816821200000002,0.009057372403512617,0.043509872696185795
0.26864345900000003,0.01245588719875976,0.046365868147788245
0.0371615489,0.0034448856145184135,0.09270026994268836
0.0511280637,0.004432030384329504,0.08668488621698976
0.0873184872,0.006646590048863688,0.07611893267962719
0.135457943,0.008931111103961381,0.06593272351671088
0.19081615999999998,0.010757452159473607,0.056376001694372256
0.25114518199999997,0.012020060064693305,0.04786100202668155
0.315344852,0.013849567910133276,0.04391880134492659
0.0318862814,0.001875066235417096,0.058804794823679125
0.0345320177,0.001994652709703882,0.05776241420448137
0.0421608284,0.002362813211010037,0.05604285543426459
0.055752545599999995,0.0030495637462041687,0.05469819742552112
0.07673538519999999,0.004109843861153855,0.05355865290103288
0.1061412527,0.005611602542103571,0.05286919458134086
0.144794038,0.007562705357402131,0.05223077871066853
0.034311395099999996,0.0019612907591654988,0.05716149848903984
0.0369573246,0.002079090733848433,0.05625652712557101
0.044581285899999996,0.0024494631613948027,0.05494375301083011
0.058179035899999995,0.003130435472513171,0.05380693275656655
0.0791582009,0.00419746773705681,0.053026315521741606
0.108574141,0.005693448676882517,0.05243834880427484
0.147230075,0.007684301601478007,0.052192472234208996
0.0422041641,0.0024686183696911047,0.05849229388460048
0.044850717799999995,0.00258934886635518,0.05773260704325183
0.052477606999999996,0.0029586945478907952,0.05638013463325024
0.0660701182,0.0036463655256591425,0.05518932953353098
0.0870530796,0.004709119568205027,0.054094807327241604
0.116466722,0.006212418463358685,0.0533407170449829
0.15512056300000002,0.008159903877455929,0.05260362468808167
0.0513706142,0.003412390616579303,0.06642689930266209
0.0540201371,0.0035330730051094366,0.06540288852968196
0.06164576630000001,0.0039034425928569823,0.06332052997542155
0.075239568,0.004588056163616188,0.060979299663392376
0.0962246033,0.005652131550665212,0.058738943646704664
0.12561339000000002,0.007146558249865365,0.05689328382798493
0.164276579,0.009124104849521626,0.05554111794306129
0.0608234151,0.0044501519308614325,0.07316511122476305
0.0634726292,0.004571237266563023,0.07201903126084815
0.0710967109,0.004943100781919321,0.06952643405504319
0.0846906209,0.0056231687938098456,0.06639659426336601
0.10566336589999999,0.006686025570299136,0.06327666654710587
0.13502058599999997,0.008184735318434971,0.06061842538911047
0.17371907099999997,0.010155872088197588,0.058461469024305275
0.07014213650000001,0.005488940741877763,0.07825454164598711
0.07279677200000001,0.005612229652951977,0.0770944850817283
0.0804235471,0.0059760353840621755,0.0743070356823664
0.09401652690000001,0.006666053708335149,0.07090299895278464
0.1150115435,0.0077306838253692394,0.0672165905274477
0.144424217,0.009216985297910206,0.06381883516052025
0.183041111,0.011139611740379708,0.06085852341870733
0.07928577319999999,0.00649266325180531,0.0818893855701884
0.08194346749999999,0.006612936299693015,0.08070120171193654
0.0895706334,0.006985456775351541,0.07798824804728399
0.1031623746,0.007671255518604928,0.07436098236735361
0.12416094,0.008733005245447697,0.07033617211216102
0.153552265,0.010235998745070462,0.06666133348844097
0.19225151299999998,0.012204319195467475,0.0634810046746809
0.0210381431,0.0012196409699284122,0.057972843141675
0.0243150859,0.0013630134686667468,0.05605628844053341
0.0328683607,0.0017434992050194384,0.053044909082412446
0.0465251988,0.002400524501795864,0.05159622234211419
0.0658878724,0.0033396882839888597,0.05068745069978704
0.0922472018,0.004654616888640436,0.050458082172856064
0.126721975,0.006385074393880653,0.05038648106518742
0.023133128,0.001289071671688875,0.05572405390610708
0.026410510900000003,0.0014293199535586251,0.054119360241479654
0.0349658862,0.0018126242384508102,0.05183979116338857
0.048624860500000006,0.0024697115557283707,0.05079112886562154
0.0679925011,0.003410081965002722,0.050153795048476627
0.09435573650000001,0.004725603918420538,0.05008284703941172
0.128824071,0.006456754258256273,0.050120712752947175
0.031239864500000002,0.0015273229825753466,0.04889019229181825
0.0344738622,0.0016766298459861709,0.048634813130574356
0.0430174636,0.002053759790284938,0.04774246592923107
0.0566815639,0.002709078051573322,0.04779469487385337
0.0760475986,0.0036539697787916037,0.04804845709870454
0.10240750700000001,0.004968837673051126,0.04852024835494849
0.13688774799999998,0.006709820328245261,0.049016953133345885
0.0437993759,0.0025654646781009816,0.05857308752431291
0.0473090178,0.0027058502221534524,0.05719523143753478
0.0561366259,0.00306644444079257,0.05462466601136728
0.0699550147,0.00367445680247396,0.05252599571641517
0.0893027423,0.004612519284871774,0.051650365555143476
0.11565633299999999,0.005936484858785508,0.051328662294571524
0.150126381,0.007669615693940064,0.05108772783872052
0.0563222899,0.0037225308801891693,0.06609338659345186
0.060336780799999996,0.003894202420221761,0.06454110359533402
0.0698390507,0.004258583489941264,0.060977110187742906
0.08393536950000001,0.004895829790206602,0.058328566602743104
0.103448477,0.005853991281020947,0.05658847235634941
0.129897705,0.00714212550931204,0.05498269202917819
0.164375694,0.008871619318348465,0.05397160068171919
0.0685844199,0.004807130547829741,0.0700907079893482
0.07325638359999999,0.0050503052383942095,0.06894013859556958
0.0839339288,0.005448668256168321,0.06491615886528501
0.0985240169,0.006041584910463042,0.06132093575310815
0.11806320099999999,0.006945023231659293,0.05882462251433699
0.144500557,0.008279715882918499,0.057298850985871966
0.179109185,0.01001658218103183,0.05592444731983918
0.08043319030000001,0.00587555776854823,0.07304892105651352
0.08575302779999999,0.006205175256641249,0.07236100480455863
0.09797088009999999,0.006693597859574452,0.06832232039502167
0.1134938127,0.007240365877827827,0.06379524756090803
0.13325113900000002,0.008104207251598139,0.06081904674449452
0.15969078,0.00936082917355169,0.05861846985500158
0.19424608000000002,0.011079427950273665,0.057038103164159935
0.01126257598,0.0006572612479255598,0.05835798569463323
0.012719085,0.0007213371298011976,0.056712973441186816
0.0167033307,0.0008960008220312024,0.053642045297660444
0.023121666599999997,0.001199827855972851,0.0518919278929855
0.0326000515,0.001668759860750072,0.0511888719178886
0.0457570812,0.0023305108959888778,0.05093224556440627
0.0630147596,0.0032056775603464473,0.05087185257382855
0.0138350831,0.0007367144229111545,0.05324972879354476
0.0152886894,0.0008006287659386769,0.05236739036236009
0.019277674400000003,0.0009770653869188874,0.05068377889601078
0.0257007789,0.0012793725200385617,0.04977952322054184
0.035182926100000005,0.00174633925263509,0.04963598671899804
0.048340120300000004,0.0024104018216263463,0.0498633807004892
0.06558887179999999,0.0032845079331595087,0.050077213451314606
0.0221478733,0.0012472048121782687,0.05631262177115076
0.0236473406,0.0013013420889697543,0.055031223636612836
0.027694804899999998,0.0014483700240727928,0.05229753483740169
0.03415269,0.0017480805441079336,0.051184271110355686
0.043643623500000006,0.0022234588058245987,0.05094578835381527
0.0568062622,0.0028841146228867375,0.05077106838560375
0.0740773608,0.0037467828901164035,0.05057932477146787
0.0315532959,0.0023386043106723045,0.07411600734464968
0.033376464599999996,0.002413921973776767,0.07232407634260841
0.0379113222,0.0025693169308472433,0.06777175739988418
0.04463980259999999,0.0028597628090485504,0.06406307023070373
0.0542049425,0.00332209244144308,0.061287629655599765
0.06735589519999999,0.003974063612250208,0.05900097683283717
0.0845910369,0.004844162683909012,0.05726567330810212
0.040477776,0.003572773497523823,0.08826506420520294
0.042674700700000005,0.0036919156094223776,0.08651298190410922
0.0480260447,0.0038881549511865323,0.0809592998023119
0.0551800978,0.004165229579832049,0.07548427324157532
0.06481329990000001,0.004601958873354045,0.0710033107472444
0.0779066494,0.005278617830768102,0.06775567774280512
0.09513277719999999,0.006142820128102921,0.06457101651924571
0.0488143151,0.004906209477176441,0.10050759632959473
0.051360877799999996,0.005079367680662871,0.0988956555696342
0.05759596000000001,0.005356936048605476,0.09300888549484157
0.06555606990000001,0.005643172385761347,0.08608161523974069
0.075518202,0.006064646421911075,0.08030708175376149
0.0886251619,0.006701734623568971,0.0756188703060521
0.10572899649999999,0.007554913006085991,0.07145544984044175
0.056322921699999993,0.006355885441943571,0.11284722542977686
0.059185452,0.006585015325706979,0.11126070855565957
0.0663036858,0.00696341795954815,0.10502308997651756
0.0753805967,0.007287329536466164,0.0966738107084547
0.0858951776,0.00765258400336035,0.0890921262075643
0.09921857059999999,0.008195686207534303,0.08260234105342276
0.1163734366,0.009010664490886772,0.07742887684805874
0.00876038071,0.00047111467043161774,0.05377787633063013
0.01104931274,0.0005758950588437907,0.05212044155099105
0.0182853439,0.000936084330697276,0.05119314877623253
0.0317986686,0.0016162411490510708,0.05082732140084226
0.0528099867,0.0026963006677119326,0.051056643566848935
0.0823061404,0.004194487819679213,0.050962027854719
0.121062317,0.006198597724345343,0.05120171063920199
0.011267406590000001,0.000553754225142468,0.04914655566205745
0.013552129900000001,0.0006604637369180641,0.048735050637174315
0.0208059242,0.0010189559306775847,0.04897431716479986
0.034327517999999994,0.0017080894472584964,0.049758606120561835
0.0553435286,0.0027811089574871846,0.05025174628072386
0.0848432844,0.004274602183689781,0.05038232800532391
0.123593998,0.006275157986198256,0.050772352118573394
0.017963381599999998,0.001169418098915658,0.06510010893025053
0.020348806400000002,0.0012730442407701305,0.0625611259818232
0.027668257699999997,0.0016245595703507853,0.05871564404110583
0.04119659850000001,0.0023073370991940185,0.056007951704896655
0.0622064841,0.0033914101023732987,0.05451859482881944
0.09172816780000001,0.0048903735850407614,0.05331376067276862
0.130471734,0.006884389892752984,0.05276537439713175
0.0245248031,0.0021319094104428372,0.08692870649154517
0.027214382399999997,0.002222901132906481,0.0816811162654377
0.0346633031,0.002566509272101734,0.07404110522005429
0.0482316797,0.003267266547677352,0.06774108983970036
0.0692010329,0.004335578612486762,0.06265193496102806
0.0986567139,0.005852079782708022,0.05931760294225675
0.137355116,0.007810743118462326,0.056865323592769024
0.0300945295,0.003244441854317287,0.10780835946670264
0.033320390899999996,0.0033577805986627456,0.10077254521833194
0.0412241612,0.003659605228559969,0.08877330968131303
0.054735810999999995,0.0043395186667991754,0.07928116141001686
0.07573114560000001,0.005411796001038611,0.07146063826398277
0.1051779526,0.006889173072270208,0.06550016331341108
0.14378664400000002,0.008881891838560967,0.06177132723510095
0.0344833012,0.004476496841125565,0.12981636575808947
0.038290888999999995,0.0046393740221582136,0.12116130346720898
0.0470546467,0.004926534640551476,0.10469815387119837
0.0607607632,0.005528544662126452,0.09098872974864891
0.08180230209999999,0.006513261006119702,0.07962197687489901
0.1113063057,0.007977018663654849,0.07166726640946137
0.150056196,0.00991197038012122,0.06605505566808598
0.037579853999999996,0.005848136099238733,0.1556189148376876
0.041960211299999994,0.00607115314869566,0.1446883359401877
0.0518790088,0.006391860085733898,0.12320705876196113
0.0659628682,0.0069155727333402315,0.10484038857091772
0.0872048691,0.007893465867071944,0.09051634327918445
0.11690152150000001,0.009266079652087315,0.07926397820311785
0.15571669900000001,0.011154969918753132,0.0716363112651979
0.01110536941,0.000567701185527211,0.051119522869362256
0.0127929574,0.000655245601575183,0.051219243610956054
0.01856691,0.0009597057391126124,0.051689039216143796
0.029414577100000002,0.001533307950679578,0.05212748581993307
0.0462235235,0.002419893003230687,0.05235198055013455
0.06974468210000001,0.003641314348637753,0.05220920418587373
0.100617936,0.005249331776707007,0.05217093477953083
0.013664655599999999,0.0006752174054875313,0.049413422866473954
0.0153876211,0.0007621777239644949,0.04953187494098713
0.0212332365,0.0010665002438949454,0.05022787006092762
0.03213332370000001,0.0016347634637863793,0.050874396904867294
0.0489721266,0.0025200568885550964,0.0514590046117192
0.0725091625,0.00374449679767142,0.051641705248925196
0.10339447100000002,0.005339577621219869,0.05164277711928975
0.020674658100000003,0.0013015726306077342,0.0629549772630936
0.022556776299999994,0.0013503060901460067,0.05986254738652558
0.0285743774,0.0015879275452167513,0.05557172858005128
0.0395385932,0.0021591541805645125,0.054608776029100414
0.056428122500000004,0.003044327712136562,0.05395054056842954
0.0800363133,0.004284958888880091,0.05353768448602556
0.11096535739999999,0.00586484353895154,0.05285292343817153
0.0283126655,0.00254420623670225,0.08986106365372946
0.0309713804,0.002592498443072469,0.08370626073458672
0.0389896511,0.002787033822680944,0.07148137375050642
0.0517236105,0.0031501496530127143,0.06090351432471471
0.06912429939999999,0.0038549467356338678,0.055768329937444086
0.0927452008,0.005109464414921265,0.055091415737398085
0.12377087399999999,0.006747387650211467,0.05451514909890244
0.03453842210000001,0.004061268185534714,0.11758696369440436
0.038327399299999995,0.004176676711839777,0.10897365300336925
0.049434106,0.004496085306978909,0.09095107954372451
0.0659211545,0.004926541238948356,0.0747338434272773
0.0868549537,0.0056007647322104046,0.06448411395803214
0.1122905731,0.00642534668164183,0.05722071322870317
0.14347346799999997,0.00795833727452859,0.05546905212139008
0.0391347531,0.005493283406496927,0.14036841863956787
0.044125481,0.0057331071826285,0.1299273583585072
0.0587111203,0.006369281298818682,0.10848509219843112
0.08007703910000001,0.007147486306809354,0.08925762474663418
0.10583931490000001,0.007923773254058304,0.07486606712774842
0.13586578400000002,0.00894048200108673,0.06580377883137029
0.17035772300000002,0.0100541675362567,0.0590179732342202
0.042548922399999994,0.006677736698303558,0.15694255745249047
0.0487174221,0.007116749406765724,0.14608222479747598
0.06677580470000001,0.00820249447313497,0.12283632537242892
0.0932553113,0.009495279824437333,0.10182025765686692
0.12497711010000001,0.010758292014179126,0.0860820993986092
0.160471049,0.011933368301180124,0.07436461826319914
0.200101879,0.013327339719026651,0.06660277147635706
0.00707273925,0.0003723391434274212,0.052644262748329264
0.008673141560000002,0.0004537338786881974,0.052314824513045
0.0142486994,0.0007499291285965344,0.052631409193496945
0.0248969652,0.0013131625390113834,0.05274387976456598
0.041470859900000004,0.00218706088799324,0.05273729296346806
0.0646914726,0.0034115980461915524,0.05273644128162191
0.09535129839999999,0.005061550881406064,0.0530831878153645
0.00930639358,0.0004925965736699505,0.052930984428658824
0.010949476659999999,0.0005748666772895279,0.05250174918310004
0.0166328405,0.0008719439670824506,0.0524230342425547
0.0273530424,0.0014354191764269749,0.05247749612039408
0.043959787199999996,0.0023097450775398094,0.05254222608110827
0.0672203255,0.0035423318860421053,0.052697333130915965
0.09787265090000001,0.005179416693633123,0.05291995921235564
0.014744349199999998,0.001166015735148533,0.07908221104452227
0.016894794100000003,0.0012177677976215804,0.07207946959362944
0.0233321491,0.0013948619176996117,0.05978283062230267
0.0341566256,0.0019207114318838237,0.05623247022047236
0.0508459566,0.0027770759640972746,0.05461743961165389
0.0741560025,0.0040119073122975085,0.05410091128223246
0.1047806673,0.005636735273404558,0.05379556571505589
0.0196089419,0.002163361642840166,0.11032526149920237
0.0229923196,0.002265759237434079,0.09854417809302193
0.032251418100000005,0.0025309454558490336,0.07847547813251142
0.0458297083,0.002953075777288405,0.064435840567818
0.0633989333,0.003604958353972343,0.05686149855099128
0.0867604834,0.004809760271586784,0.05543722306631113
0.117389471,0.006452383787539354,0.05496560920305497
0.023442922600000003,0.0029250230677271547,0.12477211641381072
0.0281663226,0.003202979483740491,0.11371663703590794
0.0410968416,0.003853028552829366,0.09375485810640412
0.058961091,0.004499284278315397,0.07630937966048486
0.0806570447,0.00530797153621807,0.06580914978921946
0.1062964933,0.006117317829586206,0.0575495732706942
0.137196347,0.007627238525975382,0.055593597736063496
0.0269688898,0.0033564958913791035,0.12445806691601756
0.0329564371,0.0038639976400634624,0.11724561208904048
0.0494139156,0.005042952612048224,0.10205531277606796
0.07228103179999999,0.006283433569797234,0.08693060147762355
0.099023727,0.007369990375748779,0.07442650967629989
0.12947292000000002,0.008529752231145096,0.06588058901541029
0.164044985,0.00963586183068204,0.05873914298984537
0.0303576013,0.003801530494438846,0.1252249957719435
0.0375555947,0.004480220699664204,0.11929569310386141
0.057423165400000004,0.006137669402929951,0.10688490194115893
0.0852163176,0.008033265949746068,0.09426910450946391
0.1178202412,0.009726288447728196,0.0825519312188286
0.153767681,0.011157813838960744,0.07256280231579186
0.19364620400000002,0.012737569245529882,0.06577753130409869
0.0138556819,0.0007687326260623798,0.05548139973265263
0.0165400736,0.0008718700894949866,0.05271258826169834
0.0239212491,0.0011881721725620579,0.049670155918490805
0.0364721243,0.0017932185076715457,0.04916682376166243
0.0554424067,0.002739502288554274,0.04941167693851706
0.08179977479999999,0.004068822041162234,0.04974123768812912
0.116368065,0.005794547024055374,0.04979499336055277
0.016356324100000003,0.0008504297174802652,0.05199393899759329
0.019030773400000003,0.0009540549436630826,0.05013222130336976
0.0264034543,0.0012708526731759384,0.04813206100748486
0.038950682900000005,0.0018770348011324276,0.0481900357421571
0.057923091999999995,0.0028200022905229267,0.04868528583596551
0.0842760679,0.004147778102911314,0.04921655941320103
0.11884684300000001,0.005893224746457856,0.04958671680036007
0.0255815147,0.001238967633391002,0.04843214516109174
0.0281837211,0.0013335067151252272,0.047314785382446434
0.0354611926,0.0016542013263243541,0.04664821471132232
0.0479755883,0.0022662022747458295,0.047236570827956466
0.0669448787,0.0032165401095077895,0.048047590375390276
0.0933039392,0.004538131393755623,0.04863815432302372
0.127863303,0.0062707122304462405,0.04904231380950827
0.037704011600000004,0.002402208151811593,0.06371226959339236
0.040632465000000006,0.002476829614720269,0.060956912525987984
0.048125044199999994,0.0027683974353778337,0.05752508868091251
0.06065284060000001,0.003374378636649289,0.05563430505923063
0.0795950015,0.004319010764690598,0.05426233662035421
0.1059612435,0.005644524680043606,0.05326970969384298
0.14050805000000002,0.007386388088673415,0.052569145245937254
0.04974425749999999,0.0037739976542517945,0.07586800655838104
0.0532218103,0.003863195405946797,0.0725866967728228
0.061256272199999996,0.004127787342886653,0.0673855459145399
0.0738590231,0.004716112015605665,0.06385288916183438
0.0928437553,0.00565329043578191,0.06089036809761517
0.11921503300000001,0.006959498300632561,0.05837769051016041
0.15374780600000001,0.008713238593723641,0.05667227923710105
0.061384790499999994,0.005168742892978279,0.08420233824823885
0.0654759502,0.0053188194675386595,0.08123317723976552
0.0744739056,0.005570761431556368,0.07480152123989545
0.0872629411,0.006134158574727319,0.07029511608711203
0.1062457783,0.007040561451070888,0.06626674079407528
0.13266266799999998,0.008370650538531293,0.06309725761380959
0.167276473,0.01008687961669379,0.0603006474000309
0.0726549083,0.006487087880566388,0.08928629919647683
0.0773303617,0.006706763007694882,0.08672871638326866
0.08747626850000001,0.007007284733148008,0.0801049799369072
0.10076259430000001,0.007532693068906224,0.07475683929374795
0.1198496968,0.008411450646082471,0.0701833285412406
0.14632757999999998,0.009673705122981907,0.06610992352215425
0.18102674000000002,0.011393757250999106,0.06293963671333365
0.0090141546,0.0004902170515112999,0.0543830312729826
0.009371645650000001,0.0005049024625569513,0.05387553919699804
0.0105091624,0.0005547640720046922,0.05278860968070035
0.012451017799999999,0.000644544653653813,0.05176642295490197
0.0152652888,0.0007825112355924281,0.05126082092809329
0.019061271500000004,0.0009703442655838707,0.05090658645641087
0.0239917659,0.0012215297262692176,0.05091454007015039
0.011466463,0.0005736002444485458,0.05002416564275713
0.0118212837,0.000588904693479609,0.049817321741428895
0.0129595895,0.0006426260875097572,0.049586916893452314
0.014903557299999998,0.0007346518141505842,0.049293722254524046
0.017717887,0.0008704087586405125,0.04912599107560131
0.0215235882,0.0010592251067112445,0.04921229196864325
0.0264595086,0.00130849247581532,0.04945263706882749
0.018800720499999996,0.0011488750796402403,0.0611080346436851
0.0191740539,0.0011617734599124508,0.06059091447075002
0.020346435700000002,0.0012058067336992875,0.05926378219155542
0.022320014300000003,0.0012851356208235065,0.057577723900629686
0.025144093200000002,0.0014123983254392025,0.0561721718975812
0.0289514733,0.0015948721387923882,0.055087771260068766
0.033874039099999996,0.0018447470341380551,0.05445902180995166
0.0263781435,0.0020472525940444116,0.07761170129521858
0.026836738699999998,0.00207153699207662,0.07719034027322479
0.0282385652,0.0021401069880193206,0.07578667587612846
0.0303930264,0.0022220768382704994,0.0731114042091741
0.0332934341,0.002348755473590623,0.07054710747278015
0.037106800200000005,0.002529963254418662,0.06818058255582657
0.0420223267,0.002784099318755314,0.06625285978644571
0.0334627174,0.002982360144182263,0.08912486420431183
0.0339928862,0.0030331337741057816,0.08922848610912543
0.0356885477,0.0031083141820525575,0.08709556376967834
0.038194541900000004,0.0031999740133946074,0.08378092403288144
0.0413422785,0.0033234749314516782,0.08038925410102102
0.0452430919,0.0035007688786102167,0.07737687084578357
0.05012917249999999,0.0037342500424627943,0.07449255306304517
0.039930573500000004,0.003910700663941271,0.09793750304991916
0.040560185900000004,0.003951253178072549,0.09741703817172466
0.04248619199999999,0.004091935178673101,0.09631211897439766
0.0454262217,0.004223067046213679,0.09296540386086478
0.049066549800000005,0.0043641361668379074,0.08894320437500798
0.0532455535,0.004515168561259295,0.0847989787778109
0.058228520000000006,0.004706958960640846,0.0808359711124522
0.0458002753,0.004863808565955919,0.10619605524414652
0.0464928253,0.004898323962821841,0.10535655622593108
0.04860821900000001,0.005043439591539935,0.10375693031542535
0.051962608,0.005274177981782519,0.10149948558745393
0.0560591629,0.005437326702231566,0.09699264885440459
0.060714040500000004,0.005589915301192341,0.0920695650488348
0.0659606998,0.0057738915116018336,0.08753532829561997
0.0313260009,0.0017875924012095295,0.057064175121361554
0.0353967866,0.0019636830918214744,0.055476309587420974
0.04555553639999999,0.0023896318583651235,0.0524553555331449
0.06097922409999999,0.0030873656066650753,0.050629794856065995
0.0830609947,0.0041589108845739575,0.050070564403847155
0.1133173982,0.005672538189306962,0.05005884603258533
0.152895141,0.007628578608279639,0.04989418603093239
0.0332074695,0.001867220708045062,0.05622893692773133
0.037278863599999996,0.0020381080188330235,0.05467194603091452
0.0474379348,0.002465137558054132,0.05196553282614934
0.06286656669999999,0.0031627391897568052,0.0503087627617623
0.08495480130000001,0.004234076648774323,0.04983916840465052
0.11521756300000001,0.005745695514816285,0.049868226381565496
0.154802804,0.007721265239874128,0.04987807094162279
0.0399166583,0.0023225112019006635,0.05818400890288613
0.0439661691,0.0025105139380310632,0.057101039035740396
0.054108438300000006,0.0029360600578814114,0.05426251708841893
0.06953980970000001,0.0036328502058127557,0.0522413020899129
0.0916358671,0.004701961124667608,0.05131136173499042
0.12189844999999999,0.006214106278809878,0.05097773005981518
0.161477781,0.008191203245656321,0.050726503639880474
0.051021140099999994,0.0032938626882356437,0.06455878253170677
0.05521038710000001,0.003439582438601454,0.06229955302380869
0.065536176,0.0038231879523904265,0.05833706184490268
0.0810600149,0.004497920923994384,0.05548877494709644
0.1031795722,0.005554937833587535,0.05383757380598575
0.133459106,0.0070687287114700025,0.052965503241644694
0.17303759999999999,0.009041869396102565,0.05225378412612384
0.06385813109999999,0.0045397063215662815,0.07109049769178544
0.06836511799999999,0.004720219562214401,0.06904426848520033
0.07907799170000002,0.005116042439175085,0.06469616045111429
0.09484444789999999,0.005811117557391299,0.06126998138592465
0.117137849,0.006873367764249314,0.05867759928090633
0.147501961,0.008357738457477752,0.056661880295121994
0.18709676000000003,0.010326333038713522,0.055192473876690976
0.07741377940000001,0.005550173616083042,0.07169490572737805
0.0824205482,0.0057851198650183035,0.07019026191114686
0.09385839809999999,0.006180961992525066,0.06585411766712293
0.10987357210000001,0.006842551142617125,0.062276587643746266
0.13221274,0.007899800648921002,0.059750676439509556
0.162655138,0.009411306926937885,0.057860495786723226
0.20233172200000002,0.011359197144273818,0.056141454399690316
0.09152863650000001,0.006251743784536058,0.068303691867365
0.09710590170000001,0.006578801812454503,0.06774873305619593
0.10954075010000001,0.007059937743925798,0.0644503322962529
0.126104024,0.00767452186114687,0.060858659523401644
0.148580274,0.008691464244512408,0.05849675741284746
0.17903259700000002,0.010146833635149953,0.05667590039566902
0.218766699,0.012132092836810968,0.05545676235125241
0.0142967646,0.0008628024009760114,0.06034948641289173
0.0170116269,0.0009818258573191534,0.057714988877351485
0.0243673814,0.0013112896529249012,0.05381331836193532
0.0367135862,0.0019078226802480434,0.051965031959968086
0.0554551379,0.0028512722269937707,0.051415835123074696
0.0816733821,0.004177420367750711,0.05114788025596789
0.11618184000000001,0.0059038955754116594,0.05081599306235517
0.0159842912,0.0009105450447182837,0.0569649935255361
0.0186941443,0.0010291900725195918,0.055054141874768335
0.026052682700000003,0.0013592958983569398,0.05217489169961524
0.0384034283,0.0019561045103481858,0.05093567415563745
0.0571459353,0.0028954849703836535,0.05066825759668078
0.0833688109,0.004200163974675913,0.05038051915738566
0.117854381,0.005943574535420339,0.05043151120042232
0.0236165721,0.001305052043271546,0.05526001139138842
0.0263917789,0.00140751713594285,0.05333165078701269
0.0338410022,0.0017109162238462116,0.050557492763799165
0.046213241999999995,0.0023014727065848845,0.04980115237500292
0.0649705743,0.0032395136956577084,0.04986124457972828
0.09119504449999999,0.004550524403566824,0.049898812249242606
0.12569596100000002,0.006298460450262629,0.05010869402766751
0.0329407932,0.0019808271439143363,0.06013295223001298
0.0359560973,0.0021000429721907497,0.058405753957917715
0.0437036835,0.0024452084745357995,0.05594971129918144
0.0563275144,0.0030576856722238084,0.054284051139025735
0.075196605,0.003945238785880091,0.05246565035589162
0.1014117315,0.0052702979984314,0.0519693128248323
0.135910251,0.0069786258395623715,0.051347310362647856
0.0427375137,0.00248732923682706,0.05820013897596153
0.04625066320000001,0.002664380563138643,0.057607402333176544
0.05451332169999999,0.002997210135004298,0.05498124204389288
0.06718069019999999,0.0035779490419919416,0.05325859307697232
0.08606827050000002,0.004511868337526586,0.05242197050452623
0.1124843119,0.005813741292140573,0.051684907823493324
0.146947339,0.007523669767663374,0.05119976869852249
0.0531220438,0.002779446672355134,0.052321907696539605
0.0571453602,0.0030056721736162794,0.052596959107386626
0.0662736489,0.0033869072928896975,0.05110488631764016
0.0792813718,0.003931980948927332,0.04959526884633614
0.0981899772,0.004774413939023438,0.048624249390531865
0.12454058000000001,0.00606134757178517,0.04866965909252365
0.159268347,0.007785452879128106,0.04888261243226255
0.06425045539999999,0.002884513269887139,0.04489482995768991
0.0687907638,0.0031692652324826626,0.04607108654436343
0.07904784090000001,0.003625488875484719,0.04586448958259552
0.0925990223,0.004128054673375716,0.04457989480711522
0.111706941,0.004910555689399897,0.043959270976723794
0.138162086,0.006098404547143837,0.04413949386334423
0.1728751,0.00773924474798861,0.044767839602051475
0.0235149519,0.00141791282525987,0.06029835107848423
0.025637289299999998,0.0015406048144250813,0.06009234425673394
0.031292476,0.0018118461753932884,0.05790037756658464
0.0396811012,0.0021917807852449866,0.05523487803924622
0.051048945899999996,0.0027304679880923682,0.05348725502464035
0.06613489830000001,0.0034739279241529065,0.05252790906843968
0.08562349849999998,0.00445286950681608,0.052005227359590796
0.0255116859,0.0015235194745984281,0.059718494519346056
0.027633910600000002,0.001646588345193226,0.05958578823777572
0.033292165900000004,0.0019149786193374875,0.0575203975941225
0.041687845499999994,0.002293928939426609,0.055026325105398156
0.0530603643,0.002832698351361351,0.05338633438974241
0.06814211249999999,0.003575235587359086,0.052467342971779546
0.0876416322,0.004559330442526327,0.05202242733364255
0.031960219799999995,0.0019519436615142575,0.0610741626224441
0.0340749371,0.0020719751416223824,0.0608064260116384
0.039724077899999995,0.002351228734918297,0.05918900725240742
0.04810367820000001,0.0027312992325013055,0.05677942591303351
0.0594820603,0.00327278810703771,0.055021431512817146
0.0745690128,0.004013429161735938,0.053821674862456245
0.09407874,0.005000446979400321,0.05315172141336418
0.041748889399999996,0.002946514931013642,0.0705770853634646
0.0439889841,0.003068597671700863,0.06975832096338098
0.0498861868,0.0033412742754478464,0.06697794499394061
0.0585045065,0.0037062495546561812,0.0633498131405686
0.07002483699999999,0.004212478756980147,0.060156923421044846
0.08516217750000002,0.004941196152745168,0.058021017050029836
0.1046708177,0.0059300979680986686,0.056654740054626215
0.0522327691,0.00394911537641678,0.0756060887535212
0.0547098831,0.004102434197745434,0.07498524883057982
0.061039690800000004,0.004384456605322867,0.07182960050844271
0.0699428332,0.004765833454441441,0.06813898202856102
0.08162267370000001,0.005306752638282873,0.06501566780068456
0.09691331660000001,0.006063988486181763,0.06257126160701183
0.11655637290000001,0.007021344082330539,0.06023989857984452
0.0629211794,0.004703835300325494,0.07475758314100345
0.06571667769999999,0.004910512973840816,0.07472247754607377
0.0727736429,0.005273642288923388,0.07246637764403283
0.0822148282,0.005648629441185586,0.06870572577789058
0.0941908523,0.006145395590304667,0.0652440809297642
0.10955096850000001,0.006844002387780245,0.06247322576413593
0.129179616,0.007817747580203122,0.06051843024679003
0.0739203656,0.005312436579609116,0.07186702252469807
0.0769909039,0.005581736159837083,0.07249864434747963
0.0848487699,0.006054745184201363,0.07135925707982907
0.0951001086,0.006462035590054668,0.06794982345640212
0.1075648144,0.006941273276584986,0.0645310765913894
0.12319223299999998,0.0075798701025467765,0.06152879867472471
0.142913096,0.008460098798268284,0.05919750558247149
0.00904572011,0.0004936743896785738,0.05457546593032645
0.01037325784,0.0005529097828230894,0.053301459517474926
0.0142982171,0.000738828442620623,0.0516727671326674
0.0211932554,0.0010843105359670951,0.05116300046887064
0.0317374829,0.0016213814482342727,0.05108727284211542
0.0464880993,0.0023738377749566884,0.0510633433222917
0.06590952970000001,0.0033535174107154836,0.050880615079180014
0.011476500300000001,0.0005741746125139683,0.05003046203152787
0.0127921414,0.0006326783291643822,0.04945835958038911
0.016714626899999998,0.0008176751352420978,0.048919735997343616
0.0236202942,0.00116369915141387,0.04926692028306193
0.034177524,0.0016952441772277009,0.0496011407153924
0.0489411141,0.0024507410439774794,0.05007530149334053
0.0683449808,0.0034463878451489686,0.05042634886728901
0.018813371199999998,0.0011485422205225557,0.06104925099880854
0.020188992,0.001202437090809059,0.05955904538518115
0.024181305199999996,0.001376313243523166,0.05691641671695894
0.0310870052,0.0017139717843857964,0.055134670366568356
0.04164587520000001,0.0022548532855430495,0.05414349619774707
0.0564055276,0.003028313658426427,0.05368824275347133
0.07581313349999999,0.004006962247258977,0.05285314116793468
0.026461292900000002,0.0020633824060054895,0.07797738431766081
0.0280965393,0.0021212906339960562,0.07550006822356432
0.0323214395,0.002283969211234604,0.07066421689648457
0.039238617899999995,0.002630115871395509,0.06702875922129534
0.0497711659,0.003181525900262519,0.06392307358551388
0.06451461260000001,0.0038975105041309448,0.06041283279954074
0.08385849969999999,0.004929948486959472,0.05878889444237782
0.033534262499999995,0.0030174836366948987,0.08998210820037862
0.0354809099,0.0031221955103287024,0.08799648935521527
0.040326815300000006,0.0032983968236071732,0.08179165151201942
0.047377336799999996,0.0036032055382223807,0.07605335760920992
0.0577984171,0.004133487138317988,0.07151557682222387
0.072484593,0.0048867155020288185,0.06741729931530165
0.0918384817,0.005843729012561017,0.06363050547427568
0.0399981222,0.003966170560636951,0.09915891903137769
0.0422380837,0.00411703100300739,0.09747201204128941
0.047848586600000007,0.004369192523041739,0.09131288578212128
0.0553675887,0.004630667278551435,0.08363498189603182
0.06579739690000001,0.005096519004084983,0.07745776040092829
0.0804091217,0.005792637445203237,0.07203955624357027
0.09976085359999999,0.006733291546320774,0.06749432571335551
0.045810182600000006,0.004917132143963434,0.10733709985175728
0.048311082100000007,0.005110987167637711,0.10579326617148388
0.054669358700000004,0.005430707450756302,0.09933731764730398
0.0630007651,0.005727886114778809,0.09091772307347437
0.07363911620000001,0.006134550568117468,0.08330559741450927
0.08828354790000001,0.006749708042411419,0.07645487979319665
0.1077096234,0.007640817818869496,0.07093904497738218
0.0024849445099999995,0.00012021216243607572,0.048376195907922206
0.00353975128,0.00017198610250778235,0.04858705849744967
0.00711859353,0.00035328710332619806,0.04962877875205751
0.013881370300000001,0.0006934145570406103,0.04995288952421435
0.0244116822,0.0012333748092706058,0.050523958126515583
0.039169001300000006,0.0019722056351241684,0.05035118511240081
0.0585978719,0.0029740076358944927,0.050752826672097844
0.00466164405,0.0002468676816416775,0.05295721402016473
0.00588576931,0.00024349784155113974,0.04137060573159632
0.0095106925,0.00042952429585586946,0.04516225247066599
0.016324230199999998,0.0007784807092681633,0.04768866278718389
0.0268798945,0.0013199936831073068,0.049107100591756665
0.041577342899999994,0.002073264427591499,0.04986524590034587
0.060967508600000005,0.0030359672522118123,0.049796478844664684
0.00854319394,0.0006351164486998313,0.07434180391553083
0.011226826110000001,0.0007548517704416588,0.06723643557365643
0.0176073615,0.0009410247273186689,0.05344495978677264
0.0255558352,0.0010469222934724092,0.04096607625143901
0.035968387899999996,0.001588412568847421,0.044161350051705295
0.0507025135,0.0023570352752125597,0.04648754297383225
0.0700678517,0.0033744875296116616,0.04816028246534154
0.0124380959,0.000980911069771358,0.07886344321974219
0.0165326276,0.0012598671607280353,0.07620489562881314
0.0266527529,0.0017912782775602594,0.06720800227582718
0.0394540603,0.0021687674614203397,0.05496943647699397
0.053424196199999996,0.002367961272929871,0.04432376041868967
0.068482609,0.002783633043865858,0.04064729840923348
0.0877466284,0.0038046974416313046,0.043360041417059215
0.0163491468,0.0012918008508233567,0.0790133495420909
0.0218836921,0.001707362938332322,0.0780198757380763
0.035642546,0.002665209856999228,0.07477607960439268
0.0535416491,0.0035158639208008008,0.06566596247781245
0.07335194219999999,0.004048861066820838,0.055197734993591464
0.09431449749999998,0.004485799509255957,0.047562141856886404
0.11569829899999999,0.004768667714505842,0.041216402969812396
0.020307672199999998,0.0015421070763802953,0.07593716607166308
0.0272716584,0.0021202998913310866,0.07774737642398331
0.0446755408,0.0034463979813162873,0.07714283743636936
0.06760243399999999,0.004861711189535476,0.07191621516964133
0.09345350050000001,0.0060146305969899765,0.064359607342798
0.120908551,0.00673129482978457,0.055672611855091786
0.14953720099999998,0.007314988582531183,0.048917517070091364
0.0243178922,0.0017623478216696339,0.07247124081213066
0.032669541100000005,0.00249754952199463,0.07644887065752601
0.0537999765,0.00418009123737156,0.07769689708640598
0.08162881129999999,0.006166360565997759,0.0755414720341243
0.1135248579,0.00789228913202,0.06952036124962196
0.147645692,0.009272538008023815,0.06280263164077834
0.183440295,0.010256968968969604,0.05591448143369811
0.0104443031,0.0007038588574617908,0.067391653681689
0.0126232831,0.0008013968053117969,0.06348560821802347
0.0185018143,0.0010639812180569203,0.057506858560185656
0.028007602599999997,0.0015172458967828992,0.05417264442272897
0.042083955299999996,0.0022236414633275167,0.0528382241516048
0.061680341,0.0032258825679030694,0.05230001189362863
0.0874298265,0.004533375108519291,0.051851585322765
0.012680535299999999,0.0007707038254157173,0.0607784929565014
0.0148522602,0.0008707837665942814,0.05862971392019387
0.0207241377,0.001136126307888426,0.054821403154854835
0.030228856399999997,0.0015883748185435398,0.05254498541147392
0.0443062576,0.002290188530537966,0.05168995655679043
0.063900441,0.0032925739889107203,0.05152662387589344
0.08963104539999998,0.004616529067697044,0.051505915691317426
0.0198376294,0.0013591620166496499,0.06851433652902346
0.0221346775,0.0014362876491967008,0.06488857356050029
0.0281623485,0.0016668081546543298,0.0591856944975427
0.0377258602,0.0021007767260393545,0.055685323406869706
0.05180814129999999,0.0028008298736491364,0.054061578033279815
0.0714036116,0.0037789754243052367,0.0529241496281014
0.0971229836,0.005120313738433518,0.052719897480924566
0.0273027688,0.0022664135437068097,0.08301039210744113
0.030018441599999997,0.0023247183454937754,0.07744300575196333
0.036461484499999995,0.00253896052984718,0.06963404163775011
0.0462319803,0.002989655428443675,0.06466639345846223
0.0604808072,0.0036800878116384026,0.060847200657705554
0.08008033990000002,0.00464560261136709,0.058011774390172
0.1058140771,0.005969415526590078,0.0564141907219836
0.0343495316,0.003151193955027783,0.0917390662476394
0.0377092538,0.0032269211211040454,0.08557371986777541
0.0450447378,0.0034079926107646106,0.07565795200975975
0.055121804100000005,0.003789155299752021,0.06874149642994035
0.0693513178,0.004459868417718905,0.06430834422758301
0.089044702,0.005448157196773672,0.061184518274581594
0.1148477816,0.006715399351548068,0.05847217297532953
0.0408054394,0.003995298650297961,0.09791093317568739
0.044836079699999996,0.004084406407962277,0.09109642134841414
0.0534243271,0.00424818727786846,0.07951784343332347
0.064215148,0.0045597636318996625,0.07100760138245983
0.07865293,0.005145307874929139,0.06541787921860176
0.0983362532,0.006071578418777536,0.061743031905323154
0.124189187,0.007355998792704445,0.059232200245456515
0.046760758199999995,0.004830944918825041,0.1033119458449038
0.051510358699999995,0.004902579137389082,0.0951765676092852
0.061537368700000004,0.005056618165382946,0.08217150444040591
0.0734698822,0.0052884855044023175,0.07198167937721721
0.088343351,0.005792729615583509,0.06557063491494124
0.1082427795,0.006615593023875282,0.06111810001955172
0.13416926599999998,0.007833283402642223,0.05838358989488863
0.0302180999,0.0016805201692181916,0.05561303241366912
0.0327850252,0.0017860121869508329,0.054476462227969646
0.0399137167,0.002105914338132171,0.05276166972774478
0.052209894500000006,0.0027143753735525047,0.05198967359630471
0.0710186903,0.0036661983393072245,0.0516230068988927
0.09723069000000001,0.004982379478344281,0.051242868669802516
0.13167908499999997,0.006710519287125094,0.050961162793051726
0.0325010768,0.0018247065120388093,0.05614295560936028
0.0350686819,0.0019278906830285005,0.0549747118675852
0.042197707800000005,0.0022514203211443265,0.05335409050688593
0.0544954399,0.002856783713844238,0.052422436062292216
0.0733071944,0.003801752998866843,0.051860571530300485
0.09951076589999999,0.0051272614525582835,0.05152469088330355
0.13395214000000003,0.006858630783956127,0.051202099376360284
0.0386890917,0.002331986478137325,0.060275038148215956
0.0412559667,0.0024373441173514048,0.059078584561476404
0.048389795,0.0027557895138743418,0.05694980757563329
0.060690189400000004,0.0033615838026367553,0.05538924554150024
0.0795011413,0.0043067474259835025,0.054172145903313
0.10570987450000001,0.005629431403261237,0.05325360028935836
0.140153143,0.007357559138262092,0.052496568972856296
0.047564312799999994,0.0033657827621071832,0.07076277494557187
0.0501327539,0.0034725709695589252,0.06926750875257473
0.057256122500000006,0.00380139530420905,0.06639281771497973
0.0695476155,0.004419934784587864,0.063552643074986
0.0883590639,0.005373517180422436,0.0608145553296478
0.1145850823,0.0066798382225452205,0.05829588013085732
0.149030621,0.008418401074670475,0.056487727274990525
0.0571196537,0.004537133215922289,0.0794320854911326
0.0597134461,0.004637166232978614,0.07765698575180062
0.066874629,0.0049504672652309414,0.07402608940426333
0.0791571626,0.0055463718790721385,0.07006784600275881
0.09789720439999999,0.006473614023878068,0.0661266484937344
0.124063041,0.007809417989238996,0.06294717529323658
0.15850692700000002,0.009563038829855933,0.06033199312390891
0.06672684079999999,0.0056847270137990605,0.08519400807297116
0.06936754980000001,0.005785433487694808,0.08340259248561216
0.0765769729,0.006103269369151915,0.07970110514974293
0.0889160932,0.006691579983810512,0.07525724245170178
0.10770848429999999,0.007628832903911273,0.07082852343054719
0.13390907300000002,0.008913776373283317,0.06656588813278781
0.168287522,0.010644683905074634,0.06325296004462312
0.0761891201,0.006888487931900144,0.09041301333915976
0.07890158679999999,0.006987847918396364,0.0885640986677389
0.0861878518,0.007292833758423729,0.0846155647938278
0.0985800191,0.007879812705588905,0.0799331626989805
0.11743278409999999,0.008780780134832751,0.07477281750686818
0.143704236,0.010070544243071258,0.07007826994794543
0.17816272800000002,0.011789807904815432,0.06617437910366657
0.017158595300000003,0.0009202301247897074,0.05363085431531259
0.0207823018,0.0011148378117031928,0.053643615728032244
0.0337935641,0.001811681351325318,0.053610247973972
0.059244390800000005,0.0031487959911733546,0.05314926778137036
0.099087493,0.005256244196574682,0.05304649494537804
0.15518433800000003,0.008252439255603365,0.05317829983334635
0.22922988700000002,0.01215317395421428,0.05301740585953471
0.019778028799999996,0.0010303454048540537,0.05209545477323068
0.023498804499999998,0.0012284115899828339,0.05227549299296626
0.036585066,0.0019203467677042685,0.052489908524540274
0.061970155,0.0032465862582853836,0.052389513279180656
0.1017485644,0.005345694636471395,0.05253828069215879
0.157807903,0.00832810517761636,0.05277368889197114
0.23188888900000001,0.012238430586962975,0.052777132357398004
0.0260380963,0.0016443976308985655,0.0631535275064854
0.0299291705,0.0018651591301496314,0.062319105374124266
0.043364743399999996,0.00256890833632048,0.05923956041027745
0.0689241437,0.003910844472500587,0.056741284875775504
0.10879888020000002,0.0059704730302491855,0.05487623603546229
0.16479900300000003,0.008932839919309817,0.054204453647755474
0.238678342,0.012882287237968167,0.05397342352063166
0.0326048679,0.002585676346441708,0.07930338360431474
0.0365911921,0.0027877351401665315,0.07618596116103392
0.0501424262,0.003477921962288592,0.06936086316239304
0.0756163621,0.004910240369537955,0.06493621530012689
0.1156038787,0.007038531472594764,0.06088490759778257
0.171723829,0.00996220401791961,0.05801293900754805
0.24556303300000001,0.013851749063205738,0.05640812012289218
0.038406758,0.0037311188761689307,0.09714745712639768
0.0424539841,0.0039291970470251986,0.09255190367457641
0.0561694783,0.004647894917963135,0.08274769605547742
0.0819984886,0.006003015282071738,0.07320885280404714
0.121696665,0.00812878998334736,0.06679550325678489
0.177773647,0.011182977829519583,0.06290571194458075
0.25175829499999997,0.01506684944247128,0.059846486656859835
0.0432403212,0.005042383575168562,0.1166129999785608
0.047431497499999996,0.005222267104481952,0.11010124874260932
0.0612316799,0.005910223847875645,0.09652232075827213
0.0871401314,0.00728373891268916,0.08358650366562519
0.12733450600000001,0.00940457158251319,0.07385721182688051
0.183199315,0.012328609926528436,0.06729615733840727
0.25678857099999997,0.016425238636050624,0.0639640563911648
0.0469024424,0.006515988120024662,0.13892641377722073
0.051347233799999996,0.0066893426052885415,0.13027659155591245
0.0653517135,0.007373102250898868,0.11282186580920893
0.0913306046,0.008720013197514306,0.09547744959868913
0.13156797,0.010821254169221556,0.08224839350505717
0.187929379,0.013847198396961163,0.07368298916669737
0.261510865,0.017674632398530902,0.06758660829840053
0.00940102138,0.000517106943856762,0.055005400259685616
0.00958959831,0.0005256556790401404,0.054815192675170606
0.01021127566,0.0005496605045221968,0.05382877936351753
0.011287928729999999,0.0005954487211491896,0.05275092848226989
0.0128138036,0.0006688081973869129,0.052194353703603896
0.014819825600000001,0.0007647695644122426,0.05160449151387062
0.017367296799999998,0.000891396319741454,0.05132614073489285
0.011823479599999999,0.0005993216521088876,0.05068910949944783
0.012009859800000001,0.0006074862154369479,0.050582290347548256
0.0126281432,0.0006353005687754785,0.05030831205457652
0.0137035921,0.0006831740172792548,0.04985364510953699
0.0152362697,0.0007542660387748868,0.049504639496824265
0.017247282599999997,0.0008511563196721022,0.04935016949696774
0.0197951007,0.0009767400015255289,0.04934251238871085
0.019434302699999996,0.0011607478774556203,0.05972675713523905
0.0196316509,0.0011683322490470566,0.05951268464370751
0.020289215500000003,0.0011913142101129186,0.05871662263693332
0.021402577399999997,0.0012242203295340607,0.05719966836957033
0.0229568428,0.001290280927713256,0.056204633143772546
0.0249626826,0.0013888516603120693,0.055637115712558444
0.027512571700000002,0.0015061772574966434,0.054745055239479604
0.027494692600000002,0.002053519658774713,0.07468785662199812
0.027740468200000003,0.002061917314540222,0.07432885774221437
0.028536997900000003,0.002109651446460088,0.0739268879597208
0.029870109500000002,0.002163890524773135,0.07244334088474416
0.031607190199999996,0.002226563949475753,0.07044485559731133
0.0337209419,0.002299895643855829,0.06820377825376903
0.0362649106,0.002443108178386487,0.06736837725408558
0.0352623064,0.002967293563604998,0.08414916284673307
0.035541398599999996,0.0030042565436790313,0.08452837147717174
0.0365719817,0.003039015666619221,0.08309682782705814
0.03810200229999999,0.003091686564698797,0.08114236465464697
0.0400722119,0.003188514234682537,0.0795692097715858
0.0424638496,0.003279548686976623,0.07723154442824287
0.0452147305,0.00337944602056397,0.0747421467117662
0.042740091800000005,0.003821965124085054,0.0894234186947875
0.043070064299999995,0.0038700879999197216,0.08985563552826463
0.0441400734,0.0039623519116408785,0.08976767835734678
0.0459155896,0.004047899234012694,0.08815958303653569
0.04826987700000001,0.0041457313243871705,0.0858865110509225
0.0510183215,0.004249944373368253,0.08330231666614617
0.0540925176,0.0043659644628146945,0.08071290922526214
0.049827379199999994,0.0046847340357819,0.0940192743627564
0.0501878446,0.004687082241005035,0.0933907857243392
0.0513735421,0.00479947572812098,0.09342310325378518
0.053416365900000005,0.004945481863927278,0.09258364511703476
0.0560734658,0.005124320781161012,0.09138584013048488
0.0591857095,0.005249803923351174,0.08870053206595714
0.0626224103,0.005376981851570268,0.08586354031745513
0.0229423265,0.0012870106453985214,0.05609765188367106
0.0261878283,0.0014269839244328228,0.05449034979478702
0.03478487319999999,0.0018123773604187177,0.0521024570076259
0.048933842,0.0025018159594324425,0.05112649767889557
0.07013898340000001,0.003572513499592298,0.05093477730092531
0.09967178620000001,0.005070280439868042,0.05086976599068956
0.138428957,0.007044798082924746,0.05089107247210384
0.025746609400000002,0.001412319442909592,0.05485457991643715
0.0289934403,0.0015512446407325027,0.05350329676925241
0.037591901,0.0019396737610067674,0.051598182305459026
0.051741728800000004,0.0026250162017766956,0.05073305942140641
0.0729522729,0.0036961937426599903,0.05066591616311368
0.1024916738,0.005190909643615629,0.05064713504186746
0.141241871,0.007163211393490131,0.050715919739481016
0.0327455807,0.0019776560570224,0.06039459416343165
0.0359738424,0.0021199657110147134,0.0589307555040246
0.044567847400000006,0.002507873827868888,0.05627092117239855
0.058724341199999995,0.0031990308141329827,0.05447538020457151
0.07994184189999999,0.004262117377719183,0.053315226124645794
0.1094672037,0.005774050417233734,0.052746852226697866
0.14822351500000003,0.007756602815860692,0.052330447134927884
0.042692980000000005,0.0031371990901265883,0.0734827854632445
0.0461496922,0.003251740532042323,0.07046071982344278
0.0549970626,0.0035974489588085157,0.06541165634559755
0.0692414754,0.004265413182015097,0.06160199731987653
0.09048446630000001,0.005337892206123922,0.058992359952991416
0.120026961,0.006824434332561083,0.05685751164324724
0.158771065,0.008796061804810665,0.055400912028968664
0.0529928654,0.004748988955116516,0.08961562880720385
0.0569100248,0.004869787456665646,0.08556994086331246
0.0663602266,0.005178775607475673,0.07804035448359474
0.0807954817,0.005841113842231892,0.07229505560620839
0.1020898993,0.0069064042802656714,0.06765022130123378
0.131634294,0.008403319228591857,0.06383837352135498
0.17038043299999997,0.010379686419332458,0.06092064820220559
0.0625377911,0.006400060378227361,0.10233908594554374
0.0671024721,0.006602351319966535,0.09839207280064627
0.07756814570000001,0.006883202028645437,0.0887374832352791
0.09237311220000001,0.007500049851646878,0.081192997323813
0.11373101969999999,0.008544063178297352,0.07512517869649728
0.14333242599999999,0.010015737053020075,0.06987767759557824
0.182103385,0.011969664171778594,0.06573004764177555
0.0713564595,0.007906764058053047,0.1108065634625979
0.07656836899999998,0.008192371716510457,0.10699420431053532
0.088321317,0.008562898821410697,0.09695166594278364
0.1038059506,0.009107839455225471,0.0877390881985283
0.125334731,0.0100774579281152,0.08040435278961264
0.154993412,0.011518440015325107,0.07431567488381446
0.19384209,0.013455785762280119,0.06941622308282025
0.0144100579,0.0008072854794327053,0.05602236195266816
0.017265583,0.0009578332851875702,0.05547645192100204
0.0272525925,0.0014980063886894156,0.054967482036412336
0.0462254922,0.0025127525236609202,0.054358588823439725
0.0757512065,0.004133085617786268,0.05456131735388622
0.117188001,0.006367580985633996,0.05433645877818153
0.171746012,0.009328739492792174,0.054317066138293645
0.016124808200000004,0.0008843195833397778,0.05484217687251484
0.019051379599999998,0.0010394871141020576,0.05456230130977274
0.0291889822,0.0015799946960425794,0.05412983177065281
0.0482768225,0.0026021884373556153,0.053901402424644154
0.0779071377,0.00420743901607887,0.05400582206319293
0.11937910600000001,0.006451386849588781,0.05404117241076324
0.173971364,0.009417257578074191,0.05413107859563711
0.022689374100000003,0.0014363283960224453,0.06330401137078723
0.0257557413,0.0015205828033442099,0.05903859592440502
0.035867068200000005,0.0020334475896094414,0.056694000699210795
0.0550211084,0.0030592505079381385,0.05560139729824379
0.084696229,0.004673167761356828,0.05517562961813599
0.126242039,0.006934180621123549,0.05492766653684633
0.18088200799999998,0.009896943981457514,0.05471491659611339
0.030426646800000002,0.002398839310693463,0.07884008140829579
0.0346488834,0.002531937057350918,0.07307413136871586
0.047277301199999996,0.002958406021411883,0.06257561126208877
0.0673897822,0.003732803455597586,0.05539123786628867
0.0970816195,0.005380415671759075,0.05542156897948201
0.13863932599999998,0.007635749764508407,0.05507636242048961
0.19327238200000002,0.010620841291433265,0.054952710684929955
0.0383982372,0.002895210856441965,0.07539957736502459
0.0441151834,0.0032342002768497836,0.07331263360110576
0.0604184424,0.004029459015532991,0.0666925338600419
0.08497341569999999,0.005074972265094163,0.05972423520094137
0.11678725449999999,0.006334308351649257,0.054238010635392214
0.158358934,0.008611272916525576,0.05437819451680304
0.212925478,0.011660020736735296,0.054761040558684554
0.0476086588,0.002731668047941899,0.057377546790750994
0.0546450778,0.0033120395724049456,0.06061002574700234
0.07488251060000001,0.00477218665509415,0.06372898847617096
0.1043893871,0.006374735430862765,0.061066892027597366
0.14160522100000003,0.008109936065046267,0.057271448098981215
0.18626600999999998,0.009888499317016847,0.0530880503480847
0.240919591,0.012917163214158913,0.05361607646992442
0.05842211740000001,0.002403120881155729,0.04113375187520555
0.0667181899,0.003142646394532649,0.047103292209260746
0.09059766429999999,0.005137487077886519,0.05670661730168378
0.125699111,0.007568675608264773,0.0602126423015416
0.168499551,0.009894371500746967,0.05872046211415108
0.21934635800000002,0.012262120835778257,0.05590300631195461
0.277779326,0.014623672488563767,0.05264492753706144
0.0116085024,0.0006410631549721937,0.05522358809799563
0.0131685209,0.0007109107170530001,0.05398561633850618
0.017449332300000002,0.0009037225601103263,0.05179124017887643
0.024525200999999996,0.00124766666280721,0.0508728414828164
0.0351531772,0.0017842507285195043,0.05075645704421574
0.0499368945,0.002530696527581777,0.050677891625434915
0.0693192,0.003516352352914857,0.05072696097062368
0.0142487526,0.0007278190662977348,0.05107949353389256
0.0158110285,0.0007975319461205506,0.05044149696653513
0.0200969115,0.0009893585833580332,0.04922938449313633
0.02717813,0.00133318081997858,0.049053441865889225
0.0378075734,0.0018672559030137727,0.04938840912264876
0.052597291600000005,0.002618412371961124,0.04978226620248871
0.0719884905,0.0036001240587677347,0.050009717300125
0.022841872099999997,0.0012189688535469262,0.05336554062689662
0.0244217099,0.0012781310183122706,0.05233585295812029
0.0286735358,0.001447548002464097,0.050483763584681346
0.035747332400000005,0.0017895910585961382,0.050062226701876586
0.046376638,0.002333232955544911,0.05031052392251701
0.0611791289,0.0030775729088169256,0.05030429435906737
0.0805774167,0.004061850335797902,0.05040928962665419
0.032559410799999994,0.0024488549443406776,0.07521189370971904
0.034491350299999994,0.0025153889002377645,0.07292810743445335
0.039207013000000006,0.0026796699908105573,0.06834670090298786
0.046369378999999995,0.003015425911563262,0.06503054335843622
0.0569835737,0.0035509017315980143,0.06231447943739644
0.071746904,0.004305905813472758,0.060015214224055695
0.0911443324,0.005288707149374229,0.05802562825479897
0.0410774698,0.004000782129586211,0.09739602144595115
0.0434178823,0.004119243090449376,0.09487434375511622
0.0489188262,0.004295429378506798,0.08780728631846849
0.0564136426,0.004594059119859256,0.08143525055514242
0.0669922914,0.005125063723312527,0.07650229028160287
0.0817277864,0.0058875133483162175,0.07203808652666772
0.1011117527,0.006854701092028285,0.06779331688934599
0.0480359982,0.005772660219866642,0.12017362886541706
0.0507655786,0.005957151676904297,0.11734627756028959
0.0572125161,0.006213611703952724,0.10860581088746636
0.06538093290000001,0.006493845768714826,0.09932323508823511
0.076088431,0.006967480723145663,0.0915708292518959
0.0907462443,0.007708139287816995,0.08494168929277655
0.1100990178,0.008691801737884605,0.0789453158762385
0.0532685183,0.007776482439144412,0.14598646043331776
0.0563160558,0.008003277257967154,0.14211359698892753
0.063686459,0.008373382721426178,0.13147822712872415
0.07280416160000001,0.008671896239199872,0.11911264478045813
0.08384990780000001,0.009119825085713715,0.10876368650835552
0.0985049157,0.00983059018756144,0.0997979655908831
0.1178304433,0.010801613085807628,0.09167081768763598
0.0125065965,0.0006986397896437215,0.055861703833150894
0.014974447299999999,0.0008019417529520694,0.05355401350619929
0.021915579700000003,0.0011189934653756757,0.051059268369509546
0.034098800400000004,0.0017241736137031068,0.05056405484877722
0.0528492094,0.002661589522679799,0.050361955323399765
0.0790757772,0.0039814469918321065,0.05034976743588815
0.1135415887,0.005700037656894236,0.05020220099222758
0.0150405242,0.000780645191011005,0.05190279146061977
0.017507396399999996,0.0008858669144951951,0.05059958055757481
0.0244528532,0.001202646518099669,0.049182257312192466
0.0366374913,0.0018058897514157883,0.04929075892856748
0.0553904182,0.0027446781862022684,0.04955149781126347
0.0816083231,0.004062762230874582,0.049783674955509304
0.116076503,0.005799584864849863,0.049963469909580775
0.0235430342,0.0012626666693423994,0.05363228284918345
0.026059959199999996,0.0013448450020708538,0.05160579844924907
0.033062282000000005,0.0016486259530739981,0.04986425174989427
0.0452733975,0.0022498860158657232,0.04969554175530395
0.06403666599999999,0.0031957901191488856,0.04990562936472811
0.0902695398,0.004518172694438841,0.05005201870364293
0.124727565,0.0062539184841330624,0.05014062836978388
0.033701172300000005,0.0023643365921678272,0.07015591538243988
0.0366163148,0.0024459696066790686,0.06679999393819579
0.0440382736,0.002748594662965844,0.06241376962074745
0.0563590012,0.003353857738839102,0.059508821438075836
0.07514154569999999,0.004285234552769984,0.05702883155849141
0.101381156,0.005598423717900348,0.05522154154466682
0.135847823,0.00735528578170839,0.0541435675543243
0.04353293,0.0036379285689458985,0.08356728042302457
0.047065461999999995,0.0037582647252343655,0.07985186090884151
0.0551898583,0.0040465474066351,0.07332048914927365
0.0676581448,0.004629561059843555,0.0684257759879274
0.08646130739999999,0.005585840874642068,0.06460509379993563
0.11273600730000001,0.006880844768102201,0.061035022730507864
0.14718874599999998,0.00862257302892374,0.058581741221735394
0.0527985848,0.004941722919126322,0.09359574575427487
0.0569357203,0.005135297511526455,0.09019465257430766
0.0661097083,0.005441921857243215,0.08231653106905655
0.07896889459999999,0.005986425056053286,0.07580738069560476
0.09778167500000001,0.0068982934132399846,0.07054791619431743
0.12409791099999999,0.008213156688744765,0.06618287626731094
0.15867827199999998,0.009918072879731408,0.06250429094495942
0.0614744782,0.006254001203253407,0.10173329463499874
0.06622933649999999,0.006514440526735518,0.09836185701083566
0.07664040180000001,0.006888987510574948,0.0898871528433838
0.0901867534,0.007403209175827027,0.08208754497450428
0.1091430201,0.008253591483948663,0.07562179859405103
0.135515126,0.009515799364513192,0.07021946291451768
0.17007029299999998,0.011246740352106413,0.06612995223161293
0.00373003939,0.00017780865478103964,0.04766937723438884
0.00576447486,0.0002807511845250036,0.04870368790627419
0.012829939299999999,0.0006426883126155965,0.05009285683959522
0.0263215562,0.0013293372008241757,0.050503746462535366
0.04732822040000001,0.0023919449349631226,0.05053950718508575
0.07679211309999999,0.0039037015067769206,0.0508346671186591
0.115573216,0.005876587336206624,0.05084731168341481
0.00615997485,0.000249761120700142,0.040545802017380304
0.00824285605,0.0003570574251407547,0.043317197701245154
0.015396197099999998,0.000721435756732838,0.04685804890954781
0.0289143769,0.0014096380367353176,0.04875214989451554
0.049868879000000005,0.0024890934392602397,0.0499127610079272
0.07932355390000001,0.0039628960960935156,0.04995863020824027
0.11809022500000001,0.005911689746428938,0.05006078823568113
0.01159289504,0.0008071994790922782,0.06962880939636956
0.0155388817,0.0009037812100784132,0.05816256456076972
0.024593127200000002,0.0010221903628082091,0.0415640660293177
0.038038321199999996,0.0016790131330014517,0.04414004298910678
0.0588803781,0.0027330866453886145,0.046417613703955043
0.08819744460000001,0.004240917976251384,0.04808436339040353
0.126826504,0.006194412744500744,0.04884162654598398
0.016762751799999996,0.0014539884408628987,0.08673924533458159
0.0230450068,0.0017477438105915927,0.07584045540796251
0.037699753800000006,0.0022009838467374446,0.058381915659551184
0.055628119799999994,0.0024323937800218636,0.04372597507819892
0.0766718524,0.003340327380929304,0.04356654073652332
0.10587051260000001,0.004880557662747223,0.04609931077964029
0.144451389,0.006862574681191742,0.0475078483405358
0.021652949499999997,0.0021066743812294007,0.09729272130937178
0.030189786099999998,0.00265269582412536,0.08786732755702964
0.050792763899999996,0.0035927196014219134,0.07073290220030562
0.0761734337,0.004316902683704473,0.05667202427431695
0.1038012271,0.004638454006304708,0.044685926514492116
0.133789783,0.005665088731188881,0.042343208906982684
0.17208767,0.00762446619954,0.04430570882585603
0.0261596762,0.002842579083709141,0.10866262494904816
0.0370242706,0.003578082267053882,0.09664153294768438
0.0634451806,0.005100886278233138,0.0803983254518963
0.0969232669,0.006350464094212822,0.0655205328640529
0.133257182,0.007307863251606463,0.054840295599275564
0.171389534,0.007677801581831479,0.04479737707806288
0.21155294199999997,0.008758742252200169,0.041402129270318395
0.0301601798,0.0036231741863504987,0.12013105393856102
0.043470893600000005,0.004595510121128277,0.10571464583668638
0.07573537769999998,0.006652385850282119,0.08783723079368919
0.1171716658,0.008604922052738424,0.07343859109612849
0.162936817,0.010104924529617244,0.062017441580543724
0.211127994,0.011194959616666009,0.05302451562470682
0.26066174799999997,0.011652306087021645,0.04470278503243079
0.0187605392,0.0013277667429209721,0.07077444463435104
0.019516270999999998,0.0013525892511036754,0.06930572193344084
0.021726695100000002,0.0014313413397078793,0.06587938630886753
0.0250750572,0.0015645009571595386,0.062392717379705066
0.029441126399999996,0.001751761231885378,0.05950048269502957
0.034932762400000004,0.0020016545112902994,0.05730020684795026
0.041743298000000005,0.0023252674422168805,0.055703970544370505
0.020891819,0.0014313965032822348,0.06851469004600484
0.021646975599999996,0.0014589129433454557,0.06739569398994731
0.0238636798,0.0015363683547161902,0.06438103291664977
0.027231095400000002,0.0016685623231828008,0.06127415363477448
0.0316115067,0.0018583988784156124,0.05878868400839662
0.0371185433,0.0021055432151979633,0.05672483422047339
0.043931915200000005,0.0024335893807096677,0.055394566106001845
0.027116325699999996,0.0019949849768575697,0.07357136062344796
0.0278938757,0.002015349965306813,0.0722506254412976
0.030156349800000003,0.002080649915182636,0.06899541652029237
0.0335791202,0.00220319757221048,0.06561212917694252
0.038021393199999996,0.0023789872990377108,0.06256970349623356
0.043565306199999994,0.0026253902673388195,0.06026332640211811
0.050411218699999996,0.0029486650395587196,0.05849223874364933
0.0341168994,0.002894271812861806,0.08483396392292925
0.0349366969,0.002925096319798801,0.08372561173059268
0.0373176456,0.0030115197709082385,0.08069961870553374
0.0408885722,0.0031436816707443734,0.07688411459729018
0.045478090900000004,0.003329910654635503,0.0732201064015091
0.05116919439999999,0.003577059840185639,0.06990651078504452
0.0581383247,0.003896892203485426,0.06702794109726773
0.0415326436,0.003973060180056854,0.09566114351692397
0.042432069499999996,0.003986356280717589,0.09394677958654808
0.0450146745,0.00403123634584178,0.08955382640480451
0.0487869262,0.0041132931465558175,0.08431138148965445
0.0535242394,0.004266749163050018,0.07971620355337582
0.05933393049999999,0.004474750586733659,0.07541638568396643
0.0663736383,0.0047745681955373665,0.07193470657668267
0.0487609449,0.005089296271707436,0.10437238823293263
0.0498127473,0.005097436759856217,0.10233197396555194
0.0527398551,0.005107101125042993,0.09683570641897711
0.0569004391,0.005173888164254945,0.09092879151885043
0.06197039580000001,0.005266731082664033,0.08498785613152453
0.0680244357,0.0054273928888247235,0.0797859303495071
0.07527898899999999,0.0056598561624920385,0.07518507139478241
0.0554705805,0.0062369490474999765,0.11243706107420269
0.056689085300000004,0.006242600400552232,0.1101199704937245
0.0600905291,0.006255400071051579,0.10409960046518511
0.0647978314,0.00630375855483629,0.09728348030542716
0.07039036300000001,0.006361733349696736,0.09037790229461858
0.0768320158,0.006466044991348305,0.08415821092316447
0.08440968319999999,0.006630717249190805,0.07855398809494413
0.0138030382,0.0007729989476667183,0.056002087110555
0.0154687629,0.0008438936791891295,0.054554697401763746
0.019835254200000003,0.0010230713155293812,0.051578432280912294
0.026560558300000002,0.0013284168175434405,0.05001464210725723
0.0362343767,0.0018000323265830126,0.04967747455644828
0.0495105779,0.00246421715260583,0.04977152877477987
0.06685024099999999,0.0033292268723092914,0.04980126956175509
0.016349244300000003,0.0008578582482447736,0.05247081959896907
0.018019187699999998,0.0009284480868140225,0.051525523917708156
0.0223848906,0.0011079541669707046,0.04949562572223179
0.029113443099999997,0.0014106783845217687,0.04845453626616114
0.0387906222,0.0018803456260966334,0.048474232158530146
0.0520634809,0.0025440160733349497,0.04886373383718471
0.0694077295,0.0034151404266433093,0.049204036081360494
0.0254169434,0.0012364217014838993,0.04864557008392675
0.027059962499999996,0.0013005203731140218,0.048060686451949886
0.0313667132,0.0014805108338390757,0.04720006283090814
0.0380774285,0.001786612622562835,0.04692051677184122
0.0477577954,0.002258876510947544,0.04729859265965079
0.061044501699999996,0.0029218341681130815,0.0478640022728383
0.0783925788,0.003796873089697604,0.04843408837696769
0.037394485600000006,0.002429438418310084,0.06496782558522703
0.039350668299999995,0.0025013729121806092,0.06356621171235889
0.044094021600000005,0.002656589734273941,0.06024829756680531
0.05097773980000001,0.0029462354682731097,0.05779454875465289
0.06068484750000001,0.0034060446896777255,0.05612677348621046
0.0739412554,0.004072123689070598,0.05507241751633281
0.09128964120000001,0.004937063602016173,0.05408131237146513
0.0490373765,0.003867345537409797,0.07886526183573049
0.051391025300000004,0.003977433198725055,0.07739548248952828
0.056909128499999996,0.00413669460763477,0.07268947384486428
0.0642204073,0.004394465908794864,0.06842787353039513
0.0740252329,0.004845132330728426,0.06545244291596718
0.08728485750000001,0.005506019236031718,0.06308103597501682
0.10464332619999998,0.006366196694668549,0.06083710185684589
0.0600800155,0.005351256142779506,0.08906882094228996
0.0628101632,0.0055122884619796374,0.08776109121747414
0.06926558660000001,0.005769042818810214,0.08328873112886065
0.0773018524,0.0060274741326706875,0.07797321727144908
0.0873767718,0.006453164117891098,0.07385445794062968
0.1006508537,0.007102600602023048,0.07056671991270998
0.1179692595,0.007974823377602398,0.06760085984605504
0.0705912814,0.00686026846678834,0.09718294286110438
0.0736805138,0.007080290868357748,0.09609448283133101
0.0810416193,0.0074401635554730726,0.09180669907311528
0.0900829085,0.007719008690373383,0.08568782712398082
0.1005806188,0.008095539782496072,0.08048806896479417
0.113889004,0.00873492593927439,0.07669683316639059
0.13119689699999998,0.009577842101314299,0.07300357188565443
0.00875334138,0.0004765392028876369,0.05444083375709002
0.009448894599999999,0.0005082393053083363,0.05378822886947394
0.011572481199999998,0.0006031463832654609,0.05211902035887178
0.0151809826,0.0007805204927205927,0.051414359220765635
0.0205603256,0.0010482700432561394,0.05098508961629185
0.0279981544,0.001428864837780427,0.051034250949785
0.0377594562,0.001921503941515296,0.05088801944968943
0.01119337952,0.0005562366828810845,0.04969336400031976
0.0118846746,0.0005868064276559847,0.04937505210752549
0.0139995075,0.0006857676087472759,0.04898512385148377
0.0176150274,0.0008601535440074106,0.04883066738842601
0.023001659,0.0011288085327293387,0.04907509205007077
0.0304480159,0.0015080000703412912,0.0495270389799452
0.040209553200000005,0.0019976978217430075,0.049682169105599694
0.018425947400000003,0.001132666454774313,0.0614712736439437
0.019153325500000002,0.001158061674515538,0.06046269482109192
0.0213341429,0.0012470107114472009,0.05845140895944786
0.0249806997,0.0014170044583857156,0.05672396992089519
0.0303616045,0.0016810279399059656,0.05536690064933708
0.0378075173,0.0020629482337435946,0.054564498836944114
0.047555778599999994,0.002553963135697252,0.053704580408178874
0.025925029700000005,0.0020227578037769747,0.07802335531276071
0.0267969228,0.002064763428564177,0.07705225872293728
0.029231666400000002,0.002147587405745423,0.07346784053834929
0.032979913199999995,0.0023118109874311456,0.07009754614609313
0.038352513299999995,0.0025846559963470113,0.06739208917364516
0.0457909524,0.0029695069812927175,0.06484920766340552
0.055557143600000004,0.0034571574472236485,0.06222705530209527
0.032825607699999995,0.0029599079735090333,0.09017069845470169
0.0338891005,0.0030231894263902134,0.08920831127961669
0.03680918,0.0031520871682325247,0.08563318085957158
0.0409031635,0.0032909371476811493,0.08045678783943323
0.0463358746,0.0035356032652411706,0.07630379907064862
0.053688192700000005,0.0038988257587090863,0.07261979892850977
0.0633892823,0.004388624916740612,0.06923291694597104
0.0391496514,0.003883899331235712,0.09920648568624833
0.0403623205,0.003976110474737475,0.0985104529541971
0.0437254603,0.0041606794831512105,0.09515461826141623
0.048428466999999996,0.004336496690504647,0.08954437253825621
0.054159927100000005,0.004542416081760391,0.08387042459221461
0.061544150900000004,0.004865948149346776,0.07906434775992296
0.07118889830000001,0.005322927650167343,0.0747718784428406
0.0448421638,0.004818483353591501,0.10745430071310477
0.0461761014,0.004928842496710097,0.10674011766420144
0.0499675058,0.005174719181851067,0.10356168672023383
0.055330333499999995,0.005408077096328008,0.09774163201687566
0.06164507090000001,0.005606798235834829,0.09095290432758393
0.06923234959999999,0.005892331534959461,0.08510951266284139
0.0789050689,0.006308991764649024,0.07995673601964276
0.00463100369,0.00021096021082382986,0.045553885279635754
0.006739652180000001,0.0003177049818802959,0.04713967032647312
0.013903662,0.0006786480754605633,0.04881074320280249
0.027423475699999998,0.0013665024586179562,0.049829659579509696
0.0484238453,0.002420757617114677,0.04999102409396383
0.07781891259999998,0.0038956120860072665,0.0500599655771503
0.116587125,0.005853730227722658,0.05020906234477142
0.00703615398,0.00028589247618343843,0.04063192434333827
0.00916656421,0.000396864470421905,0.04329478977400901
0.016318704700000002,0.0007570708352442905,0.04639282646277008
0.029828383299999997,0.0014474945262399456,0.04852742140536815
0.050820486100000006,0.002523265572583785,0.049650559571955466
0.0802223663,0.003998154139644777,0.04983839699633463
0.11893597,0.0059480490159544075,0.05001051419477562
0.0137963223,0.0008194825175372927,0.05939862085834952
0.0172326568,0.0009147208841114265,0.05308066508418055
0.025633657,0.0010468713447809733,0.040839718842339716
0.039034552699999996,0.001709403944829691,0.04379207206413541
0.0598449999,0.002771846735762377,0.04631709817685833
0.0891851096,0.004284153005152757,0.04803664002171902
0.12774902900000001,0.006225996253573279,0.04873615323975009
0.0206701032,0.0015386186601074976,0.0744369123472735
0.0260772267,0.001798148115050807,0.0689547295706413
0.0395929297,0.002199216757155343,0.055545693986756
0.05678739420000001,0.002434762206156258,0.04287504719060093
0.0777508023,0.003365110341420418,0.04328071533508045
0.1069717848,0.0049060891799283845,0.045863394624115726
0.145506838,0.006898388224640148,0.04740937484079028
0.0274171346,0.002221052231771936,0.08100964102105462
0.034791475999999995,0.0026955834677849983,0.07747827277534873
0.0536991538,0.0035839324121613256,0.06674094764154971
0.0780946344,0.004261207192077199,0.05456466023326692
0.1051395939,0.004588485126573866,0.04364183802096525
0.134987328,0.005636756312467494,0.04175767011602374
0.173272066,0.007660648909025354,0.04421167869623805
0.034232533399999994,0.0028290168296436213,0.08264117635078747
0.0434998353,0.0035181390856630413,0.0808770668072631
0.0676335593,0.005027218476677312,0.07433023677459057
0.0996253523,0.006308457746439563,0.0633218111735557
0.135145502,0.0072346642063176765,0.053532408398746976
0.1728032,0.007648788398823043,0.0442630020672247
0.21269682499999998,0.00879149908164003,0.041333475860018266
0.0409510887,0.003430262430836264,0.08376486534865346
0.052232858,0.004344980246590226,0.08318480766628213
0.08145946770000001,0.006436250337624795,0.07901169157314288
0.1209602271,0.008539207004338197,0.07059516346045448
0.16550240100000002,0.009998025346388457,0.060410152879827136
0.212918731,0.011150518032945466,0.05236983134633404
0.261961998,0.011651006020051455,0.044475939674469334
0.00533380333,0.00025510635048322096,0.04782822588309062
0.00741002112,0.0003533832202296615,0.04768990728998915
0.0141417894,0.0006820756968576757,0.04823121583593062
0.0263979138,0.0012966377900663656,0.049118949318880105
0.045198555999999994,0.0022420220210753925,0.04960384179254295
0.0714872441,0.0035558660177404484,0.0497412659070522
0.1059855278,0.005299677865082065,0.050003788017953
0.007860272159999999,0.0003336421494974153,0.04244664086763827
0.009905962850000002,0.00043596375602789213,0.044010235312753276
0.0166224967,0.0007683347130192286,0.04622258177492847
0.028889996499999997,0.001377444493382619,0.04767894289577429
0.0476936848,0.002313846347848191,0.048514732244974094
0.07396939359999999,0.00363308655505695,0.0491160786676633
0.1084920742,0.005379032297278901,0.04957995629582037
0.015621676499999999,0.0008959922282871101,0.05735570239769785
0.018471044199999998,0.0009441043194119452,0.05111266635439838
0.025846633600000002,0.0010578618130297106,0.04092841758045081
0.0380534362,0.0016675590773660965,0.0438215111140501
0.0568358811,0.0026107978032705544,0.04593573201895087
0.08305185729999999,0.003925369463606263,0.04726407802569713
0.11750021599999999,0.005647199330431114,0.048061182546516465
0.0234523814,0.0019095229589939382,0.08142128197667543
0.02794639,0.00202055373962553,0.07230106427433132
0.039779386,0.0022699229285739345,0.057062794497982815
0.0554559525,0.0024226149363122886,0.0436853904242703
0.0744616381,0.0031630701489732587,0.04247919102619445
0.1006273817,0.004474205787444685,0.044463104493602114
0.13502145799999998,0.006234906032770139,0.04617714935925325
0.030528608999999998,0.003135000846865731,0.10269058923928473
0.036779834899999996,0.0034016513748925388,0.0924868581966511
0.0534202282,0.003939918354372827,0.07375330445280327
0.07580095220000001,0.004451998752559119,0.05873275497664683
0.100963788,0.004666201152188865,0.04621658165389818
0.12826705,0.005330334703144592,0.04155653929161536
0.1625227,0.007031086647983472,0.043262182131994315
0.036679697399999996,0.004422577438077148,0.12057289867601657
0.0446220747,0.004897368600826599,0.10975214921655355
0.066246172,0.005876926743206948,0.08871345416316202
0.0957609212,0.00672298193718072,0.07020590291878603
0.12904560599999998,0.007377756000734259,0.057171694793965014
0.164545242,0.007721506305317574,0.046926342028884516
0.201579784,0.008325383996912097,0.04130068914505879
0.04183486360000001,0.00576347290321566,0.137767221098712
0.0514747998,0.00642315550256181,0.12478252518743764
0.07802061330000001,0.007994173232011959,0.1024623223772064
0.114722225,0.009552617156549014,0.08326736302882039
0.15658665,0.010629153114403303,0.06788032769334616
0.20139658900000001,0.011505589891823792,0.05712902065001603
0.248055403,0.01196366282535536,0.048229801409950986
0.00601938057,0.0002770875926406133,0.04603257584702163
0.00707944803,0.0003298867326911234,0.046597804135744665
0.01070978574,0.0005137434173033021,0.04796953270358349
0.017518192399999997,0.000860507256099587,0.04912077892805808
0.0280543866,0.001394220343168807,0.04969705319341421
0.042807579600000006,0.0021397624172945708,0.04998559688001072
0.062222365800000005,0.0031242201934895317,0.05021056582020113
0.00858985864,0.0003585804672776579,0.041744629604016155
0.00966686763,0.00041277916850446114,0.04270040558158147
0.013332780999999998,0.000596353632162657,0.044728375285145464
0.020173121100000004,0.0009440880329708606,0.04679930429659
0.030731395900000003,0.0014785667066924404,0.04811257879413282
0.04549552610000001,0.002216228428153232,0.04871310693895309
0.0648883378,0.0032061100688036965,0.04940965013906854
0.0162462066,0.0008939388690833943,0.05502446762454653
0.0178405384,0.0009299781976872435,0.05212724957264986
0.022457164,0.0009669545237988677,0.043057730878167326
0.029449515300000003,0.0012293547251774916,0.04174448077172569
0.039987675199999996,0.0017709780613318388,0.04428809758192292
0.054739063600000006,0.0025304286652432875,0.046227109103183256
0.07410942610000001,0.00351039906625916,0.04736778100969749
0.024023969099999997,0.0018565985399255393,0.07728109090539663
0.026602587599999998,0.0019424253595656444,0.07301640685380713
0.0341086991,0.002132042654190689,0.06250729903066543
0.044927634099999995,0.0023406781114344915,0.052098850926015974
0.0576397844,0.002474372029869162,0.04292819717537254
0.07249070499999999,0.0030756467656937333,0.04242815359146712
0.09178309559999999,0.0040917869505424235,0.04458105192240241
0.0312370874,0.002960285198060331,0.09476828489650835
0.034796105199999997,0.0031470938209832624,0.09044385292246049
0.045327219599999996,0.003557850977144969,0.07849259249832675
0.0606713819,0.003977298955017082,0.06555477772984566
0.0789595449,0.004372158556490957,0.05537213470554029
0.09882509669999999,0.004595122234636459,0.046497523281820975
0.119767923,0.004926256173704324,0.04113168242638995
0.0374505825,0.004123820761220646,0.11011366141556397
0.0418830204,0.0044337417745023006,0.10586012498998999
0.05587604560000001,0.005142219997756413,0.09202906079947097
0.0759467101,0.005962092652351455,0.0785036329355293
0.09996804570000001,0.006671519618829427,0.06673652137654448
0.126203837,0.0072887489507938675,0.05775378248439361
0.154015185,0.007704151292252048,0.05002202407673015
0.0431756611,0.005601666252763023,0.12974129660201134
0.048724674200000005,0.0058955681801112865,0.12099759058237655
0.0652610032,0.006816355496959551,0.10444760519647592
0.0902518833,0.008104917948857275,0.08980331105021135
0.1202605987,0.009254179943778928,0.07695105499070601
0.153489078,0.010305852972918613,0.06714388481060922
0.18846972099999998,0.011089810118285102,0.05884133567685975
0.00762080275,0.0003947765161417717,0.05180248447471911
0.0092184903,0.00047858359652266664,0.051915615350017416
0.014803021599999999,0.0007749469455271257,0.05235059209311197
0.0254516176,0.0013409077296778291,0.052684577882304386
0.04204811,0.0022199394273089796,0.05279522497703178
0.0653464315,0.0034563928899254606,0.05289336862909585
0.09596032439999999,0.005083308744551827,0.05297302584516719
0.009988882119999999,0.0005219796231755758,0.052256059977968373
0.0116529388,0.0006042881966571739,0.05185715011711671
0.017345835700000003,0.0008990356520178213,0.0518300569408611
0.028064948900000004,0.001465884272368992,0.052231852535779666
0.0446931985,0.0023437407223584677,0.05244065766200348
0.0680209019,0.0035782594732361424,0.05260529298033525
0.0986771765,0.005185656639307943,0.052551733067756984
0.0155163624,0.0011828846861664103,0.07623466477983333
0.0176257574,0.001240670548128807,0.07038963035590215
0.0239994577,0.001411153657014152,0.05879939766364604
0.0348682198,0.0019479978869124514,0.055867431663730975
0.0516095268,0.0028164404211535646,0.05457210317133861
0.0749273101,0.004058968644447084,0.05417208543893909
0.10564577689999999,0.005679202782112711,0.05375702606161356
0.0207187682,0.002257163943491158,0.10894296039718993
0.0239674099,0.002343079494573302,0.09776106405946276
0.0330275841,0.0025742355496773043,0.07794198757871922
0.0465409254,0.0029880074174006466,0.06420171906166366
0.06411324659999999,0.0036167581433620933,0.05641202614378436
0.0874947913,0.004848199081276056,0.055411288023451244
0.11821504199999999,0.006467180283172184,0.054706915243258
0.0245113587,0.0033371832099813293,0.1361484383964945
0.0291314407,0.003558875162412296,0.1221661228176846
0.0418644036,0.0040702101347483335,0.09722365027907225
0.0596219667,0.00463279955123714,0.0777028972316195
0.08130839700000002,0.005344041979442999,0.06572558526080644
0.1069521542,0.00620752319651547,0.05804018855859072
0.137951673,0.007686775648081252,0.05572078598917211
0.0273069551,0.004263018169361503,0.15611473903809595
0.033245736899999996,0.00467704900979329,0.14068116534343658
0.0497237275,0.0056402509655287415,0.11343178094459513
0.0726629297,0.006679566449415715,0.09192536657953822
0.0994480896,0.007591752734377732,0.07633884939281661
0.12995290399999998,0.008692688679186508,0.06689106908443161
0.16451054599999998,0.009806709535098395,0.059611433877913185
0.0293253372,0.005260308258078244,0.17937758813147572
0.036551930999999996,0.005831329879025626,0.15953548060225947
0.056667606499999995,0.007251954463583569,0.1279735445255407
0.0848230492,0.00885795831774898,0.10442867123136833
0.117733251,0.01028091185433547,0.08732377443935078
0.15389864799999997,0.011568492452853471,0.07516955219030562
0.19397910799999998,0.013076042294456774,0.06740953925026182
0.0395346586,0.0022781356482347134,0.057623759225651015
0.04296286219999999,0.002422620703309386,0.05638871758663663
0.0519513561,0.0028107510594503012,0.0541035166442999
0.06650673480000001,0.0035025743196074135,0.05266495686700609
0.0881380489,0.004576147038167996,0.05192022168950004
0.118134151,0.006081313507966941,0.05147803117463417
0.15749309699999997,0.00807631758112955,0.05128045441337376
0.041990763099999995,0.0023950978891826443,0.057038684519230484
0.0454203168,0.0025331668232179286,0.05577166787216087
0.054412729800000004,0.0029114760518115603,0.05350725946874954
0.06897166490000001,0.0036042513309471947,0.05225698605612744
0.0906023256,0.0046826470031404955,0.05168351885153481
0.120611211,0.006190415529906851,0.05132537413878426
0.159964544,0.008166452682007745,0.05105164230648353
0.048465798500000004,0.002917792208670921,0.06020311846653926
0.05189548449999999,0.0030562541641895352,0.058892487345205066
0.0608802931,0.003443528044011299,0.05656227768738023
0.07544159180000001,0.004136311416165889,0.0548279976267135
0.09707470470000001,0.005216903597028471,0.053741122500972904
0.127079545,0.006726480462425085,0.05293126019946865
0.16644478099999999,0.008697959930235767,0.05225733049710803
0.0580982426,0.004019770427217551,0.06918919139935484
0.0615066244,0.004168983542980985,0.06778104933654894
0.0704787946,0.004569667634340508,0.06483748282409625
0.08503324100000001,0.005266073834962274,0.06192959098151126
0.1066642314,0.006340019924580531,0.059439043823462365
0.136669201,0.007857334667345771,0.05749162656878174
0.176027816,0.00983446910192211,0.05586883553632291
0.0683802097,0.00542891883163825,0.07939312931996244
0.07177465230000002,0.0055733465929205875,0.07765062475852058
0.08069133539999998,0.005969584280051961,0.07398048688201488
0.09520733519999999,0.00666233737643467,0.06997714369842661
0.1168265743,0.007740442034144657,0.06625583331980536
0.14684447599999997,0.009259471960344628,0.06305631789884034
0.18622887400000002,0.011226428562120028,0.06028296429542943
0.0786301232,0.006849255678361652,0.08710727389985384
0.0820389375,0.00699749776347042,0.08529483653381566
0.090951033,0.007393669696273197,0.08129286114071071
0.1054744889,0.008088358310548972,0.07668544683082103
0.127092234,0.009164162134798624,0.07210638955955896
0.15707417500000004,0.010669324953029049,0.06792539227424907
0.19642626300000002,0.012665102443475722,0.06447764290804495
0.08886077220000001,0.008297258597105095,0.09337369450751964
0.0922946679,0.0084408694948974,0.09145565704882284
0.10121240869999999,0.008854272303082363,0.08748208264983584
0.1157423843,0.00955424320760224,0.08254748911028127
0.13737137100000002,0.010624581031054563,0.07734203243159421
0.167358913,0.01213441719911563,0.07250535380279167
0.20671430500000001,0.01410555576684118,0.06823696002480902
0.006727919810000002,0.0003553035191393081,0.052810308263663445
0.00991689496,0.0005226536068868082,0.05270335210718095
0.0210760927,0.0011156846830932112,0.052936030362649295
0.0423852546,0.0022362317442324157,0.052759662890698215
0.0755598067,0.0039968839148358795,0.05289695791182959
0.122117637,0.006467521391551882,0.052961403040839065
0.18325486099999996,0.009726759657723539,0.053077771605324786
0.00884367559,0.00042468666215324295,0.04802151072043597
0.012126447,0.0006018603978245034,0.0496320478557737
0.0234092138,0.0011946505562134145,0.0510333480833694
0.0447996274,0.00232113803535861,0.0518115477754757
0.07796428619999998,0.0040711870785113515,0.05221861543204063
0.124566878,0.006537648247628938,0.052483038449666675
0.185752392,0.009801966762989903,0.05276899348348582
0.0153958724,0.0009205819822722605,0.059794077162672536
0.019838571200000002,0.0010177007005335245,0.0512990925744453
0.0315088985,0.0014495714017448422,0.04600514364997057
0.052859205099999994,0.002585106254576674,0.048905507558922305
0.0860023033,0.0043414633434040685,0.05048077989562483
0.13253883,0.006832619770338901,0.051551834057527904
0.19384733199999998,0.010061755462679798,0.051905565884599325
0.0218098714,0.0016882145562309046,0.07740598398168018
0.0286128452,0.0019620594102285043,0.06857267763880064
0.0458608708,0.0024155179019170695,0.052670563375283086
0.06875231489999999,0.0030760014394052566,0.0447403326546792
0.1017742329,0.004889598516897275,0.04804358016337626
0.147984099,0.007341170074263248,0.04960783032684645
0.20916011899999998,0.010622365816821851,0.05078580882248328
0.0274798183,0.002491835779634721,0.0906787574950858
0.0367391433,0.0029679468656990345,0.0807843242686346
0.0603475756,0.00391039588073237,0.06479789522368766
0.09133541450000002,0.004725166556620788,0.0517342214133247
0.126776831,0.005642104459611872,0.04450422380104983
0.172897516,0.008202020156790423,0.04743862344899405
0.23387623,0.011525335716693137,0.04927963699728329
0.032545693800000004,0.0032491188552093374,0.09983252700574897
0.04416564409999999,0.0039824448745367355,0.0901706508687991
0.07415357950000001,0.0055231446755500445,0.07448250931096378
0.1138617792,0.006863481925326725,0.06027906795019347
0.15896343400000001,0.007927305858475365,0.0498687381053643
0.20821502900000002,0.009183390700766353,0.04410532104657225
0.268755856,0.01255498873760807,0.046715219249429375
0.036875353699999995,0.0040760957550394425,0.11053712971001124
0.050772586599999996,0.005071644062924905,0.09988941676106976
0.086945797,0.007143654083647795,0.08216215539030362
0.13572074600000003,0.009329301211912208,0.06873894733758835
0.191295377,0.011013427073930429,0.05757288674012456
0.251039841,0.012152778117438444,0.04840975866232502
0.315205067,0.013908366682478763,0.044124819486099066
0.00968739774,0.0005417672128536533,0.055924947792393764
0.009868088030000001,0.0005537280818559367,0.056113005900691855
0.01046638776,0.0005757000788870999,0.055004657966838025
0.011496563199999999,0.0006231316162874237,0.05420155619093398
0.0129503729,0.0006866626151776961,0.05302261336256164
0.014825216300000001,0.0007745495423908841,0.05224541259414097
0.0171565628,0.0008820503754553937,0.05141183497753954
0.0120783836,0.0006201390554538064,0.051342884610305506
0.0122561889,0.0006274006319886918,0.05119051583716141
0.012851711399999998,0.0006536506223558165,0.050860978900896935
0.0138827615,0.0006990592218427516,0.05035447895886935
0.015331095099999999,0.0007666004834770568,0.05000298272737587
0.0172022157,0.0008505631308392417,0.04944497532601232
0.0195313524,0.0009594050849621817,0.049121282813072466
0.019876923900000003,0.0011518242907560014,0.0579478140858607
0.0200685714,0.001158370821577582,0.05772064181796129
0.0207096407,0.0011809393386262585,0.0570236517249794
0.0217882768,0.0012182663997675396,0.055913848118890226
0.0232718879,0.0012778882311434302,0.05491124040449809
0.025177420300000003,0.0013549601515063386,0.05381648061482846
0.027522991099999998,0.0014608249970557092,0.053076534877624884
0.0285117718,0.0019840911810699528,0.06958849120242863
0.028743714,0.001994139074305419,0.0693765278316302
0.029502174,0.0020318876827027424,0.06887247301513247
0.0307685169,0.0020837853346987296,0.06772459463909779
0.032433784099999995,0.002140234830313271,0.06598782379861963
0.0345006442,0.002202310927795857,0.06383390742007818
0.03687685190000001,0.0023287427664017463,0.06314917479172744
0.037305851200000004,0.0028099129948910193,0.07532097256880227
0.037585689400000004,0.0028239323301263385,0.07513317901590327
0.0384688342,0.0028644591389141633,0.07446181301002781
0.0399697238,0.0029459802469210157,0.07370529407863999
0.041916614100000006,0.0030315827554157457,0.07232413257863175
0.0442313373,0.0031221955213458718,0.07058786172729785
0.0468646874,0.0032325936946600627,0.06897717394483384
0.046020954700000005,0.003503184002091586,0.07612149780307764
0.0463438637,0.003535835076810387,0.07629564724467258
0.0473969584,0.0035967486111711227,0.07588564187635978
0.0491239823,0.0037164563933376497,0.07565462365492404
0.0513691051,0.003842074944443785,0.07479349575906442
0.05403256830000001,0.003969217665967052,0.07345972606612244
0.0570098393,0.004074401588580898,0.07146839280041432
0.0549861084,0.004136465365363076,0.07522746173037183
0.0553318465,0.004184666190882717,0.07562852960062913
0.0564940418,0.0042972556344928955,0.07606564334175318
0.0584572677,0.004430841330668959,0.07579624407708947
0.0610047963,0.004579076461483957,0.07506092535684701
0.0640024109,0.0047255295934667384,0.07383361856243353
0.0673386752,0.004815950178626017,0.07151833867123683
0.00594069662,0.0002751165019016384,0.046310478299031274
0.00801232524,0.00038072204559171763,0.047517048320883895
0.0151415111,0.0007431520453778886,0.04908044121024939
0.028639332400000002,0.0014285152159471152,0.04987948727279394
0.0496496771,0.0024906774328403206,0.050165027817277
0.07910520770000001,0.003966711698486496,0.05014476055141557
0.11775408999999999,0.005911054670802937,0.05019829604901994
0.0085213184,0.00035537646056057304,0.04170439876540384
0.010622365909999999,0.00046211570683268643,0.0435040282690362
0.017799329899999997,0.0008275051988659287,0.046490806312092056
0.0313240425,0.0015146653851701977,0.04835472257995428
0.05232750969999999,0.002582348384163745,0.04934972825897246
0.0817892088,0.004059867779202565,0.04963818379916356
0.120441466,0.0060276110880076094,0.05004597908171933
0.0161165201,0.0008955979198613908,0.05557017980956017
0.0191641404,0.0009445669098560647,0.049288248266854934
0.0270783953,0.0011053622653798326,0.04082081870559858
0.0405885947,0.001803987250676266,0.044445669134641555
0.061606377600000005,0.002866073155498811,0.04652234504206283
0.0910859139,0.004354588416012432,0.04780748448978819
0.129741853,0.006319348991396666,0.04870709678700725
0.0238235469,0.0018566593007683233,0.07793378998356972
0.028744730500000003,0.0020161264990570284,0.07013899466050058
0.041538237199999994,0.002270170799304355,0.05465255514753417
0.058225782000000004,0.0024527484069679635,0.04212478257428923
0.0792353971,0.003427610437978057,0.043258575881839775
0.10869756840000001,0.004923170306406973,0.04529236834710069
0.147362865,0.006866506365426413,0.04659590708572619
0.030824408400000003,0.00294401519218588,0.09550921964120744
0.03760359320000001,0.0032975132793305203,0.08769144112883659
0.0557752755,0.0038810309777815807,0.06958335827102424
0.07976826969999999,0.004411903925944407,0.055309008739152926
0.1065218253,0.004618448869704197,0.043356831867057744
0.13638471200000002,0.005676109325420902,0.04161836940654244
0.174864533,0.0077506385943050225,0.04432367422560768
0.0370140458,0.004230043141936617,0.11428210698157772
0.0459735285,0.004658564928512955,0.10133146357284617
0.069381991,0.005709264550627169,0.08228741303528128
0.1009875944,0.006693804697471875,0.06628343547781226
0.13652905,0.007414134200123265,0.05430444436640601
0.174166431,0.007737484042151011,0.04442580580956505
0.214025374,0.008824999810185481,0.041233427818635565
0.04256266909999999,0.0055902090493747105,0.13134065996285726
0.05331686809999999,0.006244697023119933,0.11712422814122372
0.0823465989,0.007695864751354453,0.09345698370251031
0.12164785850000001,0.00927470178882315,0.07624221176752692
0.166260277,0.01052964378355125,0.06333228822631667
0.213818357,0.011574779936228729,0.05413370534985791
0.263050213,0.011840592069410431,0.04501266862464176
0.00598990545,0.0003125894970286912,0.05218604861762738
0.007587954139999999,0.0003977649441323871,0.05242057829996152
0.013176068,0.0006927274867412776,0.05257467453425996
0.0238301431,0.0012546438458512128,0.0526494465679987
0.040415206999999995,0.00213769631942076,0.05289336559431108
0.0637556673,0.0033825787552599937,0.05305534234852238
0.0942983715,0.004970039929354403,0.05270546935536848
0.00805742412,0.0003774967924175133,0.04685080328345845
0.00972286501,0.00046553319172127147,0.047880248387946245
0.0154466668,0.0007695658872459022,0.049820838191829336
0.0261886195,0.001337240257319359,0.0510618842401891
0.0428193179,0.00222237207170507,0.051901155382605244
0.0661318614,0.0034677016154022688,0.05243617133998089
0.0967848547,0.0050683465018940025,0.05236714481417724
0.0140142254,0.0008815636135069888,0.06290491185527734
0.0165834515,0.0009549456257955088,0.05758425052803447
0.0235699555,0.0010674103905769616,0.04528690733323453
0.034346536299999994,0.0016049317000776777,0.04672761427992021
0.051012651000000006,0.0024993753612924242,0.048995206332100326
0.07432003990000001,0.0037262884326446405,0.05013840732134268
0.1050391143,0.005352402315144918,0.05095627805712484
0.019543132899999996,0.0015715681026633554,0.08041536178998997
0.023425550099999998,0.001745713871446564,0.07452178770591877
0.034213104400000006,0.0021262912830798,0.06214844634443051
0.049259293600000004,0.0024584767699588838,0.049908892115312097
0.0669046825,0.0029839765264516012,0.044600413826814005
0.090122862,0.004249318594388119,0.04715028462354113
0.12070479,0.00589470905683773,0.04883575089967623
0.0245461655,0.0022750725468813787,0.09268545618179665
0.029775014500000002,0.00255782953724077,0.08590523229605042
0.04426771100000001,0.003302069038256531,0.07459317330088584
0.0647857601,0.004025143224977165,0.062130060969635276
0.08884764490000001,0.004649665648635189,0.05233302080059061
0.115034619,0.005154023643674771,0.04480410930621478
0.145551879,0.00668191822634358,0.045907467991832526
0.0287504688,0.0029884591143438228,0.10394470904571207
0.03539659419999999,0.00344979565518436,0.09746123131768313
0.0537917471,0.004458097078304956,0.08287697125764029
0.0797037932,0.005709593229977558,0.07163515060883649
0.11032085149999998,0.006746229204700957,0.06115098925519948
0.14422558900000002,0.007757448316454417,0.053786906818972434
0.180156614,0.008287325327395208,0.04600067210074901
0.032221124700000006,0.003803287294239344,0.11803707442401423
0.040074051400000005,0.004345642914911666,0.10844031893694844
0.0625493463,0.005769614081376182,0.09224099727124058
0.0941918784,0.007441319391652399,0.0790017092562027
0.13129486799999998,0.00905809653710157,0.06899048435847142
0.17264058899999998,0.010426652033068797,0.06039513705012208
0.21730957500000003,0.011715776275181475,0.053912839667471964
0.0161927002,0.001074140383834508,0.06633485277733407
0.0185328626,0.0011590406123956236,0.06253975100401508
0.0245920854,0.0014100924909309389,0.05733928082938988
0.0341741194,0.0018585885304793176,0.05438584996807021
0.0482884866,0.002561304829587941,0.05304172919736815
0.06789717209999999,0.0035494734338136604,0.05227719099384496
0.0936025357,0.004854622294287755,0.05186421775844856
0.0186891983,0.0011613585484962323,0.062140629568697564
0.0210242254,0.0012485509958444084,0.05938630185368962
0.027082801500000003,0.0014987372688997024,0.05533907815628683
0.0366691532,0.0019454438267945374,0.05305396108232294
0.0507794691,0.0026486342562986737,0.052159549976442614
0.0703841929,0.003647563601060765,0.05182361906519446
0.09609545370000001,0.004953200825078655,0.051544590658180685
0.027155907599999998,0.001614834488735068,0.05946531091949466
0.0295065478,0.0016894762712231818,0.057257673201037154
0.0355905713,0.0019303670504170044,0.05423815858828331
0.04521065690000001,0.002376265089788877,0.05255984435361913
0.05934701199999999,0.003076272625643456,0.05183534135877736
0.0789765389,0.004064584323497251,0.05146571855527656
0.1046901558,0.005386176846861977,0.05144874229771637
0.03772887729999999,0.0027954791396135876,0.07409388616007369
0.0404245091,0.0028637782654949233,0.07084262318215569
0.046993149799999995,0.0030756357457769052,0.06544859748424238
0.056855800399999996,0.0034965960799849915,0.06149937306985818
0.07105674249999998,0.00418696598289569,0.05892426018397468
0.0906695717,0.005183278858488511,0.05716668515473433
0.11641709800000001,0.00647072511360913,0.05558225745851464
0.04795042360000001,0.004158214389433466,0.08671903347759925
0.0512041174,0.004246684279400359,0.0829363827566015
0.05855497169999999,0.00445010634487647,0.075998778851369
0.06878516009999999,0.004865050289528119,0.07072819605937239
0.083080221,0.005564285197899418,0.06697484829631614
0.1027216992,0.006562751964078894,0.06388866242663258
0.128432673,0.007854727942909806,0.06115833112739004
0.057441958900000006,0.005529908889635385,0.09626950395724378
0.061259975599999995,0.005700426017622457,0.09305302461828695
0.06973542090000001,0.005967934435266262,0.08557967182594664
0.08063316799999999,0.0063572635486822005,0.07884179310283582
0.09513410450000001,0.006987369575758677,0.07344757815803771
0.1147961587,0.00795862373975396,0.06932831054523743
0.140565783,0.009264484188404025,0.06590853044516548
0.0663758593,0.006848952815176787,0.10318439395596324
0.07071464670000001,0.007113818334146603,0.10059893764761751
0.080380216,0.007480447079031185,0.09306328660563919
0.0922731266,0.007851725888191446,0.08509222758028279
0.1072178901,0.008427858005474013,0.07860496039992503
0.127018038,0.00931239395524769,0.07331552354200031
0.15282437899999998,0.010561726711977427,0.06911022168771534
0.005759387649999999,0.00030356424522620787,0.052707729306293166
0.00895902864,0.0004702452319276625,0.05248841708442875
0.020115656200000002,0.0010610974857834204,0.05274983203299231
0.041388368800000006,0.002192034129928942,0.052962563963838596
0.07449216160000001,0.003956787999250965,0.053116836916314754
0.12106939399999998,0.006422027769126464,0.053044188600848745
0.18221824099999998,0.009631710710155445,0.05285810387202369
0.0076091805899999995,0.0003613424687665237,0.04748769785295945
0.010902196769999999,0.0005388498705798221,0.049425806738564504
0.0221950701,0.001136795429910525,0.05121837528733577
0.043537495,0.0022717523175750055,0.0521792151242281
0.0767277382,0.004034702054465617,0.05258466037339306
0.12325864499999999,0.0065025359913878445,0.05275521235356632
0.184454182,0.009735313293356088,0.052779032645386637
0.013417531399999998,0.000846915333499256,0.06312005601114197
0.018276224900000002,0.0009927542230569394,0.0543194356870132
0.0303116485,0.0013918658611206409,0.04591851416859234
0.0515890412,0.0025414689197652395,0.049263736263531095
0.08474173629999998,0.004324103317293764,0.05102684351410634
0.131294577,0.006790315533103753,0.05171817213062618
0.19258379000000003,0.010051301151230757,0.052191833753145865
0.0190639322,0.0013937892219838975,0.07311131865984592
0.026428890799999997,0.0017700773118780393,0.06697508893858078
0.044381019499999994,0.0023908458556953114,0.053870908839651864
0.06754794680000001,0.002995194790019494,0.04434175917867415
0.10047643170000001,0.004800442570040117,0.04777680187104133
0.146876228,0.007292779730405425,0.04965255323962585
0.208045465,0.010643942779847874,0.051161618830998665
0.024465104499999998,0.0018433093156230759,0.0753444284541305
0.0342816137,0.0024994016691051953,0.07290793516832597
0.058627567299999996,0.0036519390949294023,0.062290476359734656
0.09011550189999999,0.00461571537556581,0.051219992989528146
0.125606631,0.005525979979295127,0.04399433322349938
0.171568779,0.008108484672109631,0.04726084034269213
0.232556984,0.01136996875753365,0.048891108587535044
0.0297690467,0.00219655456422615,0.07378652687007778
0.041908122000000006,0.0030981342344563946,0.07392682102186288
0.0724792467,0.004976068913864099,0.06865508597875782
0.11258736660000002,0.006553944441608285,0.05821207689218911
0.1580365,0.007790188718398821,0.049293604442004355
0.207140553,0.009152607512696722,0.0441854932804815
0.26763519499999994,0.012452916473488073,0.046529442712077075
0.034816655999999994,0.0025181052383241006,0.07232472981678945
0.049397852299999996,0.003637804093097162,0.07364296064946861
0.08600755029999999,0.006234176642502989,0.07248406239635674
0.134780239,0.008680314100005469,0.06440346273614687
0.190362219,0.010640720994289688,0.055897231342368875
0.25055066600000003,0.011959940977054134,0.047734620577915894
0.314434491,0.013794000394185648,0.043869234416098614
0.00822603588,0.0004265301741423219,0.05185124163867882
0.011408042429999998,0.0005936729330903332,0.0520398601892589
0.0225386385,0.0011842174530566055,0.05254165876331019
0.043808211900000005,0.0023094546678493694,0.05271739173288123
0.07700512500000001,0.004072273330285131,0.052883146807243424
0.123466235,0.006521670285984572,0.05282148828774581
0.18449474899999999,0.009745943995548269,0.0528250481294092
0.01063405096,0.0005554096623252811,0.052229358728339316
0.0138974601,0.0007230113047004969,0.052024708076010014
0.0251370539,0.0013116732278664117,0.052180865469935264
0.0464460419,0.0024412454659577866,0.05256089358946616
0.0796538286,0.004197096280858092,0.052691708039983555
0.126078496,0.006650683906517314,0.052750342980910185
0.187164647,0.009851756440622979,0.05263684460999186
0.0163520158,0.0011880222571458137,0.07265295433152735
0.020250323,0.0012930075306607249,0.06385120527019371
0.0318712288,0.001779433709171515,0.055831976869731334
0.0533236963,0.00291914373739216,0.05474383697951111
0.0865307925,0.004671748089082029,0.05398942912815723
0.13307494799999997,0.007131107007361932,0.05358714855452683
0.194330186,0.010369229877269173,0.05335882237702985
0.022155822099999996,0.0022610316065077942,0.10205135229479002
0.0279214142,0.002417908399217258,0.08659691740174313
0.04314106200000001,0.0028715201476420663,0.06656118358055409
0.0658800868,0.0037063074588551508,0.05625838760818316
0.0991612929,0.005462236560600754,0.055084362061607946
0.145614586,0.008001742469184269,0.05495151748866882
0.206879213,0.011198866541549928,0.05413239145273589
0.026768477899999997,0.0033893332797709573,0.12661658583773855
0.034891602800000004,0.0037637709706372373,0.10787039484002256
0.0553877785,0.004471595361284696,0.08073252768721706
0.08342131709999999,0.00540640304855465,0.06480841152476421
0.118815242,0.006692066305175768,0.05632329819414725
0.165500588,0.00914967457733482,0.05528484634347535
0.226648529,0.012400347356010182,0.054711792795311645
0.0304039732,0.004419573366503113,0.14536170445325589
0.0408722005,0.005094876687307419,0.12465383867226379
0.0673243239,0.006419430816428018,0.0953508397048755
0.10207246130000001,0.007665498745460009,0.0750985980727008
0.143745387,0.009115229984860937,0.06341233047611425
0.192960857,0.010941372636818871,0.05670254997270701
0.254426787,0.014164814852070055,0.055673441539274934
0.033230997000000005,0.005538619449165439,0.16667027622329353
0.0459629515,0.006491486929040808,0.141233030455862
0.0783878753,0.00847892367692262,0.10816626480144716
0.12105406390000001,0.010392658680592666,0.0858513819839853
0.16991623099999997,0.012154863015540963,0.07153444343725447
0.22613760500000002,0.013995063058771618,0.061887376311302214
0.290580849,0.016351647985142936,0.05627228374276977
0.0315455333,0.0018439864259153509,0.058454755174969605
0.0341790746,0.0019696838172038158,0.05762835419785812
0.0417935002,0.002336234483171653,0.055899469343121753
0.0553879372,0.003019134300656657,0.054508877804112496
0.07636616450000001,0.004090126719975214,0.053559410070610707
0.1057690292,0.005611506761398455,0.05305434685221121
0.14442677599999998,0.007558197219246732,0.052332382045603046
0.0339672272,0.0019286017653962807,0.05677831028245605
0.036600517,0.0020510302957111393,0.05603828753870169
0.044215099199999996,0.002421516468175471,0.054766731546210604
0.0578049472,0.00310787706031532,0.05376489748467965
0.07878849959999999,0.00417527030239695,0.05299339781306041
0.1081935975,0.005683599639082712,0.05253175576385388
0.14687552499999998,0.007610550866913175,0.051816331324862845
0.041811912500000006,0.0024415267471134985,0.058393089460174734
0.0444431869,0.0025618236786826387,0.05764266375511966
0.0520613424,0.0029287729553357576,0.056256193565530445
0.06565543700000001,0.003615909039327689,0.05507402287685159
0.0866367056,0.004678933144335127,0.054006360374985525
0.11605246100000001,0.006166510133430797,0.05313553956801309
0.15471785799999999,0.008133012661295002,0.05256673512953496
0.05092608269999999,0.003377071354413986,0.06631319699785168
0.0535566939,0.0035053878649553985,0.06545190917685452
0.0611742213,0.003872839293116436,0.06330835457837591
0.0747639149,0.0045597292847666246,0.060988369735125045
0.09574657470000002,0.005624467245509189,0.058743273721615315
0.125132668,0.007130644672062633,0.056984677031441805
0.163809232,0.009070701571056517,0.05537356753529323
0.060332163300000005,0.004383250801819896,0.07265197470251984
0.06296858620000001,0.004504492468983902,0.07153555035643949
0.0705809979,0.004874327866245073,0.0690600588157039
0.08417561459999999,0.005564864841766957,0.06611017773034421
0.1051583522,0.006614230170239017,0.06289781108075423
0.13450102800000002,0.008124881559356392,0.06040757963096304
0.17320210600000002,0.010099680550690205,0.058311534333711876
0.0695779399,0.005446524956393628,0.07827948002228258
0.0722118265,0.005564441679307113,0.07705720723332088
0.0798268997,0.005933992129341006,0.0743357458656384
0.0934216548,0.0066189334881185434,0.07085009896569017
0.1144099693,0.007685156949346161,0.06717209170115704
0.14381085600000001,0.009178543767338745,0.06382371972904984
0.18241261500000003,0.01112461599561193,0.060986001410110416
0.07861372280000001,0.006440709538861704,0.08192856551581225
0.08125194000000001,0.006562426538431672,0.08076639817377494
0.0888775525,0.006926517786777444,0.07793326427139681
0.10246926780000001,0.007615949940833674,0.07432423500574357
0.123453164,0.008676982730673861,0.07028562451970742
0.15286151,0.010179005897383053,0.06658972489139386
0.191553786,0.012134373429507217,0.06334708221067067
0.00491452465,0.0002277588658007155,0.04634402755528258
0.006807568389999999,0.0003210148624974429,0.04715558391877469
0.0132112314,0.0006432773112843739,0.04869169964613396
0.0252519047,0.001249767136919688,0.049491994832361615
0.043946153999999994,0.0021904076148614995,0.04984298773588924
0.0701516893,0.0034991383941903767,0.04987960274522394
0.1046225489,0.005218388400350793,0.04987823805878231
0.00751465488,0.0003110274772803988,0.04138945596932042
0.00942680313,0.0004066359045019675,0.04313614052338521
0.0158734243,0.0007296426057952631,0.0459663014107966
0.0279338017,0.001335937061046735,0.047825107208616546
0.046630316,0.002277032364230195,0.048831587678500724
0.07284308680000001,0.003590900135320893,0.04929637516845171
0.10733153039999999,0.005320990572288794,0.04957527906719193
0.0144448054,0.0009039957636579673,0.06258275820441078
0.017473848700000003,0.0009545683642675209,0.054628398165512376
0.0251238913,0.0010449037783644723,0.041590045343193806
0.0372259174,0.00164024654766116,0.04406195097991487
0.055950212500000006,0.0025879963162389968,0.04625534382445815
0.08218698470000001,0.003900650943424488,0.047460689276564834
0.116650015,0.005650790606388831,0.0484422621496348
0.0206921046,0.0019457449821583593,0.09403320830682246
0.0256616899,0.0020662160505657695,0.08051753639832462
0.0382603495,0.0023125062455430097,0.06044132570046203
0.0544883063,0.0024651741179239233,0.045242259951176415
0.07360856169999999,0.0031574834345919904,0.04289560020831097
0.09973816919999999,0.004448817695428587,0.0446049664948992
0.134201885,0.0062166003609547575,0.04632274994464316
0.0255226741,0.003223987142771501,0.12631854836760623
0.032476579299999996,0.0035348697344033363,0.10884365935680107
0.0505702876,0.0040371890577199894,0.07983322320911597
0.0739757905,0.004518057127062821,0.06107480699463186
0.09977549999999999,0.004721778836773638,0.04732403081692037
0.12727933200000002,0.00532838283641739,0.04186369265685169
0.161626121,0.0070517711848302475,0.04363014555568185
0.0287827274,0.004756659289167394,0.16526089494796778
0.0378361111,0.005200537453026092,0.13744904806102265
0.0613396344,0.006119930881788986,0.09977123179248987
0.0923831733,0.006976525491398225,0.07551727486934275
0.126744092,0.007569379105288331,0.05972175101690997
0.162986329,0.007933360959320448,0.048675008560506
0.20051591100000002,0.008475857078448957,0.04227024696533412
0.0304819958,0.006630916038658165,0.2175354947938863
0.04155992730000001,0.007160769625991415,0.1722998592923769
0.07066999289999999,0.00846665901035924,0.11980557324152838
0.109651511,0.00989975832840377,0.09028382954434408
0.15322779300000003,0.011018201939524032,0.0719073330223064
0.19907313999999998,0.011772126672559838,0.059134681215958315
0.246581505,0.012171410787107775,0.049360598991833454
0.034639885300000006,0.0019137983610717066,0.055248403523775705
0.0371956141,0.002020146376873514,0.054311413475856926
0.044722983300000005,0.002389559373325919,0.05343023199720039
0.0583329746,0.0030714505414483565,0.05265376165899067
0.0793171749,0.004142179692331509,0.052222985722245
0.10872464679999999,0.005647181719474106,0.0519402167372606
0.147387093,0.007612944134087662,0.05165271923836412
0.0369835656,0.002007195393194968,0.05427263057607859
0.03953943150000001,0.0021142139583399285,0.053471025711129105
0.047067291500000004,0.0024826742857424608,0.05274733698544053
0.060672025000000004,0.0031746281669186383,0.052324414207678714
0.0816575677,0.00423468973370511,0.051859121609681626
0.1110727254,0.005745102655176263,0.05172379298776316
0.14973451399999999,0.0077062800374642386,0.05146629078092336
0.0441138971,0.002547073564757382,0.057738575192836046
0.0466688707,0.0026568107581640445,0.056928970388907325
0.0541954177,0.0030230276601365498,0.0557801339749901
0.0678043653,0.0037046441918670465,0.054637251974498556
0.0887921693,0.004769440741973707,0.05371465501489563
0.118201525,0.006272287276349198,0.0530643515500261
0.156865367,0.008237260305322921,0.052511656733783184
0.054917037300000006,0.003638483457583643,0.06625418333671912
0.0574796064,0.0037439659418500018,0.065135552874106
0.0650108217,0.004114504404400723,0.06328953083207565
0.07861284719999999,0.004798122136376663,0.06103483472834531
0.09959548169999999,0.005867467470052751,0.058912988520168505
0.12902022800000001,0.007384309309339094,0.057233733220027276
0.167706723,0.009325745092259212,0.055607461200343246
0.06721234899999999,0.005128690710924897,0.07630577992334263
0.06979782109999999,0.005237405098268431,0.07503679936891944
0.07732465590000001,0.005610383850973162,0.07255620843924326
0.0909197688,0.006286946151351748,0.06914828572850207
0.11188834080000001,0.007364238021361791,0.0658177426594013
0.141262951,0.008879741571519746,0.06285966354702406
0.179984143,0.010842107457624355,0.06023923706225806
0.0800065341,0.006584085327701156,0.08229434510276025
0.0826266734,0.0066876961292368425,0.08093870724846151
0.09015261509999999,0.007056438862793777,0.07827214834496551
0.1037366925,0.007745589459222879,0.07466586096547158
0.12472472799999999,0.008817664328620602,0.07069700186975435
0.154145807,0.010294869318550724,0.0667865673345933
0.192741118,0.012256226590934272,0.06358906038375409
0.09313508490000001,0.00782973367845788,0.08406857294288975
0.0957929399,0.007947914342939328,0.08296972982806772
0.1033190103,0.008292328979497141,0.08025946972797456
0.1168925161,0.00897144338202988,0.07674951041651742
0.137888514,0.010041083579637074,0.072820304522515
0.167302082,0.011558908388702386,0.06909004508803654
0.205973748,0.013517223577856131,0.06562595335137626
0.00911662121,0.0004949043708923616,0.05428594207133474
0.00935419474,0.000507386008882332,0.05424154862980028
0.01013987766,0.0005414719258014727,0.053400242483938674
0.011497634400000002,0.0006018850411493871,0.05234859799937516
0.0134408375,0.0006929544700637491,0.05155589970221343
0.0160493302,0.0008213370490706822,0.051175783589441144
0.0193806829,0.0009937640333759427,0.051276007068664364
0.011563307399999999,0.0005785944903033985,0.050037110515923716
0.0118003087,0.0005885946278299015,0.04987959576260081
0.0125832865,0.000624296955251334,0.049613187719387455
0.013945102800000001,0.0006895976798628546,0.04945088535760773
0.0158997729,0.0007830933281008759,0.04925185617593795
0.018501459400000003,0.0009088384100968154,0.04912252544233431
0.0218357284,0.001073488259552398,0.04916200824115389
0.0189643315,0.0011561843482528619,0.06096625911927672
0.0192163749,0.0011638030219903984,0.06056308893049325
0.0200362234,0.0011906070268248735,0.05942272668136019
0.0214206857,0.0012469505568452693,0.05821244820586062
0.0233776136,0.0013392196154751893,0.05728641247946665
0.0259946715,0.0014578456034990096,0.05608247842251092
0.0293114711,0.0016139398514253278,0.05506171443661618
0.026597086199999998,0.002063867985480431,0.07759752214813782
0.0269068912,0.0020771264606267953,0.07719682088827844
0.027888224700000002,0.0021213066425841837,0.07606459950045452
0.0294872599,0.0021843692195572936,0.07407840630038648
0.0316037111,0.0022613134962129744,0.0715521506021163
0.0342143583,0.0023957004630629076,0.07002032427604839
0.0375251418,0.002555797523172016,0.06810893711724804
0.0337559246,0.0030055613792500193,0.08903804042890946
0.034113960199999994,0.0030392616123697523,0.08909143337658443
0.0353036961,0.0031090814514171767,0.08806674073475204
0.03718033540000001,0.003183914533322517,0.08563436825054882
0.039538709400000004,0.003275739423287652,0.08284892129755889
0.0423920534,0.0033755843484887475,0.07962776222792614
0.045795885800000005,0.0035116018000708195,0.07667941647436852
0.0402981155,0.0039396170186787975,0.09776181763831605
0.0407239347,0.003953773562546266,0.0970872188965146
0.0420726694,0.0040875091862565115,0.09715354990659356
0.044239574600000005,0.004190997863323867,0.09473413569677198
0.047004446299999995,0.004304241634040836,0.09157094642854746
0.0502438911,0.004420718031159849,0.08798518455430393
0.0538689919,0.00454258713802729,0.0843265666909072
0.0462162441,0.004899089942588394,0.10600363655661915
0.046686902,0.00493329023935362,0.10566754331554533
0.0481304643,0.005057983994516422,0.10508903390147478
0.0506495573,0.005231268104908421,0.10328358990234296
0.053806174299999995,0.005355157736099659,0.09952682579217789
0.05743823759999999,0.005508065981720374,0.0958954559169896
0.061442236000000004,0.00563766972656876,0.09175560808966586
0.0299144214,0.0018277829580734862,0.06110039481069443
0.0325095332,0.0020084386633308277,0.06177999084068139
0.0392345064,0.0023666288770613736,0.06032008795862852
0.048788325900000006,0.0028049270810574095,0.057491767329885146
0.0611219307,0.003370506784703636,0.05514398426395971
0.07682293400000001,0.004115840836260974,0.05357567879744053
0.09662807170000001,0.005086785642247891,0.05264293856593529
0.0317389986,0.001918984018219073,0.060461391438451785
0.034337347000000004,0.0021038935419090687,0.06127128988471557
0.0410602431,0.002462029612463066,0.05996139882725308
0.0506143612,0.0028956783991779932,0.05721060842269394
0.0629483392,0.003464433328345331,0.055036135541846526
0.0786462238,0.004211791265756158,0.05355363630003247
0.098447505,0.005180945838320896,0.05262648188312031
0.037971180099999995,0.0023094294793116984,0.06082058743577735
0.040567327300000004,0.0024921024275045126,0.06143126977715666
0.047294655500000005,0.002851497532706065,0.060292172605127974
0.0568430053,0.003292409863223192,0.05792110824976371
0.0691724497,0.00386355498197951,0.05585395628947214
0.08487976700000001,0.004606619851501451,0.0542722961468715
0.1046887358,0.005582064024296901,0.05332057915916586
0.048675368,0.0031742211889142437,0.06521206350025426
0.05135571,0.003351349755854507,0.06525758782917239
0.0582356887,0.0037032949425469482,0.06359150248268547
0.0679119612,0.004115925964662283,0.06060678990761178
0.0803315698,0.004658793646596673,0.05799455504474249
0.09607528879999999,0.005396643138307072,0.05617098013143909
0.115887351,0.006365397210343157,0.05492745459634466
0.0609391099,0.004104082220534196,0.06734726232905144
0.06380636790000001,0.004315547642577353,0.06763506190073158
0.0710198445,0.004703981919166526,0.06623475385343214
0.08096621450000001,0.005167769499906503,0.06382624569790778
0.0936326049,0.005736746701577825,0.06126868634814437
0.1095975046,0.006483677874435025,0.05915899178634241
0.12956970999999998,0.007444387150326341,0.05745468713580004
0.07388853499999999,0.004715575578390247,0.06382012552272484
0.0770548,0.004983564683474508,0.06467559040416052
0.08493853430000002,0.005443160637101831,0.06408352442104513
0.0953639458,0.005895564452530079,0.06182173360249193
0.1082590043,0.006438521661654879,0.059473313127958255
0.124311447,0.007175285742231711,0.05772023345711446
0.14435399100000001,0.008154602942760185,0.05649031859992138
0.0875584895,0.005083199250544925,0.05805489884044796
0.0909979404,0.0054053391483029085,0.05940067571356712
0.09965568720000001,0.005988668502999225,0.06009359496945222
0.11088596390000001,0.0064921268596253,0.05854777855815978
0.12426606200000001,0.007026499157515538,0.05654399153258383
0.14058104700000001,0.007710846880882243,0.0548498325018325
0.16072475,0.008610212950011431,0.05357117027720641
0.034440214,0.0020679392230610345,0.060044319790261313
0.037197217,0.0021920593671294624,0.05893073578943991
0.0447103642,0.0025416270583707204,0.05684648523553563
0.0570324431,0.0031408606977857655,0.055071473832509994
0.0757479445,0.004076987033302837,0.053823071506618074
0.10192945329999999,0.0053980587770855164,0.0529587729779918
0.136379001,0.007139469290553028,0.052350209623203116
0.03686773410000001,0.002149502119447361,0.0583030710164355
0.0396279009,0.0022723707948260484,0.057342699038243745
0.0471396673,0.0026221458556245263,0.05562503950095817
0.05946516649999999,0.003219167320796954,0.05413534528314075
0.0781765563,0.0041605187677352185,0.053219519567597254
0.1043521737,0.0054716531215402145,0.05243449108468561
0.138803529,0.007199742945664286,0.0518700280715794
0.044768562100000006,0.0026787173152478406,0.05983478560835529
0.047525864200000004,0.002805894207300218,0.05903930953243387
0.0550405167,0.0031520607938965153,0.05726800878481788
0.0673618031,0.003747332319391002,0.05562992893506738
0.0860751269,0.004690903137374574,0.054497777770625325
0.11226826649999999,0.006009212640355203,0.05352547810431546
0.146709816,0.007738654184593904,0.05274803278734876
0.053677307900000006,0.003627101164106435,0.06757233747384776
0.05643900129999999,0.0037540783604321014,0.06651567664136009
0.0639521085,0.004099932358774261,0.06410941648271473
0.07627552900000001,0.004698002894566622,0.06159253113231927
0.0949797944,0.005634625746406829,0.05932446771443873
0.121181638,0.006962077184122112,0.057451585067055395
0.15560944699999998,0.00868820362557361,0.055833394392652856
0.0625899773,0.004618674939478993,0.07379256454018547
0.06534956380000001,0.004742611904542334,0.07257296956192281
0.0728606389,0.005089383092405017,0.06985092594905885
0.08517921630000001,0.005691316023256914,0.06681578289253305
0.1038914215,0.006622958168721315,0.06374884541089193
0.13003945499999997,0.007942376086781517,0.06107666390005648
0.16448478300000002,0.009690016232106604,0.058911323317407435
0.07108180380000001,0.0056373210978998166,0.0793075132668456
0.0738408784,0.005765665659943846,0.07808230054782021
0.08135442670000001,0.0061096555508725215,0.07509923920184813
0.0936767253,0.006705559463417451,0.07158191580611807
0.1123940304,0.0076516969881480715,0.06807921168870257
0.138590468,0.008977567553304745,0.06477766965405402
0.17297112399999998,0.010670656443797897,0.06169039199744056
0.07913093570000002,0.006606553649493747,0.08348888574426078
0.08188896330000002,0.006732514441943224,0.08221516271098309
0.08940245949999999,0.0070782674012100436,0.07917307242772269
0.1017147519,0.007673867035552267,0.07544497619280205
0.1204236182,0.008610595939416774,0.07150255131112457
0.14661419800000003,0.009942717286730013,0.06781551461155223
0.181064813,0.01166948721134767,0.06444922687075412
0.011920837200000001,0.0004929275863872721,0.04135008121638235
0.0140461765,0.0006048473269567096,0.04306135032239625
0.0212342656,0.0009681448553690805,0.045593517270928384
0.034573957300000006,0.001637896363921007,0.04737370240001444
0.055118687199999995,0.002680543147054227,0.048632202311491686
0.08373591999999999,0.004188607908373627,0.05002163836467823
0.12113076699999999,0.006233367721694659,0.05145982210857015
0.013728201200000002,0.0005665668602607336,0.04127029113331567
0.0158808447,0.0006756241837660932,0.04254334051677321
0.0231419438,0.0010380423133214782,0.04485545044498286
0.036547792,0.0017113001993947316,0.046823627522963124
0.057117861500000006,0.0027544322402545873,0.048223658377941674
0.0857428765,0.004254371642295548,0.04961778535964499
0.123155315,0.006297109245727569,0.05113144524641562
0.021973848899999995,0.0008051713479616426,0.03664225378202372
0.0241470932,0.000875858201230326,0.03627178617218929
0.0312505313,0.0012530891679897497,0.04009817164259699
0.044638370999999996,0.001967877867765538,0.044084894311343444
0.06521130239999999,0.0030224736595836727,0.04634892339742126
0.09385876110000001,0.004538294630829185,0.04835238157462942
0.13126278500000002,0.006592742206895518,0.05022552437003006
0.0331950736,0.001464806610351267,0.044127228877458104
0.0364230465,0.0016347157210035775,0.044881356121695574
0.0462094764,0.001996523462922748,0.043205931303795256
0.0608154946,0.0023842370380237625,0.039204433898063905
0.0811905381,0.003462152209721818,0.04264231141635725
0.1096829816,0.005002381567880654,0.04560763661698866
0.14701083,0.007084844774628487,0.048192672435279
0.0451170953,0.001924868931613735,0.04266384878757332
0.0493392453,0.002254490465115168,0.045693655251657604
0.06225095019999999,0.003019023424493026,0.0484976279846894
0.08191538559999999,0.0037671709141302457,0.04598856352243365
0.1062776833,0.004362349566285304,0.0410467130147285
0.135115547,0.005700655862886135,0.04219096905914265
0.17218590799999997,0.007826610593028818,0.04545442007384727
0.0580082912,0.002175976543030365,0.03751147461882768
0.063143757,0.002576831514493155,0.040808967298115555
0.07892986160000001,0.0036748084861275634,0.04655789851438892
0.103544651,0.0051479759519544085,0.0497174494504251
0.134227626,0.00637613819269755,0.04750242839501274
0.16939982400000003,0.007415304250545095,0.043773978481495314
0.207893247,0.008812969831177016,0.042391804247383834
0.07180911259999999,0.0023296829188246848,0.0324427197952128
0.07783296379999999,0.0028393231631877645,0.03647969991845235
0.0965461558,0.004344411590931248,0.04499828662190243
0.125767242,0.00628178845167422,0.04994773163328349
0.16269092000000002,0.008334737976729728,0.051230504915269565
0.205262548,0.010159000917675977,0.049492715630110845
0.251768363,0.01147931679776172,0.04559475488094475
0.00575654854,0.00025634103660419986,0.044530335290840765
0.00767212636,0.0003523715813454461,0.04592880315196556
0.0141297192,0.0006776129519157407,0.04795657594637413
0.026223891000000003,0.001284949413757178,0.04899918985161957
0.0449729155,0.0022179698585831444,0.04931790242914415
0.0711828539,0.003520488500160817,0.049456973235528244
0.10563230340000002,0.005263256891046606,0.0498262058256566
0.008238139140000001,0.000340701618869592,0.04135662351408063
0.01017142688,0.00043786562272577487,0.043048593662581076
0.0166746135,0.0007626780330190452,0.04573887322899839
0.028777620599999998,0.0013675766898489674,0.047522229473307025
0.0475351204,0.002313548291469361,0.04867029413202793
0.0737680551,0.003607261137412632,0.04890004396242558
0.10827014150000001,0.0053194514563744705,0.049131287561626304
0.015784802900000002,0.000883499918793487,0.05597155215625067
0.0185465668,0.0009388483987596792,0.05062114238629217
0.025818217400000003,0.0010613711894049787,0.041109390821264774
0.037890050200000004,0.0016652586777446212,0.04394976171724948
0.056589916500000004,0.002610244239347498,0.046125606835760176
0.08282758870000001,0.0039043204036575594,0.047137921855952315
0.11727390499999998,0.00560173955946428,0.04776629173782762
0.023558558900000002,0.0018316401023086317,0.0777483932732673
0.027947880300000002,0.0019674752855630005,0.07039801460588767
0.0396266828,0.0022393967222186523,0.056512343804328034
0.0553245608,0.0023956739543600164,0.04330217754498679
0.0742726102,0.003139567166133992,0.04227086078811314
0.1003539865,0.004473808165233179,0.044580273502469965
0.134771643,0.006203167007624047,0.046027241855499584
0.0306647235,0.0029102464028778066,0.09490535281943131
0.0367955752,0.0032129283820111665,0.0873183355484321
0.0533580111,0.003822753136205261,0.07164347128758068
0.0755357616,0.004323427274547791,0.057236826411343034
0.1007449195,0.004606266427019439,0.04572207164272377
0.128142184,0.0052986206020462,0.04134954186551246
0.162283247,0.007058336832911691,0.043493933991299125
0.03694465909999999,0.004000700366941173,0.10828900480884865
0.04483870969999999,0.0044909406203880895,0.10015766846181326
0.06631587829999999,0.005624194811084707,0.0848091732366411
0.0956704999,0.006607319152698438,0.06906328658891472
0.128877858,0.007357939908529665,0.05709235102688985
0.16439582000000003,0.007809251704983762,0.047502738846910836
0.20146237299999997,0.008458625808631177,0.041986132113271485
0.042476960599999995,0.005136924998518866,0.12093438245011501
0.052033644100000005,0.005811097144606106,0.11167961124225981
0.0784281148,0.007465438774992675,0.09518829815086507
0.1149963068,0.009145222089818588,0.07952622431365411
0.156656822,0.010395122498271488,0.06635601543271118
0.201271318,0.01133927582675151,0.05633825991416974
0.24795282400000002,0.011872614511149359,0.04788255410694318
0.00648373851,0.00034381192913262014,0.053026803687772434
0.010368587900000002,0.0005496333693440442,0.05300947194015147
0.023857976800000003,0.0012589704461606977,0.05276937171641048
0.049496264500000005,0.002624002972027082,0.05301416174602594
0.0894637135,0.004776396977043477,0.05338920988388747
0.14556744700000002,0.007693991366666676,0.05285516456620054
0.21944634,0.011623226640995516,0.05296614489444443
0.00812398455,0.0003916746022287232,0.04821213036756985
0.0121078743,0.0006131142044164098,0.05063764201916184
0.025811332700000002,0.001331391580159808,0.05158166746499718
0.051601285000000004,0.002705523540485856,0.05243132105112995
0.0916191448,0.004834744504796465,0.052770024380280674
0.14772968500000003,0.007789518388482018,0.052728186542075256
0.221474418,0.01170748261166244,0.05286155718292683
0.0145000693,0.0007948421533715272,0.05481643824774873
0.0199076634,0.0009659838937598511,0.048523218137184854
0.0337774194,0.0015581738264381921,0.046130635617420555
0.059451701,0.002961797565205336,0.04981855044324696
0.0995190147,0.00510539863299191,0.051300735325627275
0.155712626,0.008112256712228053,0.05209761674835574
0.229353658,0.012044564449236335,0.052515248957731187
0.0213084436,0.0011779249538557014,0.05527972741545991
0.0294067361,0.0016422520217767489,0.05584611689621511
0.049008668400000004,0.0022881304509231727,0.04668828037211418
0.07538836930000001,0.0033341769044694988,0.04422667495567514
0.115103763,0.005559806182198676,0.04830255794676909
0.171177147,0.008545238513268055,0.04992044009979939
0.244781159,0.012493436461051272,0.051039207887120394
0.028628576300000003,0.0013809105958540733,0.04823539184706412
0.039248559899999994,0.0021280819558072996,0.054220637934980644
0.0655968112,0.0034797640238177093,0.053047761928672985
0.0998581025,0.004475523943053885,0.044818836238690644
0.140294642,0.006167959503780507,0.043964326904091654
0.195785804,0.009333309855589519,0.04767102448137414
0.26937359000000005,0.01338542686739285,0.04969093988535716
0.0365615617,0.0014503436313826465,0.039668536133199324
0.0496843692,0.0024217214349466043,0.04874211897907329
0.08255836970000001,0.004520331884485675,0.054753163136719185
0.125915364,0.0064350240680404805,0.05110594818310243
0.175307059,0.007599235418017884,0.04334814274659576
0.231349968,0.010031946120366573,0.04336264321578196
0.304236854,0.01418585072265352,0.04662765386948657
0.045161240500000005,0.0013542016942089345,0.029985927738387395
0.0608648875,0.0025560308351825793,0.041995162402667374
0.09997485910000001,0.0053204835880931315,0.05321821541925165
0.15237973999999999,0.008167609094509894,0.05360036114059451
0.21263498299999997,0.010473461918643342,0.049255591769879856
0.277898281,0.011770801713265415,0.04235651142176519
0.35103418,0.015146202785266426,0.04314737324230486
0.0136431962,0.0007525627369852022,0.05516029572199527
0.016241915200000002,0.0008545631667787789,0.05261467975025376
0.0234347455,0.0011708172464840166,0.049960740836038374
0.0358059454,0.0017765407612309813,0.04961580378299358
0.0546674705,0.0027247419068709626,0.049842106868123015
0.0809576471,0.0040472323386450855,0.04999197090851576
0.115500621,0.005772795299239869,0.04998064295463718
0.0161055916,0.0008351551473765995,0.051854981059907136
0.018700925500000003,0.0009380519125455585,0.050160721326094705
0.0258921192,0.0012551720686795709,0.04847699251591468
0.0382667311,0.001860006823015565,0.048606368235502746
0.057130156999999994,0.0028056715579522313,0.04911016712158224
0.08341903120000001,0.004127817894180178,0.04948292775402284
0.117963818,0.005856531601833912,0.049646846813943504
0.025081118700000002,0.0012418808469891259,0.04951457157248436
0.0276494639,0.0013308780846279394,0.04813395621127899
0.0347958565,0.0016467004149675812,0.04732461219822484
0.0471687695,0.0022543766808319388,0.04779384123709097
0.06603849149999999,0.0031980814678198182,0.048427536655948886
0.0923399869,0.004515602207288953,0.048901915181980095
0.12687020400000001,0.006249796915730292,0.04926134520702979
0.0366434032,0.0023662043903278024,0.06457381639508315
0.039570472,0.0024479931383117113,0.06186413794386155
0.0470241069,0.002747200036630688,0.05842109968133574
0.0594765241,0.003342399552369056,0.056196955066663966
0.0783458712,0.004284951371622288,0.054692752866117696
0.1046634583,0.005606589042825079,0.05356777937486783
0.139194568,0.007345933969704823,0.05277457357175622
0.04815744720000001,0.003655063729586599,0.07589820354071007
0.051660902300000006,0.0037576124081941877,0.07273609714312301
0.0597513146,0.004024586930877631,0.06735562150924845
0.0722713005,0.004617472231778009,0.06389081419363707
0.09116961059999999,0.005567811597490776,0.06107091563568416
0.11750205489999999,0.006879841848447946,0.05855082155204033
0.152010898,0.0086175262826886,0.056690187322547096
0.0594114839,0.0049400740593297235,0.08315015439851223
0.06351112880000001,0.00510947322230776,0.08045004582421716
0.0725612524,0.0053957251223992805,0.07436097013120574
0.0853631584,0.005974219909324933,0.06998592860552982
0.1042787143,0.0069060545241473445,0.06622688599975714
0.13066860800000002,0.008211318848246217,0.06284079224480768
0.16525097900000002,0.009926621956739917,0.06006997366557154
0.0703818641,0.006136205285293546,0.08718446667702776
0.07508337699999999,0.006373352638705023,0.08488367057204985
0.08528048340000001,0.006729182385194925,0.07890647563091703
0.09865340310000001,0.007274583569808963,0.07373880009425608
0.1176395069,0.00816621511740697,0.06941728448716382
0.14407901499999998,0.009446427239881403,0.06556421308045036
0.17876609400000001,0.011146217428712402,0.06235084729608961
0.0119397766,0.0007721530586991794,0.06467064540379922
0.0155830868,0.0009344413006551722,0.059965096302689674
0.025870562800000003,0.001413895819282292,0.05465268885771174
0.0439370595,0.0023164773763853287,0.052722631025986816
0.0718295633,0.0037124175544221167,0.051683699355333776
0.1109277973,0.005786728109887354,0.052166618744239265
0.1624187,0.008363834513293873,0.05149551445303942
0.0141010063,0.0008352419995355227,0.059232793870570975
0.017736312599999998,0.0009980444109695258,0.05627124608581413
0.0280206459,0.0014788334533766864,0.05277656548868798
0.0460868753,0.0023790058214679696,0.05162002860862145
0.07399896199999999,0.0037805207889352456,0.05108883539387007
0.11310797199999999,0.005837775577141097,0.05161241488036845
0.164585491,0.008492883885855122,0.05160165597984042
0.0213954266,0.0013917018914146116,0.06504669981268855
0.025189587600000004,0.0015276901496440827,0.060647684031321036
0.0356023518,0.0019695737698374213,0.05532145125978507
0.05368310770000001,0.002867810444223032,0.05342109589201431
0.08157675860000001,0.004304460862094037,0.05276577466383957
0.12069758500000001,0.00633323885774129,0.052471960045772995
0.172185179,0.008920670596252607,0.0518085856637673
0.029480001899999997,0.002203313698209837,0.07473926581428875
0.0336655135,0.0023260607518181676,0.06909328003620582
0.0444347948,0.0027911287313070474,0.06281403444912605
0.0627682784,0.0036759616315857175,0.0585640027938972
0.09065938429999999,0.005078132855408638,0.05601331726018173
0.12976565799999998,0.0070882402955545695,0.05462339115603738
0.181257474,0.009747602331678316,0.053777657365336094
0.0375509228,0.002963606610959809,0.07892233772108016
0.042485920899999995,0.003076184211954653,0.07240479073515042
0.053902262199999995,0.003471040603046752,0.0643950821612595
0.0722633321,0.004327266293524662,0.059881909230762725
0.1003349363,0.005756389098325758,0.0573717322260936
0.139361762,0.007686949140748132,0.055158237312959144
0.190862689,0.010420969375783138,0.05459930083968972
0.0455868567,0.0036342632085312695,0.07972173278907536
0.0514581974,0.003754215114683835,0.07295659981054514
0.0640066174,0.00407616659935078,0.06368351843806044
0.0827253354,0.004830113307386177,0.05838735236347167
0.1108036974,0.00616197177750434,0.05561160793452313
0.15013022,0.008133175178740962,0.05417413748371888
0.201413567,0.010678647634265672,0.05301851207602948
0.0536755314,0.004232100089087934,0.07884598398382944
0.060544994799999995,0.004348561985658716,0.07182364124439096
0.074712483,0.004608044781648794,0.06167703972104359
0.0941007642,0.005243222189011419,0.055719230694743056
0.122502348,0.006452720204451215,0.0526742573493466
0.161844752,0.008310541534406232,0.051348847779792275
0.213527579,0.010884328794513058,0.0509738781542269
0.019709933900000004,0.0014705308217710259,0.07460861255202006
0.0204948757,0.0014959278024991047,0.07299033301768718
0.0227712051,0.0015763757351603684,0.06922671541702324
0.0261683515,0.0017055129020258765,0.06517464052047285
0.0304970486,0.0018794086032196127,0.06162591757222083
0.035778576900000005,0.0021097686280111693,0.05896737128220349
0.0421651741,0.00239859743868204,0.05688574729926325
0.0218091023,0.0015695382298241702,0.07196711759310562
0.0225967716,0.0015952709871604623,0.07059729661384294
0.0248817944,0.0016789885022952004,0.06747859399944243
0.0282950848,0.0018096594330405246,0.0639566711261641
0.032641035699999994,0.0019826477986493213,0.06074095861637508
0.0379345725,0.0022077035807313724,0.05819766601380238
0.0443253055,0.0024974727404175764,0.05634417433214479
0.0283945094,0.002071155031956333,0.07294209605031361
0.0292045319,0.002095461742305465,0.07175125249329763
0.0315448246,0.0021684140873017886,0.06874072418528486
0.0350294251,0.002288507635083577,0.06533100753296625
0.039439926,0.0024615977249102428,0.06241385252371525
0.044782068700000004,0.002684067159943916,0.059936202990638426
0.051206997299999994,0.002970139100567418,0.058002602323401965
0.0364470308,0.0029334698774920996,0.08048583967207829
0.037308672900000006,0.0029637241146982006,0.07943793987639267
0.039795761,0.003048708361062076,0.07660887201182247
0.0434627206,0.003181315595874794,0.07319642102374038
0.048064721500000004,0.003351791502492948,0.06973496148298597
0.0535835333,0.0035670326125534836,0.06656956704558122
0.060154147399999996,0.0038469044533581166,0.06395077678979981
0.0456263603,0.0037765281833230563,0.08277075266341279
0.0465761077,0.003785769544985332,0.08128136359890227
0.0492520818,0.003846363047732718,0.07809544098768872
0.0531132003,0.003949063531439479,0.07435182796619165
0.0578727045,0.004093802118267722,0.07073804747223662
0.0635430796,0.004295716538313647,0.06760321604421651
0.0702241847,0.004562393770552196,0.06496898169829797
0.0551929526,0.004642147746303617,0.08410761750592806
0.0563018644,0.004641869467551455,0.08244610577321228
0.0593476497,0.004673051052153822,0.07874028838169513
0.0636211646,0.004734198999547246,0.07441232849653379
0.06872831930000001,0.004838541535513403,0.07040098731926073
0.0746589892,0.004989790918683421,0.06683442907747567
0.08158563340000001,0.005196810188665877,0.06369761405401893
0.0652697549,0.0054528852295608376,0.08354382880578026
0.0665613137,0.005474128127671151,0.08224188831884716
0.07007843920000001,0.005497908404794579,0.07845363663285723
0.07489481549999999,0.005547490690303929,0.07407042334330778
0.08052273360000001,0.00561984106463544,0.0697919806417928
0.08686458039999999,0.005707314621964513,0.06570358822529365
0.0941246979,0.005855740242048646,0.0622125794047159
0.0372665583,0.0023455091451668165,0.06293871106328637
0.039911666299999995,0.0024591459974208406,0.061614716332222916
0.0471284278,0.0027889107137548264,0.059176824773153724
0.059372947999999995,0.0033887795806901494,0.057076154963539114
0.07809208240000001,0.004327431663489605,0.05541447391969668
0.1042440969,0.005641356482475004,0.054116795581112695
0.138686081,0.007377097935122143,0.05319277812113058
0.0396889766,0.002423405106147328,0.061059904128324835
0.042333145700000005,0.002539307818059159,0.05998391511120702
0.0495500849,0.0028691633775665614,0.05790430800183274
0.0617941041,0.0034728913118981203,0.05620101403651745
0.08051162199999999,0.004412740608984192,0.05480874064348365
0.10667173619999999,0.005728134152753538,0.05369870555039807
0.14109796,0.007469652488750913,0.05293947898857584
0.0476236832,0.0029481032964033035,0.06190414302947705
0.050269745399999996,0.0030620398637748306,0.06091218165936506
0.057485869,0.003393744072355434,0.059036144558507656
0.0697285277,0.003994612449645845,0.05728806532144583
0.0884487504,0.0049366724707907966,0.05581393121401065
0.11460675459999999,0.006255512137299291,0.05458240362125473
0.14904658,0.007993937714655137,0.053633821820367404
0.056614655900000005,0.0039010020937267453,0.06890445648238488
0.0592602429,0.004017758441988238,0.06779854832468529
0.0664747303,0.004349660634036085,0.06543329494389967
0.0787163891,0.004947950570102269,0.06285794644132461
0.0974387168,0.0058921528979848274,0.06047034578748503
0.12360155800000001,0.007207294894919891,0.058310712352993885
0.158018826,0.008948436816516234,0.05662892860953311
0.0656485153,0.004880982504318509,0.07435023445714557
0.06829006219999999,0.004998937694132723,0.0732015396250836
0.075501767,0.005331198150798193,0.0706102434767943
0.0877422648,0.00592968108420692,0.06758067047531831
0.10645730290000001,0.0068571965272358005,0.06441264563763244
0.132595608,0.008192820789131104,0.06178802535549371
0.16704028899999998,0.00993860366743424,0.05949824277084579
0.0742760237,0.005899342056812063,0.07942458094740555
0.07691651329999999,0.006016744349433467,0.07822435119967233
0.0841278977,0.006347904076203846,0.07545539885996516
0.0963722531,0.006944786271874204,0.07206209306601968
0.11509034600000001,0.007887639584991618,0.0685343285438695
0.141250727,0.009199829320917048,0.06513119979139681
0.175644265,0.010923284883835468,0.06218981806115599
0.08251861199999999,0.006843593852040585,0.08293394285449912
0.0851484991,0.006965079270221528,0.08179920191008426
0.09236664550000001,0.007294372299529542,0.07897193039807364
0.1046046067,0.007893034484366358,0.07545589753043216
0.12332581299999999,0.008833685816415148,0.07162884720991175
0.14948519899999999,0.010143548176304189,0.06785653860155205
0.183915682,0.011894475781007795,0.06467352675780956
0.0154532682,0.0004412099894648392,0.02855124131378495
0.0180073784,0.0005379721102853613,0.02987509332759739
0.025009162,0.001098989127160782,0.04394346068695872
0.0328663089,0.0017979280004676648,0.054704287175602634
0.04106988289999999,0.0025123557002546815,0.061172701815876904
0.0496791717,0.0030444442027984455,0.06128210472555937
0.058491369599999996,0.0036523039104255756,0.06244175739775421
0.0131202185,0.0007645938518363956,0.058275999887989344
0.015825838000000002,0.0008862184014739882,0.055998197471374855
0.0235650117,0.0012485973176307502,0.052985219507900784
0.03718426390000001,0.001935581492306679,0.05205377999446369
0.058191513900000005,0.002996503180386575,0.0514938172176781
0.0876604563,0.004486257609477961,0.051177666633683276
0.126443046,0.006469127976525171,0.051162386395889034
0.0150118315,0.0008279102426517247,0.05515051528867246
0.0177119662,0.0009487551301123353,0.05356577126441984
0.0254513745,0.0013107464116355098,0.05150002455213214
0.0390922381,0.001991451942693684,0.05094238752970462
0.0601089365,0.0030511353017110034,0.05076009457780048
0.089569863,0.0045580838249780495,0.050888587660093326
0.12835220700000002,0.0065271674620181325,0.05085356625007727
0.022216820800000002,0.0013067042262127119,0.05881598622844866
0.024991353599999995,0.0014167099196318996,0.05668800267112782
0.0328125501,0.0017528744679412586,0.053420854599815416
0.046469950499999996,0.0024289545409788738,0.052269359335316574
0.06750052439999998,0.0034966393083698923,0.05180166138635055
0.09695879689999999,0.005006169578107113,0.051631927562697646
0.13576877,0.00695387554520486,0.051218520615638335
0.030347107699999997,0.0020672510855291215,0.06812020130436093
0.033328860200000004,0.0021881915491546327,0.0656545569222506
0.0413616758,0.0025525486548486653,0.06171289256245912
0.0551952408,0.0032602955222905835,0.05906841740403428
0.0763109215,0.004291560331920112,0.05623782608784395
0.10575478869999999,0.005794770702952976,0.054794404813112506
0.144486781,0.007782315933083244,0.053861784996672074
0.0383218157,0.002785128867390427,0.07267737231434018
0.0417917451,0.002930576130045077,0.0701233251454981
0.0502514738,0.003278625468173227,0.0652443643985866
0.0640060371,0.003952948875708811,0.061759000475734994
0.0851190473,0.005044737823685432,0.05926685017873117
0.1147115404,0.006494645005237152,0.056617189365518725
0.153382728,0.008510889475000347,0.05548792609165451
0.0460846938,0.0033837796960104675,0.07342523985719675
0.050103301399999994,0.003597467503112988,0.07180100717101624
0.0593597898,0.0039500430302512905,0.06654408722739935
0.07337971559999999,0.00454607331604226,0.061952724657906154
0.0944530022,0.005546275595349977,0.05871995030508386
0.12405575299999998,0.006994718755780211,0.05638367094333958
0.162896589,0.0089750385028816,0.055096540436961515
0.053667448199999995,0.003883344439174824,0.07235940163771051
0.058212663199999994,0.0041486277763077405,0.07126675792266005
0.0685846297,0.0045466996990565925,0.06629327473144603
0.08307929559999999,0.005078553410210529,0.06112898976252911
0.10436546709999998,0.005971503698668434,0.057217237316120204
0.13408090699999997,0.007304399733298747,0.054477553118720684
0.172996994,0.009243012301104135,0.05342874513243933
0.0184939011,0.0010587537717892995,0.05724880683985595
0.0216225807,0.0012004409918911143,0.05551793324517985
0.030089566,0.001586603989369459,0.05272937434090804
0.0441291595,0.002270807213832152,0.051458202230934225
0.0652938261,0.00334694574664421,0.051259758334857485
0.0948255499,0.004829377492050161,0.05092907446508951
0.13355008399999996,0.006817807537218879,0.05105056719559144
0.020616268499999996,0.0011489403028779725,0.0557297894562235
0.023744735399999998,0.0012892414080439144,0.05429588438555161
0.0322135896,0.0016721453442641234,0.05190807249447678
0.046255778899999996,0.0023564485007488436,0.050943872458471214
0.0674255603,0.0034306459788538564,0.05088049641100063
0.0969516066,0.004919565999744519,0.05074249073603818
0.135690418,0.006871773653608101,0.05064302811424828
0.0287407645,0.0014587565404460211,0.05075566241273857
0.0318317851,0.0015979109591029194,0.05019859722233797
0.0402745894,0.0019779413878933776,0.04911139796482637
0.0543232008,0.0026600144605828497,0.04896645303313662
0.0755011594,0.0037260858314476543,0.04935137236379517
0.10503870480000001,0.00522945410339516,0.04978597283118023
0.14379548,0.0071954114508864285,0.050039204645976554
0.0400554868,0.002503359226212095,0.062497286294673
0.043342851599999996,0.0026479172213890617,0.06109236295355015
0.0519991723,0.0030015680933441593,0.057723382134376
0.06613679809999999,0.0036872452872157126,0.05575179617314605
0.0873203092,0.004752450527006779,0.054425488990444144
0.11682861700000001,0.006253936254470938,0.05353085926259777
0.155573283,0.008226089509817805,0.052875978131912305
0.051141586700000005,0.003614119744978596,0.0706689013420578
0.0549218709,0.003773572837564368,0.06870801696532096
0.0639038588,0.004139584329981403,0.06477831554643776
0.0780928783,0.004819439416378969,0.061714198801390174
0.09932747470000002,0.005901120159987638,0.05941075395111839
0.12886591299999997,0.007384527239029929,0.0573039608932886
0.16758122500000003,0.009363256484598261,0.05587294450555699
0.0618366454,0.004623635916556115,0.07477177791012762
0.06615250019999999,0.004847270668224645,0.07327418697055754
0.07594092209999999,0.005240500907436467,0.0690076017319846
0.0902699693,0.005864307754440101,0.06496410489462857
0.11143456219999999,0.006908579011574691,0.0619967349014693
0.14103963599999997,0.008433300764308439,0.059793835289736856
0.17988865999999998,0.010357645741465853,0.05757809158990819
0.0723525091,0.005560192332171427,0.0768486456286756
0.0771835183,0.005867256271596776,0.07601695803489662
0.0880733488,0.006320120071530058,0.07175973387683945
0.1028535428,0.006926910461825988,0.06734732001692398
0.124070034,0.007933939210268519,0.06394726393214754
0.153616487,0.009391918297618445,0.061138738953315896
0.19250552999999998,0.011348082109354897,0.058949382437766325
0.016368388799999998,0.0011903484356745604,0.0727223949906762
0.0171153311,0.001220146762945309,0.07128969669452138
0.019314857999999997,0.0013079400985738824,0.06771678562554706
0.0226763855,0.001443034831806064,0.06363601605758837
0.027060786700000002,0.0016330723885361938,0.0603482968415029
0.0325634633,0.0018838316404213415,0.057851083684374
0.0393765767,0.0022140144717974265,0.05622668747122008
0.0188223635,0.0012725198027009308,0.06760680202042271
0.019566760600000004,0.0013039552332722232,0.06664134446824187
0.0217689682,0.0013887544996467336,0.06379514577299689
0.025129886,0.0015275184568443027,0.06078493379732414
0.029515679599999997,0.00171719291703004,0.05817900655860352
0.0350160218,0.0019671128635598777,0.056177508535817676
0.0418290462,0.0022967398350390964,0.0549077744698634
0.0273228984,0.0017127425954520182,0.0626852455540375
0.028078330399999997,0.0017323450983668571,0.06169686992382059
0.0302975378,0.0017995992820645287,0.059397542267098966
0.033672496700000006,0.00192958969456423,0.05730462198142348
0.038073747299999995,0.002110773972815902,0.05543909182839752
0.043584994999999994,0.002357252885330804,0.054084046248733184
0.050399998999999994,0.002683442577217598,0.05324290933453388
0.0382626717,0.0031858924882009884,0.08326372275255908
0.03924167569999999,0.0031914199428924113,0.08132731046682627
0.042000191099999994,0.003218206067778363,0.07662360535731856
0.0458916109,0.003276503796695641,0.07139657406743247
0.050594472099999996,0.0033982951023114496,0.06716732008972676
0.0562430965,0.0036096742799656034,0.06417986392277679
0.0631077065,0.003910841228426655,0.06197089777659176
0.0483239043,0.004680406334247613,0.09685488790787986
0.049571768399999994,0.004703606458005732,0.09488478240380331
0.05304628250000001,0.004747945360710467,0.08950571344392448
0.057801208199999995,0.00481443684541102,0.08329301402753413
0.0632518377,0.004918780745281178,0.07776502508291833
0.06934867450000001,0.005089388423125237,0.07338840229924275
0.0763948113,0.005359047322351755,0.07014936264855667
0.05740767270000001,0.0061730742535648095,0.1075304739459471
0.0589239932,0.006221392740660832,0.10558335243071802
0.06315326980000001,0.006329867336778013,0.10023023917564458
0.068918603,0.006428736982467142,0.09328014066778374
0.0753524005,0.006538173860220927,0.08676795718300875
0.08222337589999999,0.00669452684164779,0.08141877864258053
0.0897213847,0.006918600980107022,0.07711206200439996
0.0658527953,0.007590184116063566,0.11525986226530865
0.06763348790000001,0.007654283482033242,0.11317298160565871
0.072589523,0.007852203303350477,0.1081726808337131
0.0793689425,0.008001358947054142,0.10081221564787943
0.08688724569999999,0.00817184960563143,0.09405119865171917
0.0947522247,0.008316272424156914,0.08776862443586418
0.10301542459999999,0.00851888257925028,0.08269521396750405
0.005161919600000001,0.0002550082633956006,0.04940182783854297
0.0073770406,0.0003618882542451476,0.049056020410833526
0.014466425,0.0007039043483504179,0.048657795436703816
0.027062016600000002,0.0013243179761622307,0.04893641134497828
0.0460886566,0.002272197453921214,0.04930057896114104
0.0724513305,0.0036012605628114457,0.04970592724741536
0.1070338704,0.005327947938116055,0.04977814890001451
0.007821207450000001,0.00033145779187279743,0.04237936328779994
0.00996643963,0.0004444804941727625,0.04459772101913213
0.0169938997,0.0007895309909912629,0.046459671113114956
0.029577160800000002,0.0014114007338509058,0.047719277161008156
0.0485958877,0.0023624334368405413,0.04861385497111809
0.07500846439999999,0.0036802885807297897,0.049064977001846075
0.10956495609999999,0.0054284407956848016,0.049545411132463385
0.016096504700000003,0.0008981071957750996,0.05579516873468184
0.0189434227,0.0009448947341441391,0.049879831596860214
0.0263410897,0.0010747517004413214,0.040801337859660426
0.0388127096,0.0017112385836691732,0.04408964489480459
0.0578474918,0.0026561568024519888,0.04591654227006587
0.0842363415,0.003973223171128869,0.04716756568931556
0.118789144,0.0057213572300475884,0.04816397389013586
0.02461379,0.001987357601242216,0.08074163309438392
0.0290804943,0.0020973298886869203,0.07212153504168325
0.0408151966,0.0023087191176348353,0.05656518429301981
0.056386632500000006,0.0024362203769402245,0.043205637026474744
0.07550598929999999,0.003239370219217412,0.04290216245424934
0.1018624451,0.004568141858718638,0.044846183048463245
0.136428201,0.006280063805886449,0.0460320062850235
0.0322771242,0.0033220151352564955,0.10292165791079044
0.03838843149999999,0.003575543728544301,0.09314117792346638
0.0549088859,0.004050660232363268,0.07377057767553917
0.07715867939999999,0.0045151190443753,0.0585173188484522
0.1021720678,0.004738144969053916,0.04637417124931591
0.129520159,0.005522529186190991,0.04263837559210371
0.16396609699999998,0.007222557046079655,0.044049088062879584
0.0389367499,0.004780434953382748,0.12277437037400875
0.0467834174,0.005148537747593547,0.11005048441787296
0.06785629599999998,0.006015938627414081,0.08865704410706536
0.09732008260000001,0.006894237853334884,0.07084085493095217
0.13037962,0.0075115040547659145,0.057612562874212354
0.165640815,0.007809818337915822,0.047149118035405835
0.202519342,0.008452061216759368,0.04173458758699388
0.0447289651,0.006251582825146897,0.13976587231943127
0.0538771485,0.0068983424760412195,0.1280383737465471
0.0799564258,0.008186612816607574,0.10238842888106656
0.1162029913,0.009698904754515918,0.08346519006104035
0.158002747,0.010695223193283306,0.06769010916805963
0.20256919099999998,0.01148085260427291,0.05667620306719253
0.24899807100000002,0.011937823064255578,0.04794343593230318
0.0120612816,0.0006491948153595574,0.053824695989152384
0.014663743,0.0007579369853521892,0.051687825226627966
0.0223295064,0.001118568860434875,0.0500937566821842
0.0360827328,0.0018096622501128888,0.050153137240006626
0.0572012682,0.0028790499429677953,0.05033192503532282
0.0867005757,0.004380192450230991,0.050520915401845376
0.12544022200000002,0.006342988052972838,0.05056582292219506
0.0146647877,0.0007352294827542086,0.05013570586870539
0.017259755800000002,0.0008464881631876353,0.04904404054127088
0.024922457500000002,0.0012059004744331052,0.04838609813791859
0.0386777934,0.0018986833830276773,0.04908975451085783
0.05979727990000001,0.0029664036000423707,0.04960766785718576
0.0892874921,0.004467070755860652,0.0500301962883853
0.128046079,0.006430312724159649,0.050218739803501895
0.023321010500000003,0.0012205330956255415,0.05233620111039105
0.025897702700000004,0.0013155220098428956,0.0507968612151415
0.0335029746,0.0016754617252649096,0.050009342312694514
0.047254350400000006,0.0023696601611833163,0.05014692067766349
0.06838089550000001,0.003438470266892831,0.05028407776398352
0.0978818234,0.004932912150938969,0.05039661072495886
0.136640063,0.00691507235049957,0.05060794176082581
0.033375782300000004,0.0024410799512316296,0.07313925795925476
0.0362726878,0.002525518460436424,0.06962589798587861
0.0440445073,0.0028624154871852527,0.06498915898158436
0.057766964000000004,0.00355619239324615,0.061561005581774214
0.0788835337,0.004631945296317995,0.058718785519087296
0.1084039125,0.00613544689274118,0.056598020783993196
0.14715710799999998,0.008098071327270312,0.055030106512220345
0.042416684600000004,0.0039970541928404405,0.09423306490202302
0.0458648216,0.004095966294739384,0.08930518318508807
0.054070371799999996,0.004385072722330256,0.08109936322520823
0.06776759289999999,0.005081591775579107,0.07498557286928673
0.088919686,0.0061639417925273806,0.0693203279252176
0.11841773829999999,0.007647236048425827,0.06457846736653834
0.15713934799999998,0.009646534853177569,0.06138841083378792
0.0500100073,0.005763085778148978,0.11523865100793493
0.05406240180000001,0.00591192791237663,0.10935377851408425
0.0631058214,0.006186367788539339,0.09803164987468714
0.0768961597,0.006828575307650797,0.08880255313518338
0.0980084129,0.007888120141985542,0.0804841126244331
0.127591592,0.009391938077862013,0.07360938076438464
0.166382898,0.011327926750648774,0.06808348025437551
0.0562191375,0.0075697801014486575,0.13464774519973127
0.060852170000000004,0.007794978178205421,0.12809696315193725
0.0710466285,0.008104345314822143,0.11407079387056548
0.08509035129999999,0.008679422435097003,0.10200242803671447
0.1062169241,0.009712565731277888,0.09144084912620708
0.13587917499999996,0.011154926264585677,0.08209445093102516
0.1747009,0.013110246115508633,0.07504395292473384
0.0128492913,0.0006387883396847717,0.04971389664772965
0.0161949768,0.0008172324247959682,0.05046209296181074
0.027595098399999997,0.0014224609132581418,0.05154759343993287
0.049052616400000006,0.002559663012329499,0.052181987428697056
0.082287104,0.004290680037372527,0.052142800375773665
0.12882865100000002,0.00677536959466739,0.052592102316334814
0.19022041900000003,0.009989329954024411,0.052514498740665744
0.015268933799999999,0.0007396177002479593,0.048439380898223514
0.018629493100000002,0.0009185663964935562,0.049307106294457156
0.0300477203,0.001523453208035936,0.05070112450547325
0.0515210541,0.0026604182897280474,0.05163749725625368
0.0847537106,0.004384066696886624,0.05172713578969395
0.131342512,0.00683623144065253,0.05204888605033327
0.19271115300000002,0.010075787542529526,0.05228440277418466
0.022449248699999997,0.0013137583955126946,0.0585212633647154
0.025932954199999997,0.0014448517790922035,0.05571489341126449
0.0374043044,0.0020329718926874263,0.05435128189918769
0.0588976582,0.0031678424849196692,0.0537855422733882
0.0921891234,0.00491726157287046,0.05333884726872737
0.138787141,0.007352427788390886,0.05297628970100974
0.20019386500000003,0.010589975538719893,0.052898601756451884
0.0311163179,0.0025342941519599193,0.08144582402405394
0.03581056,0.0026567949398462035,0.07419026510186391
0.0494943636,0.0030531104186425134,0.06168602233815798
0.07161832659999999,0.003983763085640881,0.05562491159407907
0.1049871901,0.00575718275631594,0.05483700202693528
0.151574765,0.008209654140515414,0.0541624071824582
0.213000544,0.011434007579908341,0.053680649660257866
0.038932651,0.0040353554542073245,0.10364964497812709
0.0454224342,0.004260275193996151,0.09379231362277257
0.0633768773,0.004796486363720016,0.07568196111991173
0.08993560980000001,0.005629220680715597,0.06259167745939491
0.124659199,0.006994902528468985,0.05611220499234063
0.171436281,0.009467976570438763,0.05522737961422975
0.232766797,0.012737458987853828,0.05472197560829017
0.0456552724,0.0053628142465090844,0.11746319679190183
0.0540589681,0.005834639756632972,0.10793102350455284
0.0772081819,0.006859683634237385,0.08884658938248337
0.10976460309999998,0.007938614889995107,0.07232399758930216
0.150257482,0.009349275619762757,0.062221697683997906
0.199043701,0.011231081159960542,0.056425202624023466
0.26052099,0.014474712942323336,0.05556064001723368
0.05172204290000001,0.0064194614835130755,0.1241146158113773
0.061969045,0.0071796066991004995,0.11585795293602635
0.09034280219999999,0.008904656079931274,0.09856519681798485
0.130133388,0.01067729101640041,0.08204882067928956
0.177350749,0.012331438884857273,0.06953136061949912
0.232701316,0.01426614827641956,0.06130669358320071
0.296812183,0.016766267206493834,0.05648779991788219
0.00395359936,0.00018255425046312276,0.04617419061478267
0.00589119525,0.00027716230899865686,0.047046872024595836
0.0123303561,0.00060024197398226,0.0486800193858359
0.0243919261,0.0012063621429939018,0.049457436778389624
0.0431130207,0.002141411610248253,0.04966971869471102
0.0693251798,0.003467920012983057,0.050023959879914474
0.103831359,0.005107227018596146,0.04918771234224283
0.006410432230000001,0.00025957047478962166,0.04049188346066044
0.008344294129999999,0.0003592390912778636,0.04305206476199128
0.014777366899999998,0.0006781028522670014,0.04588793503306746
0.026822441,0.001289023583592658,0.048057653797902215
0.0455208851,0.0022338495423295085,0.04907306915105455
0.0717150451,0.0035629061746649256,0.049681432531999144
0.1061865239,0.005257729438404591,0.04951409317585347
0.0125323861,0.0008513991210590542,0.06793591533690892
0.0159020882,0.0009272841555563784,0.05831209988864094
0.024007012799999998,0.0010178986250836118,0.04240005341620894
0.0360734754,0.001571932855753654,0.043575863936682245
0.0546913859,0.0024961757349054414,0.04564111319960976
0.0807866793,0.0037800614060243556,0.046790652107226244
0.115119202,0.005491019834969095,0.04769855714400362
0.018161162699999997,0.001672333548044356,0.09208295612286742
0.0235268273,0.0018961232599706466,0.08059409098355759
0.0367074846,0.0022381930153713052,0.06097375071489658
0.0533207799,0.002426030746121557,0.04549878585180929
0.0724777404,0.003093596656608877,0.042683403753145666
0.09852881349999999,0.0043929528725731165,0.044585464053853816
0.132887804,0.006110335533496987,0.0459811611718483
0.023078221700000002,0.0025436122993940605,0.11021699732584077
0.0304282501,0.0029739931229670735,0.09773789531745283
0.0489601593,0.0037657009566890356,0.07691357647786566
0.0726042588,0.00432568166348801,0.059578897092025816
0.0985833065,0.004655546444670726,0.047224490737391996
0.12621596499999999,0.005187038326673264,0.04109653106620279
0.16034637300000004,0.007043384095403742,0.04392605809302428
0.0272068003,0.0034466645287064644,0.1266839352919595
0.036540356899999994,0.004094772992813528,0.11206165840196074
0.060404519299999994,0.005459867695249321,0.09038839740008198
0.0915250551,0.0065910298182407685,0.07201339361161191
0.125821091,0.007382302055209699,0.058673009401974584
0.16207718800000004,0.007828292012085554,0.04829977684512611
0.19954502600000001,0.00836896526728179,0.041940234918618265
0.0305123993,0.0043482278460253735,0.14250691344437713
0.0418035852,0.005257564951303801,0.12576827863328335
0.0709689936,0.007215442287574918,0.1016703481557461
0.1095730696,0.009087399410972887,0.08293460650638637
0.15257111599999998,0.010400360899188901,0.06816729910521795
0.19813824600000002,0.01149636417449955,0.05802193370834397
0.245432942,0.012029232634229184,0.0490122985781965
0.00637092424,0.00029163371298595155,0.04577573080447611
0.00864192555,0.0004031391678747827,0.04664922945034891
0.0160838813,0.0007759848388534666,0.04824611823350541
0.0297745304,0.0014698104443833081,0.049364689371668755
0.0508611575,0.0025457119833055927,0.05005218340352543
0.08037193959999998,0.00404210366089952,0.0502924737292208
0.119116386,0.005986777672496607,0.05025990019959645
0.00882913684,0.0003700024001780961,0.04190697311449713
0.01109834091,0.0004824679292593817,0.043472076878145
0.0185501903,0.0008592019234971784,0.04631768782971344
0.0322583158,0.0015499568662765031,0.04804828856801331
0.05332714449999999,0.0026108927889718593,0.0489599211330706
0.0828513256,0.004114044046419596,0.049655741976681135
0.12161342,0.006058160602814148,0.04981490202984299
0.0171228623,0.000872361571402575,0.05094718138348721
0.0200209063,0.0009187369952476861,0.04588888142629618
0.0277791017,0.0011213176549624288,0.04036551170992073
0.0414122883,0.0018267892765817693,0.044112251497625384
0.0624350824,0.00290476995878567,0.04652464363185769
0.09188756980000001,0.004386029079869103,0.04773256153596852
0.130654988,0.006366958918017276,0.048731081878154364
0.026305846100000002,0.0017861012421674372,0.06789750215133498
0.0308122602,0.0019403239038180424,0.06297246262440827
0.04297280979999999,0.0022661022331163473,0.052733396854034616
0.05920661989999999,0.0024417598199028673,0.04124133118943457
0.08020266549999999,0.0034083579832496665,0.04249681680778635
0.1095203959,0.0049266108407290685,0.04498350102046215
0.148216394,0.006875526619034578,0.04638843540502394
0.0353301591,0.0028221870364108885,0.07988039421002462
0.0415838632,0.0031116743975458136,0.0748288917405301
0.058472509799999996,0.0037266972578619416,0.06373417646358566
0.0815272439,0.00436332988633908,0.053519899331946875
0.1076906243,0.00462405584177217,0.04293833257843014
0.13745155599999997,0.005759855161577099,0.04190461955612274
0.17579092500000001,0.007732783899489963,0.043988527277445996
0.044130513899999994,0.0038047671385559754,0.08621624364442254
0.0520216541,0.004344961178411735,0.08352216502111828
0.07392135640000001,0.005428795605327526,0.07344015139483459
0.1040028333,0.006519319553725273,0.06268405722101873
0.138615386,0.007372493350638522,0.05318668845779156
0.17557957999999999,0.007737759391839863,0.0440698137667254
0.21528322800000002,0.008948891745545338,0.04156799314410752
0.0528831957,0.004660581352792536,0.08812972232675674
0.0623680973,0.005394798386994553,0.08649932610649888
0.0890075154,0.00720034164895142,0.08089588409015876
0.126444591,0.008913003870509353,0.07048940409407749
0.16951926599999997,0.010244357514951249,0.06043181849873778
0.216167069,0.011309311345760817,0.05231745703949391
0.26462640299999995,0.011721532011016148,0.04429464285548313
0.0060426661999999996,0.0003093745465085765,0.05119835123584628
0.008971579330000002,0.0004620148458959727,0.051497604702780087
0.019214567300000002,0.0009953078180409132,0.0517996477620869
0.0387196555,0.0020186988023140583,0.05213628004293732
0.0690962424,0.003596443966888572,0.05204977639838447
0.1117762726,0.005824097569607635,0.052104954245966104
0.167806559,0.008778135683195583,0.05231104037593419
0.00820666209,0.000372090024903066,0.0453399958256434
0.01123089224,0.0005334186460883957,0.04749566060197508
0.0216014907,0.0010737715133800378,0.049708213580835776
0.041191950899999996,0.0021123468185696003,0.05128057235496463
0.07161107920000001,0.0036987234598466236,0.051650156668028864
0.1142853659,0.005917652992129772,0.051779621524839274
0.170282477,0.008830019900255599,0.05185512952254975
0.0148453269,0.0008599552098157667,0.0579276708157748
0.0191968759,0.0009648409971694863,0.050260313302826855
0.0301525926,0.0013154015896323249,0.043624825469645516
0.049721154299999994,0.0023556359118740784,0.0473769353314084
0.08016158560000002,0.003997781174665912,0.04987153316321017
0.12280593999999999,0.006209027512989217,0.050559667659310435
0.17887825000000002,0.009147187559558935,0.05113638779202577
0.021605112,0.0014806838513550635,0.06853395859993984
0.0283022632,0.0017866335339095842,0.06312687862748673
0.044972267,0.0022976410837510586,0.05109017705847602
0.06650969259999999,0.0027930421886668507,0.04199451357360282
0.09667201660000001,0.004449096512610506,0.04602258925682228
0.139171365,0.006700480170128503,0.048145537482717826
0.19530096600000002,0.009663963946331754,0.0494824175438628
0.0283779924,0.002102538168431658,0.07409044793569182
0.0374080796,0.002598451974154194,0.06946231942241146
0.0601033895,0.0036249603217710074,0.06031207810286652
0.0898229091,0.004455743848970094,0.04960587330799436
0.123110918,0.0052091882958843,0.0423129676921449
0.165323596,0.0074978275196418255,0.04535243426257088
0.221057439,0.010548869833733283,0.04772004001065661
0.0350845475,0.0026856384193471063,0.07654761456869598
0.046411623500000006,0.0033878214905200335,0.07299510844562533
0.0754067108,0.004984436223250029,0.0661006980727507
0.1132749902,0.006430813663050176,0.056771699134079256
0.15648978700000002,0.0075358987213981436,0.04815585007728423
0.202703058,0.00860893717818721,0.04247068230311163
0.257927836,0.01147999470337393,0.044508552785182634
0.041712023599999995,0.0032575660606813093,0.07809657215195165
0.0552975717,0.004183765525681738,0.07565911842168176
0.0905592927,0.006383263498189937,0.07048711742190912
0.137011686,0.008523898052030267,0.06221292723914271
0.18988110800000002,0.010357078099111114,0.05454506879700277
0.247335935,0.011639132260549048,0.0470579912318404
0.307315589,0.012987126364800424,0.042259900993178785
0.022410452,0.0005493825835964945,0.024514569523028565
0.024886761300000004,0.0006482991396467966,0.02604996013068187
0.031954034799999996,0.0011847706741641268,0.037077341925036866
0.0398224558,0.0018955617285578259,0.04760032224225171
0.0481269622,0.002553344961246381,0.053054355490702074
0.0569556647,0.0030736828633462394,0.05396623636184584
0.06638147100000001,0.0037455917214109847,0.05642525941329297
0.0129551397,0.0007036438597296541,0.0543138766562011
0.0155017052,0.0008141529565687578,0.052520219296181544
0.022652517000000004,0.0011453463964665445,0.05056155112769783
0.0351063427,0.0017637102596647662,0.050239077158691504
0.0539288809,0.0027102098329435257,0.05025525817917586
0.08014760509999999,0.004026911602048735,0.05024369221044554
0.11455235200000001,0.005755131625612408,0.05024018734781114
0.015396341999999999,0.000782480338012001,0.050822483549144405
0.0179412004,0.0008919709305581661,0.049716346212718636
0.0250967848,0.0012224499441919963,0.04870942449137932
0.0375528064,0.0018420563980325283,0.049052429754824614
0.0563802579,0.0027851177890704346,0.04939881250650389
0.08260100510000001,0.0041027097671389534,0.04966900538524988
0.117008932,0.005834062192421421,0.04985997301831129
0.024073264,0.0012287124802830005,0.05104054357909258
0.026660831200000002,0.0013233029754335746,0.049634723145224914
0.03386145019999999,0.0016406635572072381,0.04845225315267917
0.0463388238,0.0022609359086220152,0.04879139613858769
0.06517641219999999,0.0032045638078824316,0.04916753929395384
0.09140556920000001,0.004522443447507914,0.04947667288863525
0.125819673,0.006256922854221128,0.049729288791118764
0.034817776300000006,0.0022465504748311964,0.06452308888064158
0.037817292800000006,0.002345916008105415,0.06203289115675183
0.0454505262,0.0026529279729354026,0.05836957665267696
0.058066890600000004,0.0032615201897949484,0.056168328562007555
0.07691230180000001,0.0041937840855381285,0.054526831045097236
0.10312033890000001,0.0055135515836511745,0.05346715926717318
0.13754092499999998,0.00724174414002349,0.05265155909067422
0.045564050499999995,0.0033742758213842756,0.07405565976589978
0.049164839599999996,0.00351849450141226,0.07156525944228363
0.057566145199999995,0.0038285190680537834,0.06650643455024645
0.0704001805,0.004425778315144643,0.0628660080657697
0.08926856279999999,0.005372643084347587,0.060185163912458414
0.1155160605,0.0066823641382691935,0.05784792269875922
0.14992536,0.008413117067484035,0.0561153701247343
0.056157607799999995,0.004376679252391872,0.07793564262884917
0.0603824542,0.0046030867552696525,0.076232190563557
0.06990817129999999,0.004973442014226685,0.07114249910620514
0.08318895979999999,0.005555027663959137,0.0667760202473302
0.10209377649999998,0.006467234450817412,0.0633460204189568
0.12831397299999997,0.007775642142035087,0.060598561171783596
0.16276647,0.009500135906677616,0.05836666425632759
0.06674531709999999,0.005305050816263755,0.079481992846263
0.0715606931,0.005611628805330161,0.07841775368900333
0.08243358699999999,0.006089459501265162,0.07387109699915355
0.09648367899999999,0.006660890128253104,0.06903644427005219
0.11551986069999999,0.007535449287459201,0.06523076847390279
0.14178045500000003,0.008795432490143033,0.06203557810660878
0.176230053,0.010501338844057394,0.05958880829512884
0.00260572449,0.00012690862012409442,0.048703775326644154
0.0031338255100000004,0.00015072035205194605,0.048094685415955414
0.00494395603,0.0002429428229113658,0.0491393575179846
0.00835029269,0.0004127357640701935,0.049427700248695534
0.013638197,0.000684560728235006,0.05019437160461944
0.0210361683,0.0010505529571234525,0.049940319080041415
0.030789523899999997,0.0015640793998540604,0.05079907714500452
0.00481800488,0.00024345879146567604,0.05053103878667637
0.00545230884,0.000240979574077923,0.04419771167583438
0.00730843146,0.0003122395259467191,0.04272319274739687
0.01075929751,0.0004954979849791705,0.04605300527461393
0.0160843697,0.0007668815515227733,0.04767868221300417
0.0235059917,0.0011329813052646496,0.04819968115893828
0.0332701641,0.001637446422808624,0.04921666204852365
0.008863722380000001,0.0006532389844197154,0.07369804202054842
0.01025420724,0.0007170077197009062,0.06992327177706877
0.014080380200000001,0.0008468857976505583,0.06014651491090831
0.019346273699999996,0.0009510375186080253,0.0491586924363644
0.025285521800000002,0.001019574372032205,0.040322457258216635
0.032607095,0.0013828879736126722,0.04241064632138104
0.0423011782,0.0018841302835818628,0.04454084646705805
0.0129147891,0.0010135766172866757,0.07848185591251162
0.0150345798,0.001164112817455303,0.07742902248956124
0.0210105084,0.001523711949994485,0.072521422184838
0.0294268154,0.0018891581616112564,0.06419852559415098
0.0390369717,0.00213062025007253,0.0545795474722372
0.0493834047,0.002320679226662093,0.04699309901291786
0.0601719678,0.002449518264351289,0.04070862818535393
0.0170014311,0.001330149972406075,0.07823752980453952
0.0198633996,0.0015641835654827622,0.07874702200940277
0.027916186,0.0021554546973797566,0.07721164694130339
0.0394413745,0.0028764000006646453,0.0729284929120471
0.0530474956,0.0034724279071063073,0.06545884716763721
0.0675722688,0.0038868573428942014,0.057521486431046126
0.08294178149999999,0.0042519379116318385,0.051264125688352126
0.0211215079,0.0016209855346396838,0.07674572962850269
0.0247105492,0.00191155273277761,0.07735775993103423
0.0348819497,0.002724142484661301,0.07809604990805032
0.0495192305,0.003752451203519447,0.07577765578403822
0.0669501376,0.004811865981522175,0.07187238374730652
0.0860851173,0.005676944028615637,0.0659457082323757
0.1062188273,0.006300124397936455,0.059312690208324824
0.025281808,0.0018370976994524087,0.07266480702062166
0.0295998642,0.002226315149394349,0.0752136947099355
0.04194141169999999,0.0032558765111516405,0.07762915884759408
0.059642377,0.004614881217930382,0.07737587685229885
0.0807403322,0.006091430135634856,0.07544469993690286
0.10437420400000001,0.0074619799916483135,0.07149256909924134
0.12953693600000002,0.00855914215247593,0.06607491590256488
0.0237257086,0.0019512213782431128,0.08224080515947636
0.024272506900000004,0.001975043520753723,0.08136957294484166
0.0259760495,0.002045932046417551,0.07876224775509266
0.0286926459,0.00215523226220917,0.07511444813143461
0.032166465100000007,0.0022924883816962307,0.07126951545870143
0.0362547431,0.0024597265905243458,0.06784564942964237
0.040936797,0.0026497208592270284,0.06472711724923248
0.0262850089,0.0020345077936722938,0.07740183012349271
0.0268273793,0.002058231454618817,0.07672130145857435
0.028536290200000005,0.002124311528122105,0.07444245601770985
0.0312528227,0.002233689935506424,0.07147162216187353
0.034723322,0.002373629577665388,0.06835836668120027
0.0388138503,0.0025400329809323607,0.06544140716007144
0.043499421600000004,0.0027335221696531795,0.0628404256679399
0.03467710920000001,0.002447765426698298,0.07058735526600059
0.0352198995,0.002469919842715384,0.07012853181808154
0.036929221299999995,0.002539885994331342,0.06877713379597697
0.0396457091,0.0026495801061651595,0.0668314469917038
0.043120861,0.0027899827625084165,0.0647014623040207
0.0472122718,0.0029501644354002813,0.06248723738391004
0.051889439999999995,0.0031455755170132593,0.06062072585507301
0.0438068499,0.0034349569343298456,0.07841141150689873
0.044357201799999996,0.0034535838424067968,0.07785846947646723
0.0460830367,0.0035168118179803418,0.07631467172779309
0.04880196,0.0036280690770639896,0.07434269191368523
0.0522691607,0.0037635051668020937,0.07200240287772774
0.0563553424,0.003929638230619427,0.06972964874789629
0.0610259001,0.004123132398605024,0.06756364743246161
0.0510121537,0.004320251919707466,0.08469063951141248
0.051564294000000004,0.004339901590626257,0.08416486009924343
0.0532946999,0.004403931941278544,0.08263358175469422
0.0560307517,0.0045133199104041765,0.08055076495438444
0.0595192984,0.004646945301736914,0.07807459809937736
0.0636269347,0.004806142334590836,0.07553628596523976
0.06831618270000002,0.004997561028251862,0.07315339983496853
0.0576643052,0.005197638104053963,0.0901361437725944
0.0582225318,0.0052168482149537974,0.08960187840807358
0.0599597222,0.005295279596129778,0.08831394479225553
0.0627141065,0.00538831912148517,0.08591877365717025
0.06621913480000001,0.005522280738117136,0.08339403338318965
0.07034094930000001,0.005684498232565082,0.08081349895238166
0.0750412135,0.005881062350589327,0.07837109871083478
0.063928643,0.006135826269329861,0.09597929787638167
0.0644967454,0.006154211801276733,0.09541895119062446
0.066259049,0.006210107641859558,0.09372467211021332
0.06903854599999999,0.0063041136582584105,0.09131295520416104
0.072581758,0.006427467317441044,0.08855485861118223
0.07673290979999998,0.006584812099027843,0.08581470605234164
0.0814475528,0.00677123160044604,0.08313609639166519
0.0161837138,0.0008820124620734181,0.05450000370578836
0.019373161099999998,0.0010431052720341009,0.053842801732242915
0.0304627258,0.0016258475456007232,0.053371702725326146
0.0517097466,0.0027567845676477625,0.053312668286171074
0.08486617390000001,0.004500946590338288,0.05303581372293122
0.131383966,0.006969137564522402,0.053044049260336706
0.192639859,0.010247735560270485,0.05319634064033698
0.0186082926,0.0009655560711899915,0.0518884828364098
0.021829916600000002,0.0011310349617536803,0.05181123604263702
0.0329513464,0.0017134609329295242,0.05199972444614659
0.054174889700000006,0.002836085139233463,0.052350547549586665
0.08731644120000001,0.004601393971666091,0.05269791013500549
0.133806286,0.007053327997764464,0.052712979401912885
0.19504420600000003,0.010313500822163769,0.05287776055323462
0.026422224100000002,0.0014935753723337942,0.056527238838073215
0.0296935619,0.0016631569885091476,0.056010693298103376
0.0409401074,0.002252410860595857,0.055017219143784095
0.06223446729999999,0.0033735978391979905,0.054207868815452864
0.0953783104,0.005125258698862147,0.05373610286623558
0.14189628500000004,0.007579130140422478,0.05341316821946731
0.203127008,0.010828238067459618,0.053307721971957656
0.0356787883,0.0024061785797880714,0.06744003074196529
0.0389889218,0.002564090348540831,0.06576458722541106
0.0501986976,0.003137369538714988,0.06249902265820913
0.0714694073,0.0042920769223750285,0.060054743484280006
0.1046639055,0.006048632014456331,0.05779100240489622
0.15119784299999997,0.00851895047535508,0.05634306883171
0.21242413400000001,0.011753306885076165,0.05532943297806343
0.0449770861,0.0034060733763502326,0.07572908055398085
0.0484084498,0.0035606804799307844,0.07355493709552302
0.0597423753,0.004134049439063898,0.06919794230317283
0.0810653197,0.005262725048770919,0.06491956200563678
0.11414655580000002,0.007003959153773964,0.06135935600234696
0.160628558,0.009511595220480855,0.05921484534824035
0.22186871,0.012755690531791796,0.05749206605921041
0.0542119905,0.004357184966341303,0.0803730858460418
0.0578674645,0.004509070191491983,0.0779206455726427
0.0693639862,0.005075196145887249,0.0731675963842927
0.09071930760000001,0.00619008958927781,0.06823343071103653
0.123976634,0.007942940832154492,0.06406804714632348
0.17040272099999998,0.01035760887660853,0.06078311904777935
0.23144699700000002,0.013678850577958849,0.05910143901309226
0.0633790067,0.005258507958165625,0.08296923905823259
0.0673386106,0.005391757748198903,0.08006933466784215
0.0791574531,0.005951831582810499,0.07518978124891816
0.10058828339999999,0.007061066360652191,0.07019770217743065
0.133860679,0.008808584894169823,0.06580412530381549
0.18044922800000002,0.011261216470542266,0.06240656496763879
0.241580197,0.01443335973401212,0.059745624489295865
0.0175071172,0.0011336362899811042,0.06475288175834593
0.021338756799999997,0.0012832163906446095,0.06013548036896928
0.031769117400000005,0.0017532490613110928,0.05518721339457459
0.0498862537,0.002652756240829445,0.05317609650109775
0.0777789591,0.004061924087499642,0.052223945068193146
0.116851484,0.00606511336314927,0.05190446159117046
0.16830715200000002,0.008682229426288315,0.051585623802179924
0.0199577819,0.0012204811195120862,0.061153144453997985
0.023784533700000002,0.001372406374231168,0.057701630460435215
0.0342195669,0.0018425536784453097,0.05384503210779415
0.0523396204,0.002743176634749077,0.05241109151699306
0.0802266932,0.004158720331990776,0.051837115131036914
0.11929276500000001,0.006139701582430232,0.051467510057548176
0.17075971999999998,0.008784842651750571,0.05144563748260171
0.0284827094,0.001653379719347007,0.05804854082270021
0.032331222,0.0017899526630030728,0.05536297585668345
0.0428060922,0.002252976776896823,0.052632152600391384
0.0609587815,0.0031498064847890845,0.05167108671273366
0.0888575326,0.004563685245798615,0.05135957652957173
0.127942699,0.0065781130849322704,0.05141452491112659
0.17942828100000002,0.009151996994592385,0.05100643523744389
0.0394214733,0.0027773427255980746,0.0704525349537881
0.0436884228,0.002898681207173528,0.06634895520132002
0.054580676099999996,0.0033420763110988353,0.0612318598797796
0.0728486762,0.004217914701907345,0.05789967535343278
0.10075352139999999,0.005634085433119534,0.05591948901469894
0.139838771,0.007640142819926069,0.05463536875567984
0.19131278499999999,0.010243883850039891,0.05354521314422291
0.0502792706,0.004037734190970546,0.08030614093615245
0.0552264612,0.004171297942365006,0.07553078455016064
0.06676227950000001,0.004597661330935951,0.06886615264441279
0.0852035052,0.005489026670697145,0.06442254526750556
0.113178946,0.00688846012234528,0.060863441176994874
0.152218458,0.008862699314055925,0.05822355206131391
0.20364817900000004,0.011522064880570282,0.0565782858317151
0.06091589499999999,0.005307881399725181,0.08713458777426125
0.06668741389999999,0.005502221687401745,0.08250764822958212
0.0792746296,0.005927403614676085,0.07477049901821409
0.0980277179,0.006740468035315106,0.06876083805389809
0.126041852,0.008125151890231674,0.0644639202082787
0.16521408,0.010082996502928982,0.06102988621144748
0.216492389,0.012682094895821653,0.058579864883017446
0.07161225360000001,0.006485428567290559,0.09056311233431925
0.0781987274,0.006780702854537335,0.0867111662809149
0.0921669821,0.007214781034383767,0.07827945398663289
0.1115446415,0.007939795088244474,0.07118042589472551
0.13973410099999997,0.009213948080928016,0.06593915168157856
0.178987181,0.01113823945120194,0.06222925792211868
0.230530484,0.013709881530170687,0.05947101351754715
0.014750332799999998,0.0010857293714698116,0.07360711017108792
0.016018839899999998,0.0011341632779891656,0.0708018361547621
0.0194991528,0.001272164780160196,0.0652420540117105
0.0247111749,0.0014848289401211882,0.060087346964679864
0.0316971142,0.0018046164453570772,0.05693314646785975
0.0407988133,0.0022397791508891826,0.05489814457150357
0.052432338200000005,0.002812114446907036,0.05363320697582462
0.0172529483,0.0011654056904101466,0.06754820510359649
0.0185277125,0.0012155223335986991,0.06560563445696273
0.0220198331,0.0013549965910053155,0.06153527980215778
0.0272302318,0.0015783246456467109,0.05796221850916124
0.034209864699999995,0.0018884415582439433,0.055201666969584465
0.043309319299999996,0.002321508075885999,0.05360296844670102
0.05494305869999999,0.0028930456236161634,0.05265534340584799
0.0250202878,0.0016654370672217057,0.06656346563774161
0.0262793985,0.0017179129627764688,0.06537109145692467
0.0297429067,0.0018684934384992698,0.06282148067590415
0.034945248899999996,0.002094018227641891,0.05992283052938539
0.041923408800000006,0.0024086576132901537,0.05745376347569698
0.051023244599999996,0.0028452991625196595,0.055764763390207056
0.0626567458,0.0034147072951592754,0.05449863780125133
0.0322922733,0.0025513416403968978,0.07900780526333827
0.0335616414,0.0026055261287220846,0.0776340494694066
0.0370402939,0.002746441469771324,0.07414739951000561
0.042233237099999994,0.002955794290504901,0.06998739602901292
0.0491747249,0.0032582140107503435,0.06625790011791897
0.058214358099999995,0.0036899516169524283,0.06338559313174714
0.0697952298,0.00427964211006507,0.06131711468432002
0.038836486100000005,0.0034098642399091788,0.0878005345573522
0.0401183659,0.0034558625471323165,0.08614165780696258
0.043626096,0.0035891564877889954,0.08227086117879985
0.04884575270000001,0.0038074082216488147,0.07794758011066158
0.055816202399999994,0.00412129316995612,0.07383686085307947
0.06490060560000001,0.004556374718444865,0.07020542684188551
0.07649829930000002,0.005120135782230583,0.06693136748244784
0.0447244781,0.004295731948637501,0.09604878874232187
0.0460368639,0.00433927910484409,0.09425661822381627
0.0495884018,0.004477007092154307,0.09028335113946558
0.0548392591,0.004695244120367655,0.08561829968938539
0.061833454600000004,0.005011160138613979,0.08104286216953466
0.0709294297,0.005441320699639402,0.07671456999800749
0.0825324048,0.0060173627208230445,0.07290909231840345
0.050110134900000006,0.005258650790871393,0.1049418605909878
0.0514855202,0.005297716624092038,0.10289721466370728
0.0551297086,0.0054226033364049445,0.09836081985757031
0.060446573200000006,0.005631045916640804,0.09315740526777792
0.06747189259999999,0.005945917970602889,0.08812436914809309
0.0765821663,0.006376675291803041,0.08326579933536093
0.08820132100000001,0.006953255899201379,0.07883392017678939
0.0174585467,0.0010062003368748378,0.05763368246881842
0.0204416617,0.0011682549813566276,0.057150685619487954
0.0308857858,0.0017295475557514938,0.055998172329210866
0.050714350899999996,0.002811580421247867,0.05543954268076548
0.08166060659999999,0.0045013249912501645,0.0551223555477503
0.125002454,0.006883320896227667,0.05506548612419774
0.18206596200000003,0.010028745588189414,0.05508303407195581
0.019120649799999997,0.001086349958720841,0.05681553556411253
0.0221759217,0.0012476459235655362,0.056261288276713936
0.0327583536,0.0018104009257285854,0.05526532095705156
0.0527187734,0.0028830077458749945,0.054686548262425895
0.08370758939999999,0.004586281337453462,0.05478931325495156
0.127082417,0.006976098171098497,0.054894283062766246
0.18421940099999998,0.010060966654662227,0.05461404499226565
0.0254322419,0.0015398797478544362,0.06054832892472748
0.028517470700000002,0.0016665501974594593,0.05843962162673351
0.0391065256,0.0022369749162877844,0.057202087937154526
0.0591746695,0.0033240625487297344,0.056173740839055034
0.09023304089999999,0.005006050390138497,0.05547912760345083
0.133746049,0.007383785038318159,0.05520750028524699
0.19087368400000002,0.010511120801353423,0.05506846507637702
0.033776275,0.002562423478662143,0.07586459663364722
0.037903670699999996,0.002696705293299663,0.07114628328859092
0.0505761666,0.003096119629204075,0.061216969124822426
0.07126485649999999,0.00396653524997914,0.05565906457664923
0.1023686062,0.005705504267169051,0.05573490231978025
0.145872943,0.008078740084883912,0.05538203260137085
0.203061485,0.01123286909920947,0.05531757585250334
0.0419326479,0.003307398526232803,0.07887406810369356
0.047436865499999994,0.0035948315855221947,0.07578138959291472
0.0637077522,0.004312290077699944,0.06768862389246161
0.0888180359,0.005313319326429177,0.0598225267265697
0.121692006,0.0065877946711014445,0.05413498295936912
0.165158912,0.00904512118733351,0.05476617082179319
0.222291034,0.012213590488364241,0.054944143578747495
0.050523271800000005,0.003426120754320832,0.06781272534928807
0.057276019500000004,0.003947651865096231,0.06892329284677735
0.0774053457,0.005272523009545591,0.06811574784486223
0.10773957279999999,0.006813802040797144,0.06324326209688799
0.146199726,0.008473841037383864,0.057960717637623095
0.192560924,0.010279174511158708,0.05338141455510832
0.24968481199999998,0.013438422907502834,0.0538215472533541
0.0600470957,0.0032926332399379455,0.054834179764300335
0.0679770904,0.003975898882294427,0.0584888064331513
0.09163410250000001,0.005836039038920796,0.06368850547666788
0.127600981,0.00816664726483195,0.0640014457634299
0.172305334,0.010424535973495736,0.06050036717665244
0.22503591,0.012739414204121167,0.05661058363583468
0.28592813100000003,0.015132978358665648,0.052925811481856766
0.0188163865,0.00029736359850773174,0.015803438056915538
0.021625843000000002,0.0003974843285494945,0.018380061695143834
0.0309041119,0.0006724841283712957,0.021760344725236892
0.0471987205,0.0014734341198218552,0.03121767082270493
0.06425700840000001,0.0026504515072987055,0.04124766423608829
0.0812824735,0.0039128837748498525,0.04813932950563879
0.09829676309999999,0.005131019592727096,0.052199273210117504
0.00703722446,0.000377783049079866,0.05368352981025505
0.008995034870000002,0.00048042322659362934,0.053409823701287024
0.0158030536,0.0008412047981314892,0.053230522367619465
0.0287845744,0.0015115548601092055,0.05251267012338406
0.04889994499999999,0.002613029087367078,0.053436237757876384
0.0771761789,0.004101611156829303,0.05314607713532838
0.11435551430000002,0.006147624512962539,0.053758881244981974
0.00891396769,0.00042444127547694086,0.04761530333491044
0.01094554394,0.0005399295418545309,0.04932870808561488
0.0179245047,0.0009135854007000562,0.05096851578275723
0.0310189202,0.0015974749766970164,0.05150001890449483
0.0512931799,0.0026786401801437744,0.05222215088567309
0.0795818843,0.004191740980498569,0.05267204989387979
0.116781919,0.006140794714380475,0.05258343729032638
0.0156133718,0.0008629633455718501,0.05527078690151029
0.0183894487,0.0009481551160661595,0.051559735777514604
0.025998905699999998,0.0011127932855089413,0.04280154320144872
0.0389967981,0.0018276685406826345,0.046867143707437726
0.059270493,0.0029358217248107677,0.04953260174182738
0.0876091637,0.004430953587584465,0.05057637124305143
0.12488607300000001,0.006420415677286024,0.05141018148025219
0.0226941547,0.0013734025931608003,0.06051790037197553
0.0268274065,0.0015880797754965243,0.05919617222397268
0.0384183185,0.0020579532905422816,0.053566979787058655
0.0547334782,0.0024301550993365817,0.04439979294677059
0.07505460389999999,0.003328955054997436,0.04435377554497275
0.10323468260000002,0.004891336188599915,0.04738074516635279
0.140392716,0.006893324156259248,0.04910029774094012
0.029991015700000002,0.0018743354267087109,0.06249656381956783
0.0354837732,0.002185286311114245,0.06158551117991716
0.05096381429999999,0.0029948577637260937,0.058764395971164465
0.0729773667,0.003897852710715933,0.0534118026858858
0.0990810741,0.004536576233048162,0.04578650639646388
0.12832757700000003,0.005500855578013402,0.04286573242174907
0.16517118399999997,0.007599986731729633,0.04601278835495685
0.037497261000000004,0.0022183342644443394,0.05915990142438242
0.04433678790000001,0.0026509681673811286,0.059791615336688114
0.0637372924,0.0038933791330534374,0.06108479018248094
0.0915498152,0.005257910563353201,0.05743223568356478
0.124438313,0.006562802715952958,0.05273940603769643
0.16114687900000002,0.0075084507698540805,0.04659383300779955
0.200659605,0.00853897207731189,0.042554514533764236
0.0452117896,0.002502929439838977,0.05536010544999477
0.0534336934,0.003070467850275592,0.05746314085553352
0.0766034669,0.004634619028851992,0.060501426585589595
0.1101927838,0.006641957888439927,0.06027579719280971
0.15021767500000002,0.008443303873583887,0.05620712658203427
0.19473111999999998,0.01013864111620898,0.05206482207984518
0.24301299299999998,0.011361626322831194,0.04675316402868712
0.012937980200000001,0.0006451214817801482,0.04986261161383971
0.014641666900000001,0.0007368545994258875,0.05032586825383164
0.0204588801,0.0010474651612622007,0.05119855809029355
0.0313331339,0.0016204316801120314,0.051716233852753285
0.048123879700000004,0.0025088567558310673,0.05213330204196041
0.0715716016,0.0037326340820160323,0.05215244592229486
0.10237087710000001,0.005344083458382339,0.05220316177580488
0.0153411989,0.0007419968382255593,0.04836628760647639
0.0170552417,0.0008335725002567529,0.048874857062667885
0.022893095600000003,0.0011430818624687145,0.04993129292959028
0.0337836359,0.0017194453505694168,0.05089580516611644
0.0505831686,0.0026083699213609833,0.05156596539033309
0.0740384409,0.0038265269498979734,0.05168297580801669
0.10485126700000001,0.005443368262915593,0.05191514054775887
0.0226130928,0.0013268622625396773,0.058676726543999205
0.0244169397,0.0013871705351713457,0.056811809842465456
0.0303320965,0.001658829710249173,0.054688923670316456
0.041248719100000004,0.002238212451816104,0.05426138073257416
0.058067872199999995,0.0031224269379971554,0.05377202262970393
0.08157107350000001,0.004363733736413126,0.053496093028776004
0.1123825306,0.005972694715818984,0.0531461134033138
0.0312549616,0.002565196231287277,0.08207324853303538
0.0336991535,0.0026284931523174126,0.07799878867335384
0.0412724338,0.002835411806300607,0.06869989349405915
0.05363435949999999,0.003207083834256551,0.059795322702726625
0.0708358057,0.003951269905542262,0.05578068699149789
0.0943664191,0.005189645621487252,0.05499462277982372
0.125222428,0.006831703645176034,0.05455654992711077
0.0389698625,0.004102843588199894,0.1052824753538685
0.042375580499999996,0.0042127287393019614,0.09941406559143094
0.052646069499999996,0.004525755153517404,0.08596567980288451
0.0683939444,0.0049736856491061805,0.07272114063224258
0.0889155002,0.005634768354533238,0.06337217180197832
0.11396327919999999,0.006509824663694054,0.05712212485803984
0.1449741,0.008054998733494412,0.055561639861840234
0.045419285200000006,0.0054537583826180765,0.12007583031311281
0.049851425,0.005699205740485895,0.1143238280648125
0.0632099515,0.0063537825786797964,0.10051870675268271
0.0834219085,0.0071443654544924495,0.0856413570841819
0.10836486260000001,0.007940193018030785,0.07327276413702373
0.13786284699999998,0.009018593108975272,0.06541713960814456
0.17195435500000003,0.010122897351834146,0.05886967708281738
0.0512038903,0.006510672187627839,0.12715190485492933
0.056590677,0.00692395537408014,0.12235152044708955
0.07294169199999999,0.008014521962702869,0.10987573420565662
0.0977701596,0.009381031627172881,0.09594984467196145
0.128282758,0.010668132491879742,0.08316107837251006
0.16293844999999998,0.011857418517848118,0.07277237826828548
0.20215987300000002,0.013310652269995026,0.06584220732071307
0.012392486699999998,0.0006964560570865635,0.05619986318698761
0.0138741341,0.000760646100520753,0.0548247620383569
0.017927444700000003,0.0009356480551548349,0.052190820878941814
0.0244152965,0.0012385130280697287,0.05072692965533836
0.03394360949999999,0.0017089835771085039,0.05034772678222404
0.0471382736,0.0023698352216432223,0.050274119959353415
0.0644282534,0.003235847265049939,0.050224041383837036
0.014938314,0.0007799602182458064,0.05221206477824783
0.0164208728,0.0008434400438013644,0.051363898501263855
0.020475137799999998,0.0010200444865522806,0.04981868725456298
0.0269653888,0.001322214509269613,0.04903376395112882
0.0364975031,0.001792332555501322,0.04910836093610255
0.0496952625,0.002449965070900478,0.049299771198521754
0.06697869460000001,0.003319309789822524,0.049557696065078635
0.0236243264,0.0012281096508119532,0.05198495948701222
0.025117412,0.001280856898763914,0.05099477998624675
0.029182529900000004,0.0014458271788381407,0.049544271308641426
0.035699400799999996,0.001748261362631867,0.04897172847315317
0.045249787300000004,0.00221879444035658,0.04903436176718956
0.0584551975,0.002885741018155929,0.04936671402326421
0.0757511118,0.0037542411279734987,0.049560211576637196
0.03417258819999999,0.00235213121676952,0.06883093557337049
0.0359805499,0.0024145212978886614,0.0671062922773357
0.0404852669,0.0025590938598100904,0.06321049744172715
0.0472071565,0.0028507946878493407,0.060389036307436576
0.0568052323,0.003317941519918081,0.05840908285341315
0.0700018419,0.003974544021786084,0.05677770632755428
0.08728215980000002,0.004848058402651466,0.05554466587170159
0.044443636999999994,0.0036001905658202627,0.08100575940308988
0.046616289000000005,0.0037023800219218076,0.07942245299538553
0.0518645788,0.0038744729339571502,0.07470364213113306
0.058978424099999996,0.004147832500704807,0.07032796423437851
0.06862905899999999,0.0046096661144714056,0.0671678467057432
0.0818140404,0.005265036413863359,0.06435370247113917
0.0991168107,0.006123469232165112,0.06178032958202429
0.054311632799999995,0.004893407832312518,0.09009870593160511
0.0568460647,0.005048987315097149,0.08881859002452899
0.0629872698,0.005309185407670463,0.08428981641097362
0.0707704204,0.00559307466373174,0.07903124825483923
0.08068281159999999,0.006028138616997055,0.07471403756828246
0.0938639734,0.006656827551907009,0.07091994202652208
0.11111529130000002,0.00751570110385297,0.06763876524934213
0.0636318165,0.006231601584718685,0.09793216550275105
0.0664916958,0.0064373235207695915,0.09681394711502593
0.07349036199999999,0.0067951807383028594,0.09246356329422979
0.0822405533,0.007100237547706624,0.08633499244352266
0.09259218079999999,0.007520222447238333,0.08121876363925466
0.10587671120000001,0.008119053183507988,0.07668403269696562
0.123127069,0.008953335610083305,0.07271622465148833
0.00765971508,0.0003971809583513169,0.05185322876935481
0.00926519036,0.0004803952984770659,0.05184947959094776
0.0148781989,0.000778326559383548,0.05231322451157364
0.0255853015,0.001341783015531393,0.05244351001810133
0.0422530875,0.0022198679924170057,0.05253741498575709
0.0656514213,0.0034472776959841136,0.05250880525847981
0.0964645744,0.005087328768755371,0.05273779312662754
0.01001096798,0.0005218607231653885,0.052128897446077786
0.011664578719999999,0.0006090600956306785,0.05221449571825416
0.017377512000000005,0.0009038441174143828,0.052012285614556474
0.0281521797,0.0014694655552192728,0.05219722134763415
0.04487748590000001,0.002353460949480981,0.05244190716755327
0.0682980831,0.003582146587944429,0.05244871342435127
0.09911785420000001,0.005238325748143774,0.05284946683343124
0.015584242100000001,0.0011727108786920128,0.075249785723748
0.0176692805,0.001226852258658036,0.06943419448562357
0.0240305868,0.0014056568178026935,0.058494485777712824
0.03493331809999999,0.0019377494385366082,0.05546995086437577
0.0517186383,0.0028196424110282455,0.054518883398912796
0.07516932439999999,0.004065211431651332,0.05408072327508284
0.1060219892,0.005693584303524864,0.0537019192573767
0.0209747557,0.002206672178764223,0.10520609681114058
0.0241723875,0.002303236739002233,0.0952837918472982
0.0331814519,0.002547201830212956,0.07676583405360138
0.046682600899999996,0.0029643930405207535,0.06350102572199987
0.0643168957,0.0036105610272065326,0.05613705369188912
0.0878528307,0.0048585703643080486,0.055303515272024685
0.11868640400000001,0.006474526873913261,0.05455154639206408
0.025235052600000002,0.003159881725772994,0.12521795677861966
0.0297399835,0.00340426678244285,0.11446767556017137
0.0422756199,0.0039618715522174944,0.09371527990811306
0.0599406932,0.004566848534612446,0.07618945145286452
0.08157276540000001,0.005345891595542706,0.06553525026801046
0.1073188077,0.006160922269017488,0.05740766600985531
0.13845970300000002,0.007703586194562117,0.05563774894535283
0.028838509900000003,0.003913274434812123,0.13569613854466603
0.0345801075,0.0043487137702554485,0.12575767065661808
0.0506524905,0.005386974636622616,0.10635162424289119
0.073319433,0.0065034300613871715,0.08869995027630903
0.09997727790000001,0.007461304421404509,0.07463000171766537
0.130480131,0.008612035492446728,0.06600265823190143
0.16526729799999998,0.009726820109091698,0.05885508038675443
0.031967728099999995,0.004734839330987976,0.14811310069256928
0.03889238970000001,0.005318444939859981,0.1367477025938568
0.0584075014,0.006788898458116211,0.11623333125693698
0.0860670456,0.008481181646743908,0.09854156823461252
0.11867750140000001,0.010042643984304806,0.08462129608253452
0.15474843800000002,0.011378017131644862,0.07352589324129308
0.19486017900000002,0.01292426939785872,0.06632586228846027
0.00451239131,0.00021757855996384348,0.04821801679337147
0.00653457136,0.0003196101172256338,0.0489106476336091
0.0135827719,0.0006741586908442483,0.04963336613524728
0.0270313443,0.0013638466613381261,0.050454266950316864
0.0480022467,0.002455729117241227,0.051158628732292794
0.0774397286,0.003947482754383887,0.05097490429975355
0.116254623,0.005882913365377357,0.05060369397419453
0.007051703080000001,0.00028681975171121894,0.040673827082239954
0.00912771682,0.0003978423420673436,0.04358618369882159
0.0162734107,0.0007587531631684496,0.046625331170954194
0.0297630764,0.0014544825312724854,0.04886868923511164
0.050755204899999996,0.0025130036818896986,0.049512235973451835
0.0802391621,0.0040301608711440905,0.050226856383687124
0.118984969,0.00596681215066138,0.05014761276831009
0.0133820375,0.0008575453732432592,0.06408182410513043
0.0169189463,0.0009317324331337099,0.05507035820154532
0.025467190299999998,0.0010503460456399603,0.04124310665083303
0.0389189593,0.0017272199588586827,0.0443799112289902
0.059860141900000004,0.002800852781114328,0.046789945566673104
0.08931118119999999,0.0043046856025130385,0.04819873105107963
0.128142405,0.006266504943841199,0.048902663750077104
0.019327144500000004,0.0016781793757423302,0.08683017689148699
0.0250113598,0.0018882729079449396,0.0754966112616132
0.038988623599999994,0.0022537532716232255,0.05780540741179757
0.056574361499999996,0.0024455629304179403,0.04322740664811463
0.07757387700000001,0.003302064929090118,0.04256671262015327
0.1068704808,0.004807521051637038,0.04498455528270663
0.14553594900000003,0.006816958419595464,0.04684037494815431
0.0247737591,0.002616751415103398,0.10562593284857597
0.032698640499999994,0.003007533929498857,0.09197733861439461
0.052298901700000004,0.0037267586007407707,0.07125883105764667
0.07731803860000001,0.004345719973894032,0.0562057710281082
0.1046795811,0.004629738540147047,0.0442277136715352
0.134659472,0.0056556125182134044,0.04199936650734383
0.17311794400000002,0.007648108030180098,0.044178597859157204
0.029370895799999998,0.00366342928810306,0.12472991334854214
0.0395545829,0.004283152398223066,0.10828460532756788
0.06521794610000001,0.005492379431175598,0.08421576819904786
0.09795962230000001,0.0065419953173986274,0.06678256983641542
0.134306633,0.007433115200768712,0.05534436412212576
0.17243561,0.007763123897926308,0.045020421813837114
0.21250010600000002,0.00884889500081787,0.04164183805544958
0.033230960600000005,0.004839568998327972,0.14563433951193008
0.04555411840000001,0.00559893058949541,0.12290723179696984
0.0772123445,0.007434412194553668,0.0962852798046259
0.11835505639999999,0.009148550081993417,0.07729750092868376
0.16363455500000004,0.010506654928127876,0.06420804534914934
0.21192144300000001,0.011423420252227876,0.053904032034303745
0.261313268,0.011691167999535776,0.044740047411353706
0.037988769400000004,0.002405230006970242,0.06331423852256299
0.042123691899999996,0.0026358596567940987,0.06257427917409344
0.0524435112,0.003103594342087058,0.05917975877418097
0.0672927878,0.0037609544368161344,0.05588941340926485
0.0873634456,0.004690998812600623,0.05369521291638047
0.1140475572,0.005993052823654674,0.05254871713863131
0.148640703,0.007717691284027014,0.05192178944435572
0.0399568931,0.0025322079919384245,0.06337349567197517
0.0440946836,0.0027548321905497488,0.06247538173853115
0.0544144553,0.0032279338562728297,0.05932125642858047
0.06926236899999999,0.003885623038027834,0.05610005973124937
0.0893346283,0.004819589319375308,0.053949844658113484
0.11602108300000001,0.006112462778072707,0.05268406930896091
0.150608534,0.007840566684160832,0.05205924575403432
0.045827039,0.00312419564991342,0.06817363107211487
0.0499651147,0.0033502632174293367,0.06705204696406585
0.06028374499999999,0.0038194891011978514,0.06335852394700847
0.0751312868,0.004475910015768304,0.05957451557675575
0.0952105639,0.005406512043893693,0.05678479175453863
0.121882881,0.006705011911217501,0.055011925023478084
0.15647648700000003,0.008442000762183079,0.05395060257317176
0.0537515151,0.004398989341049221,0.08183935527892162
0.0579782695,0.004606658105053663,0.0794549086197487
0.06843615900000001,0.005031255738760236,0.07351750612947515
0.0833768785,0.005657502481381213,0.06785457291233579
0.103493165,0.006572793055699232,0.06350944099254509
0.130198744,0.007863078310113347,0.060392889121214155
0.16477945600000002,0.00959772426490411,0.05824587905487507
0.0618648537,0.00592227431768406,0.09572922206205849
0.06632527910000001,0.006144023067900387,0.0926347110976633
0.07725532369999999,0.006590657938675997,0.08531008120901833
0.0926657629,0.007201169894482618,0.07771122439528977
0.11309426360000001,0.008087435105958387,0.07151056869305603
0.13994832399999999,0.009358499954609415,0.0668711113297035
0.174586241,0.011054572087555356,0.06331869008827194
0.0705699254,0.007151129984635435,0.10133395981506076
0.0753923768,0.007380542899519887,0.0978950818741118
0.087007048,0.007782250973982917,0.08944391463531687
0.10303875790000001,0.00834959137122794,0.08103350177543182
0.12388929300000001,0.00919056582716072,0.07418369743348781
0.150996261,0.01044596519090738,0.06918029043717434
0.18579387200000003,0.012139329583892283,0.06533762095174098
0.080211488,0.00774117020253402,0.09650949503061233
0.0855490465,0.008010926662164266,0.09364133195995662
0.0982452447,0.008445801215330655,0.085966514115982
0.115224568,0.00895052812185606,0.07767899048973705
0.136781926,0.009682196182346102,0.07078564007313438
0.164277305,0.010825180148395694,0.0658957739073921
0.199261025,0.012447684454011582,0.06246923829691021
0.011912137,0.0006667910940272629,0.05597577445820703
0.0144144184,0.0007763646029657574,0.053860279438382154
0.021518753000000005,0.0011091360105690109,0.05154276414479085
0.033924641400000004,0.0017252699560553729,0.05085595263080283
0.052687883799999995,0.0026639047159110274,0.05056010080084157
0.0788644391,0.0039929747785057415,0.0506308651158053
0.11325423319999998,0.005708778023489724,0.0504067518024547
0.0144017002,0.0007481370103170716,0.051947825598888074
0.0169080194,0.0008601040634269574,0.050869592888387466
0.0240152081,0.0011910292610028332,0.049594792435000104
0.0364247764,0.001806684410715652,0.04960042556954865
0.055190489200000005,0.0027459408928763437,0.049753878479416404
0.0813661764,0.004065807057504314,0.049969253040927135
0.11575568200000001,0.00578529224406384,0.049978473143666845
0.0226675735,0.0012453376080829872,0.05493916709183659
0.0252589104,0.0013359520139343984,0.05289032633547005
0.032449105799999996,0.0016477937577058285,0.05078086798021499
0.0448796732,0.0022667301067879207,0.05050683182755263
0.0636560232,0.003205913217843257,0.05036307731274135
0.08984626320000001,0.0045216931557659525,0.05032700297952906
0.12423312,0.00625210968578792,0.050325627222337486
0.0323370934,0.0022435442079641603,0.0693798969564828
0.0353785972,0.002350239762571839,0.06643111792380052
0.0430686591,0.002663524444927419,0.06184368170699374
0.055683353500000005,0.0032716162740077117,0.05875393754809885
0.0744790302,0.004195728515314376,0.05633436020914215
0.10065309189999999,0.005510856888423894,0.05475099457350991
0.13502861200000002,0.00724083887371146,0.0536244782973216
0.041799498399999996,0.0033543749202859367,0.0802491668245937
0.045472616400000006,0.00352689296460423,0.07756081008358758
0.0540346188,0.0038471455934502613,0.07119779280186689
0.06688993530000001,0.004436242050284522,0.06632151803388756
0.08572091999999999,0.005379399339038592,0.06275480173379605
0.1119374837,0.0066890115452491765,0.059756672422404795
0.146326563,0.008407193413566987,0.05745500503259266
0.05086299959999999,0.0044597028518553435,0.08768068904562491
0.055181237,0.004699674940720841,0.08516798818266508
0.06504045000000001,0.005078046521517374,0.07807520583755759
0.07845378339999999,0.005634636490101205,0.07182109320812188
0.0973376808,0.006528408644786621,0.06706969583753038
0.123529357,0.007834239670623293,0.0634200635450834
0.15795055200000002,0.009570759131314803,0.06059338831126593
0.059629097799999996,0.005625216223507892,0.0943367656236431
0.06455083410000001,0.005962447527182238,0.09236824915299177
0.0758831218,0.006435672237421066,0.0848103252049004
0.0902782915,0.0069650676686509394,0.07715107976595835
0.10937841320000001,0.007797278256352838,0.07128717658479285
0.135642209,0.009025465928501727,0.06653877133851252
0.17007360400000002,0.010712627962037934,0.0629881869383913
0.0134672269,0.0007361298496610173,0.054660833676234956
0.0160379574,0.0008375091111961568,0.05222043495365294
0.023184905800000002,0.0011538355140833202,0.049766668195103045
0.035539151500000005,0.0017588599699212958,0.04949076991670146
0.054386626400000006,0.00270719192485517,0.04977679448150455
0.0806683891,0.004029270814659777,0.04994857167241706
0.115175875,0.005761598146050414,0.0500243488148053
0.016006520799999997,0.0008214866785836825,0.051322001129919664
0.018574178799999997,0.0009235732823866758,0.04972350553590428
0.0257245379,0.0012393467167657111,0.048177608537944276
0.03807740219999999,0.0018447305781607137,0.04844686012116431
0.056925767999999995,0.002791407622173646,0.049035923804728404
0.0832059476,0.004117091917226178,0.04948074069198123
0.117707853,0.005842353079615943,0.04963435260021218
0.0249141814,0.001245071105226971,0.04997439350854895
0.0274529271,0.0013331245552218012,0.04856037938562119
0.0345758379,0.0016478159724777348,0.047658019951491465
0.046928621899999995,0.0022545701878633967,0.04804253985270761
0.0657851232,0.003203782179367785,0.048700709575744704
0.0920680874,0.00452285465762667,0.04912510713920478
0.126574381,0.006273134878594915,0.04956085764776456
0.0361817555,0.00241392135621767,0.06671653497348047
0.0390819225,0.0024918854193013524,0.06376056396154392
0.0464799151,0.002781407354641611,0.05984105927597985
0.0588990836,0.0033759291654833937,0.05731717641670394
0.0777512015,0.00432547074727055,0.05563220456818985
0.1040577736,0.0056503274124718806,0.054299906840135206
0.138549125,0.007377964849516139,0.0532516163455824
0.047057490900000006,0.0038069583485842136,0.08090015586836596
0.0505281162,0.0039031504119513352,0.07724709934765657
0.0585948225,0.0041624288312136545,0.07103748511591881
0.0710526056,0.004754078237125821,0.06690927372726527
0.08991922579999999,0.005708464263644265,0.06348435735357795
0.11626937940000001,0.007002522501531866,0.06022671263636129
0.150744625,0.008764272308610366,0.058139866072242155
0.057340285399999996,0.005268011747264442,0.09187278560815189
0.0614322601,0.005428676811815669,0.08836850220029051
0.0704574719,0.0056923277634784225,0.08079097376013604
0.0832518094,0.006239282919191704,0.07494471248323048
0.1020978789,0.007175882306282511,0.07028434266798966
0.128494757,0.008482998703344942,0.06601824775889449
0.16306306699999998,0.01019162816085242,0.0625011435658353
0.0671144746,0.006772201119300512,0.10090522438956129
0.0718244006,0.006987544667818904,0.09728650165468843
0.0820185036,0.007318168189830136,0.08922581940192988
0.09538046130000001,0.00783922274713581,0.08218897917131178
0.11435726750000001,0.008707247140212255,0.07614074147244078
0.140789887,0.00997764405945653,0.07086903947480638
0.175463155,0.011693893713436777,0.06664586484516807
0.009510877210000001,0.0005343796526036829,0.05618615831164566
0.009868493579999998,0.000550243155873082,0.05575756334160599
0.010990366609999998,0.0005972314972183546,0.05434136261432272
0.012857903700000001,0.0006790512115328226,0.05281196899404547
0.015482541600000002,0.0008042821785245102,0.051947683998117604
0.018934482500000002,0.0009701796350718036,0.05123877217514677
0.023355116300000003,0.0011852819492692756,0.05075041948171654
0.0118997869,0.0006087098514083632,0.051153004379293814
0.012252254099999998,0.0006238302754080678,0.05091555156434993
0.0133763682,0.0006761339001112425,0.05054689658671645
0.0152473971,0.0007604582451418316,0.04987462713500336
0.0178629462,0.0008800759940487303,0.049268244118024065
0.0213193425,0.001046327288690689,0.049078778517240344
0.025747251,0.0012642078130487779,0.049100690906721575
0.0196334892,0.0011474713094231635,0.05844459422032654
0.0200104168,0.001161929196145193,0.05806621659900623
0.0211852386,0.0012034541193695202,0.05680625751222458
0.0231141385,0.0012741566688459134,0.05512455802088031
0.0257747289,0.001386083439875496,0.05377683874981498
0.0292580812,0.0015440966958428066,0.052775049918270325
0.0336905487,0.001762231258923822,0.052306398290385275
0.028172719899999997,0.0019604851997585856,0.06958806983200035
0.028628079499999997,0.0019851533133355714,0.06934287412942149
0.030019583599999997,0.002047945949419267,0.06822033165774048
0.03216855080000001,0.0021255992804808106,0.06607693625044526
0.035008026,0.0022226845368279896,0.06349071315326348
0.038569692499999995,0.0023923706987869094,0.0620272173232107
0.0430257613,0.002610880935955151,0.060681806830810245
0.0368688686,0.0027640139924364395,0.07496877711176739
0.0374059489,0.002804162717612093,0.07496568861569751
0.0390754138,0.002881134105966976,0.07373265759163825
0.0415921366,0.003006599565620342,0.07228769213121745
0.044729048300000004,0.003124356326777371,0.0698507221933754
0.048450613,0.0032819189268007663,0.06773740771454773
0.052974695599999996,0.003480674746460992,0.0657044784691692
0.04549249760000001,0.0034545520932443875,0.07593674288053129
0.0461143735,0.0035064135768359626,0.07603732438945446
0.04804097760000001,0.0036318720390628254,0.07559946155348064
0.0509645327,0.0037863769272585613,0.07429435190835294
0.0545976705,0.0039356398098699,0.0720843906677282
0.0586843453,0.004110110420405495,0.07003759519500842
0.0633814117,0.0042969325344504455,0.06779483793748389
0.0543226,0.004081826955552511,0.07514049319348688
0.055010241800000005,0.004146621516665734,0.07537908180337673
0.057139913900000006,0.004300849381375506,0.075268741022298
0.0604628728,0.00450990321573928,0.07458962842631056
0.0645440868,0.004685010222045031,0.0725862035442886
0.06918233659999999,0.004883586969161685,0.07059008424936149
0.0742284458,0.005066682571166199,0.06825796386492844
0.004954295240000001,0.00023994726386933606,0.04843216890508448
0.00697281862,0.00034178804566493406,0.04901720011540098
0.014022687700000001,0.000698346442328034,0.04980118342990937
0.0274699508,0.0013805706403702826,0.05025748500322333
0.048410591100000004,0.0024450459055099234,0.050506425349347225
0.07782173440000001,0.003959246347472788,0.05087584307903561
0.116549227,0.005934301376429857,0.050916694423291685
0.00751205996,0.0003135743291956931,0.041742788378341576
0.00958011654,0.0004190888543238138,0.04374569480172669
0.0167139813,0.0007838783096275943,0.046899556458615536
0.030217548,0.0014660082363701457,0.04851512890358098
0.0511804322,0.0025297741864596605,0.049428542857433325
0.0806024769,0.004044137383808258,0.050173859902911476
0.11938216399999999,0.006017673040297548,0.05040680147410922
0.0142506661,0.000893623732594567,0.06270750618418931
0.017655404700000002,0.000960085601397042,0.054379133059297244
0.0260075492,0.0010616790905686663,0.040821958363099674
0.03949251530000001,0.001753334748568124,0.044396634026704386
0.0604730048,0.0028141771643215977,0.04653608951016765
0.0898884025,0.004309356109776101,0.047941180284921635
0.128704928,0.006317998803553044,0.04908902014655604
0.020469241399999998,0.0018109100427765783,0.08846981709720705
0.0260319036,0.0019655746842453955,0.07550637534803238
0.03973221360000001,0.0022823209812637127,0.05744258309493514
0.0571093447,0.002440268799043149,0.042729763611578424
0.0781735336,0.003351999035800435,0.042878949964728665
0.1075024111,0.004875884319083039,0.04535604614995504
0.14620224099999998,0.00687273674232094,0.04700842268430715
0.0257103819,0.002846071715595498,0.1106973722391692
0.0334319672,0.003259136494885793,0.09748563329787524
0.0531200868,0.0038714794917655087,0.07288164844951851
0.078051463,0.004395266024799837,0.056312410502796555
0.10530490220000001,0.004619990201842454,0.04387250835737877
0.135250269,0.0057093430428219695,0.04221317329004328
0.173741865,0.007738159638012023,0.04453825586603449
0.0302387479,0.004150442627701464,0.13725577002814535
0.0401186458,0.004580660878253697,0.11417785388592794
0.0653899341,0.005799165917249046,0.08868591163252214
0.09847410220000001,0.006632630356947918,0.06735405765342349
0.134820007,0.007465789493262498,0.05537597615806754
0.172960645,0.007800631953749185,0.04510061785297566
0.213056648,0.008951108124402852,0.0420128083701141
0.03336478490000001,0.005651587619818565,0.1693878032409723
0.0456683302,0.0063941030480026235,0.14001175475434008
0.07697157830000001,0.007769777232048211,0.10094345735987344
0.1181107207,0.00945243135640821,0.08003025720601
0.16406832100000002,0.010721012661705585,0.06534480633653576
0.212398208,0.011555235729031645,0.05440364039715271
0.26205133599999997,0.011894018281892542,0.0453881230427787
0.0211791321,0.001233029682472181,0.058219084552203204
0.0249713398,0.0014401038848621843,0.05767026905229107
0.03820681719999999,0.002150401131154146,0.05628317899126511
0.0633954756,0.003530094282348123,0.055683694284772
0.1026011261,0.005684946823865547,0.05540823029880514
0.157586879,0.008685625082481538,0.055116423001698875
0.229936862,0.012637382337070017,0.05496022789538642
0.0226125836,0.0013032785379490136,0.05763510092446993
0.026484976599999998,0.0015075611695823399,0.05692137064536202
0.039913885999999996,0.002225776300476704,0.05576446002969253
0.0652346036,0.0035952360931839748,0.055112408059209465
0.104556984,0.005723351871486572,0.054739068138065
0.15958261899999998,0.00876853558355779,0.05494668303167647
0.231985264,0.012736508529727911,0.0549022309008727
0.029037909499999997,0.001721902613427914,0.059298435840497196
0.032874321699999993,0.0019311138451012805,0.05874231756700492
0.0462578105,0.002661796452415895,0.0575426381760091
0.07165735230000002,0.0040269570016984585,0.056197401556775876
0.11102342039999999,0.006188459870707348,0.055740129860990556
0.166204767,0.00918854564410303,0.055284489187383115
0.238612923,0.01320632625214708,0.055346232241357186
0.038436511199999995,0.002668186706884913,0.06941802529894839
0.0432376005,0.0028395038010056747,0.0656720948473002
0.058096903600000006,0.003335467478781505,0.057412138549523394
0.08360666280000001,0.004659886466874523,0.05573582667713562
0.123004044,0.0068472855940197265,0.055667158341718634
0.17812630999999998,0.00986318176444186,0.055371841276237406
0.250597617,0.013853090784752753,0.055280217547929646
0.0487487044,0.003191087936817339,0.0654599537791478
0.05493289059999999,0.0035172960832902836,0.06402896415740926
0.0733520132,0.004407216707816331,0.060083104955820504
0.10251351819999999,0.005580516595603185,0.05443688494541577
0.142332292,0.007594196865816211,0.05335540346540763
0.19738567999999998,0.010731881448423804,0.05437011159281567
0.2697471000000001,0.01476799232222272,0.05474754806343689
0.0606879545,0.002929094757654499,0.04826484566479332
0.0682240282,0.003512823232166003,0.05148953125236313
0.09064744000000001,0.005012444526263494,0.05529604064123039
0.12482531499999999,0.00686864143079837,0.05502602922170371
0.16947328199999998,0.008805210561565777,0.05195633469567067
0.22513261399999998,0.011661369214159757,0.05179777823820656
0.29731267199999994,0.01584181974822815,0.05328336542691377
0.07476878059999999,0.0023734790378233017,0.03174425233067533
0.0835430279,0.00312442447034049,0.03739898527595131
0.1097512456,0.005220964181668641,0.04757088772091932
0.14964925599999998,0.007798373328652395,0.05211100634307461
0.20017498,0.010565212203098265,0.052779883895071524
0.26138433400000005,0.013224581703618444,0.05059439294329874
0.334306106,0.016990387210782935,0.05082284441069388
0.0065973166,0.00030147635442621056,0.04569681473619298
0.00773618868,0.00035780946268404337,0.04625138779371697
0.011548161199999999,0.0005468345019538243,0.04735251720887169
0.0185213649,0.000895166375417256,0.04833155549012783
0.029155212400000005,0.0014377215643589906,0.04931267673971706
0.0439681672,0.002188524405602569,0.04977520203759071
0.063394631,0.0031744071275295344,0.05007375352542921
0.009148674119999999,0.0003860946263756357,0.04220224934360606
0.010290281200000001,0.00044263196921384945,0.0430145649677532
0.0141080266,0.000632776106607648,0.044852205382689594
0.0210923791,0.0009831856822487648,0.04661331363273121
0.0317493036,0.0015200496506059752,0.04787662966585431
0.0465595645,0.0022683927546434876,0.048720231363922825
0.0660046213,0.00325310991698533,0.049286093199436776
0.0174359472,0.0008969435257029623,0.05144220244616032
0.018943823000000002,0.0009223858986329947,0.048690588939360055
0.0233189634,0.0009618624286831003,0.04124807832080136
0.0303206776,0.0012680302093917835,0.041820642207276514
0.0410005496,0.0018189638062172013,0.04436437618429392
0.0557816378,0.0025652748417050062,0.0459878006971141
0.07518282329999999,0.0035498401476152033,0.047216105910925586
0.0263700634,0.001872601867165937,0.07101241429574784
0.0287692722,0.0019732734105186284,0.06858961870153352
0.035872256500000005,0.002135790406345526,0.059538780515397065
0.046306773999999995,0.0023076795919197628,0.049834600698372186
0.0587539889,0.0024454045828329776,0.041621081880841924
0.0735711417,0.003112542636668,0.04230656973300715
0.0928573486,0.004148983811929096,0.044681265128531746
0.0350006815,0.0029665107009425326,0.08475579828188581
0.0382958744,0.0031875026862324962,0.08323357897352245
0.04814286699999999,0.00357035122867304,0.07416158303727613
0.0628347618,0.0039708988155635755,0.06319589192050658
0.0806150385,0.0044049499556861995,0.05464178939375188
0.10004148560000001,0.004597999803602276,0.045960930868086544
0.12090436,0.004960133407058304,0.04102526498679042
0.0430099301,0.004126345270587047,0.09593936239824409
0.047058383499999995,0.004424908397483938,0.09403018268751069
0.0599408337,0.005122141796408688,0.08545329586246125
0.0790646572,0.0059140267498283975,0.07479987846995177
0.10226386470000001,0.006645855196270357,0.06498732681154339
0.12801185999999998,0.00729093906989497,0.05695518422976567
0.155392078,0.0077103124982543176,0.04961843999701399
0.050639197600000005,0.0054617895236740086,0.10785695237149666
0.055645869599999995,0.005791522400893904,0.1040782081855345
0.0709789837,0.006754854609431566,0.09516696714032503
0.0948703785,0.00794527338944739,0.08374872657904901
0.1237382072,0.009078930336061358,0.07337208564357928
0.156027574,0.0102382244517518,0.06561804551131327
0.19044362999999997,0.01108748031966411,0.05821922381790408
0.0122729958,0.0006753365612443274,0.055026219535113614
0.0149754068,0.000787039187293807,0.052555446259650654
0.022855798700000002,0.0011489844363102544,0.05027102537047871
0.0367946299,0.0018427270972531287,0.05008141411562693
0.0580192002,0.0029152899920621583,0.050246986894213655
0.08758504360000001,0.004413219041260606,0.05038781577155721
0.12637200799999998,0.006370776951589414,0.050412880608729546
0.014845632000000001,0.0007585652847759823,0.05109686706338822
0.0175344036,0.0008690602672168916,0.04956314951122098
0.025398445500000002,0.0012333137843754446,0.048558632628734874
0.039335134099999995,0.0019247847580059028,0.048932965453037644
0.0605618501,0.002994894390239609,0.04945183123194595
0.0901253864,0.004493608373978949,0.04985951853826337
0.128915704,0.0064726189019464015,0.05020814921001713
0.023863110300000004,0.001229975638130408,0.05154297250725141
0.026484660599999998,0.001326270606954143,0.05007693422939855
0.0342103234,0.0017010910783227303,0.04972449568608084
0.048103643599999996,0.0024029080625434,0.049952724631932045
0.06932777870000001,0.0034728196080052957,0.05009275752268254
0.098899583,0.004980966859629537,0.05036388130806918
0.137686104,0.006948117001105051,0.05046345854266492
0.0346726968,0.0024436718045306367,0.07047827339841177
0.037596951,0.0025323657133172897,0.06735561384531659
0.045453559100000006,0.0028673644818908526,0.0630833874984908
0.05928729730000001,0.0035664660684464797,0.06015565274294397
0.0804791368,0.0046449928949310266,0.057716733548899425
0.1100545294,0.006146382189642684,0.05584851639593385
0.148859511,0.008115600696223265,0.054518523147797156
0.0447793462,0.003985820390312311,0.08901024084876683
0.0482449096,0.004075630807080477,0.0844779447380388
0.0565315663,0.00436303213568171,0.07717868831951522
0.07029609540000001,0.005066021336085796,0.07206689514202798
0.09153231569999999,0.006143789957225264,0.06712153964684697
0.12105756499999999,0.007635699468820991,0.06307494677281003
0.1598322,0.009644158391123255,0.06033927075472436
0.053727181299999996,0.0056432470953662545,0.10503523465814603
0.057773689200000006,0.005791887026025767,0.100251292694422
0.0668439725,0.00606164835669589,0.09068354452895346
0.0807001381,0.006716849728227511,0.08323219620645868
0.10189974080000001,0.0077788418224073305,0.0763381904736634
0.13152835899999998,0.009276553186563539,0.07052892058482642
0.17033473,0.011196286354288517,0.06573108346306426
0.0615063423,0.00736690345584143,0.11977469607782919
0.06611382330000001,0.007584602153260932,0.11472036821777527
0.0762187451,0.007875102499994614,0.10332238466616546
0.0903693294,0.008464256422038127,0.09366293274760237
0.11157997280000001,0.009491461425721338,0.0850642027197316
0.14125353699999998,0.01093336037326506,0.07740238301618643
0.180166915,0.01287931182528274,0.07148544351377022
0.00751331493,0.0003792763145969035,0.05048055593709866
0.00919058952,0.00046653605616465624,0.05076236460668915
0.0149284778,0.0007682862990737922,0.05146447677832178
0.025709503400000003,0.0013376765128017092,0.05203042983715154
0.0424009626,0.0022227128071760477,0.05242128175590164
0.0657785173,0.003458898393958753,0.05258401277401175
0.09650025279999999,0.0050425458182967245,0.052254223921543184
0.00972988831,0.00045207960857899447,0.04646298027022208
0.011446408,0.0005429780271557716,0.04743654316321519
0.0172695995,0.0008493848744913962,0.04918382007014095
0.0281186352,0.0014172316821189689,0.050401865952546976
0.044855910299999996,0.0023146243523034546,0.05160132381269397
0.0682692258,0.0035293888599414827,0.051698094105843556
0.09897581160000002,0.005124178989653215,0.051772033053510365
0.0169476243,0.0009309423817173583,0.054930553406081724
0.0191983904,0.0009609657746600073,0.050054496998873786
0.0254820555,0.0010999446759359626,0.043165461119726495
0.0362952843,0.0016909573514041617,0.04658889946769646
0.0530496735,0.002584405993145263,0.048716718174434445
0.07640790820000001,0.003841056139613221,0.05027040040880507
0.10718000600000001,0.005464901744837204,0.05098807089857043
0.0244521062,0.0017445919584082987,0.07134730824980216
0.0277966647,0.0018766720844026765,0.06751429010123924
0.037587617,0.002189817668462859,0.058259018348060194
0.0517823683,0.002484446315854193,0.04797861506566499
0.06905453650000001,0.003078950397884055,0.04458722849995604
0.0923681938,0.004360820556359356,0.047211278871616906
0.12305926,0.006029759408211982,0.048998827135901694
0.031241147099999998,0.00252145400968063,0.08070939269962434
0.0356946406,0.0027621867526088687,0.07738379505098221
0.049076893299999994,0.0034651703616821773,0.07060696243545998
0.0685387983,0.004099678406082654,0.059815440418695735
0.0917966939,0.004594691003572612,0.05005290287009576
0.117557454,0.005229886288866946,0.04448791727717195
0.148117429,0.0068475566894750555,0.046230593764053626
0.037477358700000005,0.003550226482945069,0.09472990109479269
0.0428221931,0.0038443929755206637,0.08977571434847094
0.0595412856,0.004738120929536894,0.07957706794186005
0.0845375096,0.005876993932975945,0.06951936437190652
0.1144204867,0.0068416479287884,0.059793906896468386
0.147517582,0.007692111405664451,0.05214369230689025
0.18312834200000003,0.008301457827580593,0.04533136562542892
0.0428121943,0.004441458615792035,0.1037428398243076
0.04973790580000001,0.00486255679859124,0.09776360142994277
0.069505842,0.006029344475054886,0.08674586626912434
0.0996893336,0.007701040884976727,0.07725039988607896
0.136266898,0.00926146096903058,0.06796559623035214
0.177103901,0.010575360823903587,0.059712749206487475
0.221038341,0.01190027490361044,0.05383805745995189
0.015536762899999999,0.000924829474752487,0.059525235771763434
0.0182512951,0.001042821556415341,0.05713685251932293
0.025608463999999997,0.0013717421698863984,0.05356596826293051
0.037949950700000006,0.0019707247031828788,0.05192957215575193
0.0566971197,0.002906958666884151,0.05127171683968544
0.0828967462,0.004234560365506044,0.05108234713205238
0.117405511,0.005956870903825585,0.05073757486414403
0.017740595399999996,0.0010463311993520873,0.058979486074750766
0.020454178599999998,0.0011639852790271154,0.05690696760744602
0.027812970800000003,0.0014940402026433139,0.05371739011221749
0.0401626956,0.0020907900105962456,0.05205801003546798
0.0589105223,0.003030531826337277,0.05144296312472649
0.0851406372,0.004329872614333188,0.05085553452180633
0.11961535200000001,0.0060798789713613875,0.050828584037953484
0.024032950299999998,0.0016216847296198459,0.06747755516391368
0.0267996694,0.0017232300298100887,0.06430042117646752
0.0342330795,0.0020285585124585927,0.05925726058208093
0.0466083471,0.0026182322631874326,0.056175179470962885
0.0653646245,0.0035627479493082377,0.05450575103216936
0.09159000560000001,0.004888928292482686,0.05337840368559477
0.126083532,0.006616934758373591,0.05248056311091913
0.031968987000000004,0.00257885056314204,0.08066725927668711
0.035008440800000006,0.0026899335682386096,0.07683671442569956
0.04288047540000001,0.003006970422797407,0.07012446561628854
0.0555103135,0.003590910450912724,0.0646890681118694
0.0743394258,0.004510496906738775,0.060674357626512306
0.10055913899999999,0.0058289220062249635,0.057965114500681675
0.135049612,0.007564325482517358,0.05601145660838594
0.0404821221,0.0033774597883859036,0.08343089771931457
0.0439699111,0.003512508972924007,0.07988437740835021
0.0524287518,0.0038255482107208256,0.07296660857603758
0.06530953460000001,0.004377835561505985,0.06703210470444823
0.0842352031,0.005307530950552381,0.06300846623770272
0.11057378679999999,0.006593568157463216,0.059630481584114624
0.14500714699999998,0.00832631297809542,0.05742001791191313
0.0495849895,0.003922304808957882,0.07910266490946584
0.053601177300000004,0.004130081133518343,0.07705206007701519
0.0629316308,0.004471846585668734,0.07105880665766465
0.07631484839999998,0.004993765236780512,0.06543635139790847
0.0954069554,0.005845356753220736,0.06126761648261062
0.12178219300000001,0.0071285754411081715,0.05853544976898364
0.156416302,0.008844663515787558,0.056545663097108366
0.0592789059,0.0044551044564019645,0.07515497104345113
0.063838895,0.004737110715111292,0.07420414647075724
0.0742372057,0.00513783449542508,0.06920834973486995
0.088335254,0.005627630057556085,0.06370763429916763
0.10781828569999999,0.006386693030389822,0.0592357130233042
0.134412301,0.007552249762479646,0.056187191992789744
0.169114483,0.00920893568944008,0.05445385590919542
0.0241266079,0.0015325753601379906,0.0635222061257103
0.026356553400000003,0.0016682434171388979,0.06329520373247656
0.032197258400000005,0.001958087843154885,0.060815359457899835
0.040550247100000006,0.002322980928972074,0.05728648023385469
0.0514055917,0.0028147924923404297,0.05475654299959025
0.0653077842,0.003470552642954415,0.05314148513025826
0.0829040804,0.0043289126336998355,0.05221591763413174
0.0254861775,0.0015755965298097413,0.06182161015749582
0.027709183199999998,0.0017126548396210598,0.06180820370125742
0.0335497479,0.001995036435194441,0.05946502015874883
0.0419130904,0.002369961150268422,0.05654465293898782
0.0527695139,0.0028618293618301255,0.05423262695300526
0.06667259610000001,0.0035201064179465453,0.05279690043367825
0.08426717400000001,0.004375001800225455,0.05191822144439606
0.0331044269,0.0017117410695357885,0.0517073162059721
0.0353261993,0.0018527995594983249,0.052448313042788186
0.041145565599999996,0.002140343522725245,0.0520188139721488
0.049487020400000005,0.0025159752568729757,0.05084111422624619
0.060343686699999996,0.003008604876416228,0.049857823426890956
0.0742532979,0.003666561646662219,0.04937910840808889
0.09185451819999998,0.004527060870438282,0.049285119111737746
0.046103007099999996,0.0024020919306977227,0.0521027169765185
0.0483760551,0.0025548509342092776,0.05281230412293948
0.054310421399999996,0.002846308368439774,0.05240814368712989
0.0628073308,0.0032036643837385645,0.05100780980392442
0.07376988990000001,0.0036707181035328215,0.049759029171776235
0.0876984335,0.0043129284504970465,0.049179081978665516
0.10530684729999999,0.005167830644028311,0.0490740229769305
0.0601037745,0.0030504474677485014,0.05075300999188498
0.0626813536,0.0032301829857716434,0.05153339550362938
0.0690476875,0.003558050707144062,0.05153033846563018
0.07772300110000001,0.00394917424697135,0.05081088212085714
0.08884306219999999,0.004458337215635385,0.05018216510366282
0.1029507756,0.005153450805630212,0.05005742575124623
0.120739335,0.005972378978551046,0.04946506437650204
0.07527224689999999,0.0034209929354406337,0.04544826382006984
0.0780652903,0.0036706861698643676,0.04702072016587847
0.08514065479999999,0.004088810286165551,0.04802418181737488
0.0943626431,0.00449535000435495,0.04763908530615279
0.1056593167,0.004981356783439129,0.04714545710704117
0.11980122900000001,0.005605316236633903,0.046788470230417274
0.137534094,0.00644945459304209,0.04689349677209558
0.0914298894,0.0034232365340589243,0.03744110986597042
0.094509624,0.003709531025387483,0.039250299264628155
0.1023166891,0.004230952101837036,0.041351534525339094
0.11238672100000001,0.004698833231015109,0.041809505511021264
0.124098187,0.00519386470237506,0.04185286528299612
0.138422035,0.005791181267258455,0.04183713429193882
0.15623209,0.0065736997446059426,0.0420765013423679
0.011904801,0.000715997698518147,0.06014360916391186
0.0148897188,0.0008746270338921471,0.0587403325502794
0.0253324375,0.0014414264461301359,0.05690042445106737
0.045200846100000004,0.0025325663910487836,0.0560291810787317
0.0761286152,0.004232503608961111,0.05559675028688964
0.11952808000000001,0.006589677942888484,0.05513079389285332
0.176588925,0.009739257910540363,0.05515214451042364
0.0133368727,0.0007646952468960006,0.057336923287571055
0.016402874599999995,0.0009362784461171279,0.05708014411797845
0.0270367779,0.0015117450065756778,0.055914392320235685
0.0470618377,0.002594221399865522,0.055123674013807626
0.07812429330000001,0.004303614829685319,0.05508676812165567
0.12148783299999999,0.006650059439257416,0.054738481007043864
0.178594594,0.00979876235638363,0.05486595163336036
0.0208136365,0.0010199349744419199,0.049003208758926865
0.023863721900000003,0.0010750941878287191,0.04505140448475973
0.0341010858,0.0016929844666986294,0.04964605750760668
0.0540840625,0.0028230577632273606,0.05219759080093808
0.0851596005,0.004522055278537836,0.05310094518982432
0.128648863,0.006919082629269696,0.05378269553202111
0.18577626700000002,0.010069215728103658,0.05420076466550842
0.030241228900000004,0.0016428287583689647,0.0543241401928929
0.0347696346,0.0018572925165991098,0.05341708470525916
0.048146184999999994,0.002353352948844868,0.048879323436423226
0.0684988642,0.003173179682368295,0.04632455909200747
0.099360455,0.004915213693469234,0.04946851031901207
0.142704363,0.007409201381143404,0.051919935910742995
0.199765619,0.01057860522698467,0.05295508446318117
0.04003777220000001,0.0019790799555292195,0.04943032158840294
0.0457123938,0.0023324456362126527,0.051024359967179245
0.0630843949,0.003305587188277341,0.05239944353143571
0.08953839790000001,0.004370226149617934,0.04880840234039896
0.122184074,0.005489505696993248,0.04492816058002165
0.16514304400000002,0.007906444541850487,0.04787634011306274
0.221925116,0.011127410662350545,0.050140384571661305
0.0501826052,0.002227564521766225,0.04438917654610376
0.0573897228,0.0027306568095591495,0.04758093742803632
0.0783143231,0.004062489126119137,0.05187415233011363
0.1108975032,0.00574339000019885,0.05179007492928705
0.15136893499999998,0.007258973805124144,0.04795550556740156
0.19735778199999998,0.008864733131006256,0.04491706909741343
0.253851055,0.011951135620793599,0.04707932224584845
0.0608725945,0.0021342493024773075,0.035060922242722996
0.0692711333,0.0027615633141065098,0.039866004532460995
0.09404779070000001,0.004489862835814468,0.047740226563498286
0.13224937899999997,0.006850774727410377,0.0518019425059862
0.180363375,0.009327787060596034,0.05171663626607139
0.235707669,0.011195622724870496,0.04749791456666815
0.29642263,0.013006953853214043,0.043879759967091723
0.00834422837,0.0004391430560230873,0.05262836017311536
0.012239406000000001,0.0006439510092905875,0.05261292985056525
0.0257592415,0.0013608322334054354,0.05282889379353175
0.051487906699999995,0.0027380958161509856,0.0531793967096935
0.0915397065,0.00488080817784685,0.05331902804218462
0.147703778,0.00788957241881128,0.053414831534040245
0.22163373,0.011808368654364472,0.05327875253628801
0.010256937559999998,0.0005062178210832059,0.04935370017824365
0.014296294,0.0007219907583474592,0.05050195234845193
0.0280296505,0.0014464389486223892,0.05160388812633926
0.0538747566,0.002822943555417556,0.05239826095878002
0.09397530159999999,0.004951006803514401,0.05268412784231385
0.150201843,0.007972611398334918,0.05307931806359339
0.224144165,0.011910890586279994,0.05313941849113044
0.0174287315,0.0009319703449904894,0.05347321719830783
0.022244916700000002,0.0010054757583411555,0.045200248303971194
0.0359398389,0.0016770380989118857,0.04666237106900013
0.0618005278,0.00309276689358335,0.05004434433945643
0.10194553680000001,0.00523554164787679,0.0513562615119487
0.15820211599999998,0.008229443116429602,0.05201854010871512
0.232178474,0.012205867910098108,0.05257105751370435
0.0254096769,0.0015352309893912307,0.060419146431225604
0.0326402679,0.001858921439899844,0.0569517825526133
0.051349311200000004,0.002385828704778091,0.04646272070691555
0.0775710045,0.0034907675787537945,0.04500093303231357
0.117511745,0.005681470484904929,0.048348107543675134
0.173667122,0.008733767951448318,0.05029027861386635
0.247594853,0.012696950592237993,0.05128115725506618
0.0335180433,0.002082125223862137,0.06211953380530828
0.04325792199999999,0.0026401568965564214,0.06103291084015598
0.0683502445,0.0037210444389400026,0.054440835817931896
0.10201406929999998,0.004602133301828111,0.045112731345852815
0.142529477,0.00628918519602507,0.044125505322839785
0.19819803000000003,0.009433541134347877,0.04759654338818542
0.27190317100000005,0.013433178714441833,0.049404273826736025
0.041781346799999994,0.002519150384464832,0.060293661583566575
0.0538986814,0.0033156414279310502,0.061516188185098165
0.0856812211,0.00504191661432938,0.05884506020805743
0.128223708,0.006688060646700952,0.052159313991301456
0.177459893,0.00782383787195246,0.04408792172523433
0.23370693399999998,0.010299075845964284,0.044068336654334295
0.30693985700000004,0.014395870769139072,0.046901275415460526
0.050327936499999996,0.002907852179312849,0.057778092676476996
0.0647794328,0.00388688896459202,0.0600018986981933
0.10280692020000001,0.006395166818573957,0.06220560645268659
0.15468523599999998,0.008798939142666025,0.05688286335656511
0.214728529,0.0108322100745997,0.05044606846163278
0.280182403,0.012151474445011962,0.043369870180647856
0.353727905,0.015521179986203984,0.04387886781565617
0.004010840809999999,0.0001922634022831735,0.047935934481322266
0.00580764689,0.00028125376801004415,0.04842817983550721
0.0120862487,0.0005979171990629182,0.04947086675975137
0.0240464147,0.0012002785662714136,0.04991507387882708
0.0426959595,0.0021382052737476897,0.05007980377505487
0.06885092039999999,0.0034584836440932176,0.05023148018938057
0.1033074603,0.005190534626437064,0.05024356044920663
0.00659671555,0.00026970596865368945,0.04088488682124386
0.00844369541,0.00036278659916121883,0.04296538204487635
0.014795982800000001,0.0006845722884709126,0.046267442840695415
0.0268106334,0.0012812905613900178,0.04779038757771452
0.0454500704,0.0022277880997395557,0.04901616389442503
0.07163129849999998,0.003543828005038767,0.04947317833472986
0.1061051316,0.005275435390462135,0.049718946773938455
0.012405574700000001,0.0008878987715829369,0.07157256258212179
0.0158340363,0.0009500611738021274,0.060001199681607865
0.024044589,0.001024130962273325,0.04259299097494763
0.0360965085,0.0015886994949842193,0.04401255304191593
0.0547696167,0.0025194941792213454,0.04600167631301581
0.0810199575,0.0038542311931790267,0.04757138009087485
0.11551701600000001,0.005584743893331018,0.04834563847572913
0.0170107255,0.0018552657625875543,0.10906447009491478
0.0226852226,0.0020095605257059853,0.08858456278520209
0.0363016502,0.0022929607479832167,0.06316409131128746
0.0531806195,0.00247290228981752,0.04650006549505352
0.07246740010000001,0.0031135790350619924,0.04296523720687465
0.0986240008,0.004459846498938439,0.045220701479983354
0.13310072299999998,0.00619595764667823,0.04655089399235068
0.019871508,0.003132879055586559,0.1576568348807025
0.0279506248,0.0034500817558293984,0.12343487061618023
0.0475656179,0.004019435911719206,0.08450296851329679
0.0719497643,0.004513903997392189,0.06273688373142022
0.09839501140000001,0.00476354185486105,0.04841243257237988
0.12630456799999998,0.00531792878496299,0.04210400992751894
0.160595195,0.007114237004565714,0.04429918967728589
0.021214814789999998,0.004692154067838426,0.22117346365192692
0.0314488769,0.005114065395376224,0.1626151996345607
0.0572038866,0.006072555741383742,0.10615634884822218
0.08973753259999999,0.007046795116717544,0.07852673137479986
0.124996918,0.00767258737351881,0.06138221242798011
0.161746172,0.008009023343662781,0.04951599932555301
0.199493538,0.008363682399627441,0.041924578026319034
0.020134548319999997,0.006574687046965194,0.32653759808629246
0.0331435581,0.007325792319484809,0.22103216249087057
0.0649675749,0.008580847713994857,0.13207892902271248
0.1059132215,0.009860763853612176,0.09310229368872681
0.150839375,0.011034426749589989,0.07315349025803103
0.19743486,0.011705500011743409,0.05928790899308972
0.245280171,0.012013056371679445,0.048976875393973225
0.0352214922,0.0021179487432556572,0.06013228318746976
0.0379855335,0.0022419933673423205,0.05902229508879533
0.04552246,0.0025932898592703046,0.056967260979971304
0.057854730099999994,0.003192709647264487,0.05518493719953396
0.07657323099999999,0.004134181776392912,0.05398990903744042
0.10275438149999999,0.0054592609828938475,0.05312922819640395
0.137206738,0.007178939957421866,0.052322065680344844
0.03764090330000001,0.0022014866343587846,0.05848655163274958
0.040403645599999996,0.002329916695267779,0.05766600168544641
0.047943848500000004,0.0026763178861012034,0.05582192439351637
0.0602738204,0.003275105919182722,0.05433712177937077
0.0789944425,0.004210455814237622,0.053300658641114176
0.10517280650000001,0.005532489080031557,0.052603798112314866
0.13961697199999998,0.0072675424342930565,0.05205343111361173
0.0456075024,0.0027234903967547704,0.05971584176805898
0.04837159370000001,0.0028498404883079173,0.05891557979219355
0.055907612,0.0032017994292805633,0.057269472165625016
0.06823856190000001,0.003797985748059207,0.05565747053147095
0.08695717909999999,0.004734628612853901,0.05444781744137674
0.1131438804,0.006065052713283765,0.05360477908166004
0.147593678,0.007786713362343788,0.0527577703046589
0.05464983789999999,0.0036828068906185098,0.06738916403297347
0.057414891499999995,0.0038077091314052784,0.06631919057802763
0.0649540914,0.0041584654350205075,0.06402160888390947
0.0772837014,0.0047574250879467836,0.061557935266630275
0.0960023045,0.005701096413326457,0.0593849954229636
0.122185109,0.006997114856813374,0.05726651073997384
0.15663384,0.008738535055105592,0.05578957302652857
0.06372576469999999,0.004693136895485116,0.07364583096929266
0.0664890348,0.004820734715003658,0.07250420658841716
0.0740259016,0.005170850158749689,0.069851903819969
0.08635714350000001,0.005770483076923353,0.06682114348679623
0.10506902959999999,0.006702326863755039,0.06378974745718066
0.131203638,0.008035683381042111,0.06124588847941938
0.165651673,0.009773649832233305,0.05900121414549979
0.0723467914,0.005733727771440063,0.0792533802879897
0.0751093685,0.005859803984572809,0.07801695183434819
0.08264594869999999,0.006207765374284089,0.07511276078175251
0.09497842069999998,0.006804769071742351,0.07164542241901431
0.1136971104,0.007740939216142952,0.06808386940450294
0.139882576,0.009063867558020326,0.06479625852772632
0.17428672599999998,0.010765048207687592,0.06176631149573372
0.0805756923,0.0066933720582678735,0.08306937076441195
0.08333747970000001,0.006816547222764476,0.08179449687346947
0.09086869260000001,0.007169263167361631,0.07889695518037673
0.10320004490000001,0.00776664939005631,0.07525819778065145
0.12191334100000001,0.008704727134448512,0.07140093990573608
0.14808793399999995,0.010019199639744937,0.06765709649069006
0.18255807699999999,0.011766859042190903,0.06445542829743382
0.009616687569999999,0.0005380573249607694,0.05595038011209607
0.009855588,0.0005531541505226552,0.05612594099130922
0.01063806003,0.0005845296657950677,0.0549470170450869
0.011958329999999998,0.0006401912243726586,0.05353516957406751
0.0138118277,0.0007216087546569177,0.05224571072928442
0.0162144559,0.0008433161978847583,0.05201014471813132
0.0192396531,0.0009829823293071552,0.051091478843095936
0.012011267199999998,0.0006166877223936853,0.05134243640784924
0.0122512097,0.00062778849506059,0.05124298011653412
0.0130241334,0.0006589015049745277,0.05059081358722322
0.014348866900000002,0.0007176619124315745,0.050015232382675065
0.016200590900000002,0.0008060850535525087,0.04975652175455579
0.0186049997,0.0009165009388543096,0.049261002613953796
0.0216281939,0.0010636464939616484,0.04917870160030554
0.019799026400000003,0.001155730126980105,0.05837307873785677
0.020055055099999997,0.0011626972658116625,0.05797527157188726
0.020882381600000003,0.0011930003217472864,0.05712951446818146
0.022260645500000002,0.001242203292831117,0.05580266272292585
0.0241490318,0.001316399661469676,0.054511488177744497
0.0265876516,0.001419446691851599,0.053387441403497216
0.0296144015,0.001570438276038443,0.05302954631848437
0.028414320700000002,0.001974285866531059,0.06948207164182034
0.028714218099999998,0.001988305139522161,0.06924462064743324
0.029704990499999997,0.0020335782529055622,0.0684591450350931
0.0312944794,0.0020958322980661544,0.06697131053939676
0.0333714108,0.0021657101379697757,0.06489717054364917
0.035907184,0.0022672139438242415,0.06314095652347011
0.03899496980000001,0.0024222397957336917,0.062116724494390846
0.0371513198,0.0027958599531889656,0.07525600619951503
0.0375197424,0.0028113042277105094,0.0749286654939963
0.038676891600000006,0.002872889639012851,0.07427922772917073
0.040560904800000006,0.0029743903251495596,0.07333145894589509
0.0429433246,0.003072347171974544,0.07154423185890325
0.0457417174,0.003172175878604785,0.06934973278036091
0.049006521399999996,0.0032968288774319347,0.06727326860281772
0.045844517499999994,0.0034967264671560833,0.07627360168325653
0.04627445520000001,0.0035274399587768655,0.07622866533017258
0.0476159576,0.0036180881391233,0.07598478160446152
0.0497777959,0.0037625661326541205,0.07558723853930464
0.0525516772,0.0038668421130073423,0.07358170697941763
0.0557435751,0.004004121583806852,0.07183108684047881
0.0592586675,0.004139479890918794,0.06985442072113407
0.054762024799999996,0.004127031766498369,0.07536302358378774
0.0552308669,0.004177020158471666,0.0756283649509703
0.0567401233,0.004307378595116615,0.07591415641348483
0.05918397660000001,0.004466585697398478,0.07546950972196885
0.0623014564,0.00462085805982483,0.07416934252960465
0.06588275730000001,0.004752634302417895,0.07213775648120747
0.06987958229999999,0.004924518838177418,0.0704714979124513
0.0323617974,0.001848386943295528,0.05711632516726429
0.0364219516,0.0020226887511432504,0.05553488108921792
0.046568890099999996,0.002455901573180232,0.052736957395946873
0.06197784989999999,0.0031601719539320026,0.05098873160380485
0.0840448337,0.004231677640395891,0.050350241104658064
0.114273056,0.005747566719409011,0.05029677966614467
0.153777107,0.007752894825917138,0.05041644349517603
0.0345912071,0.001985073033802313,0.05738663666936078
0.03865586829999999,0.0021579683799940546,0.05582511724342912
0.0488033461,0.0025890652827348817,0.05305097886996896
0.0642164935,0.003288433378143799,0.05120854781869706
0.0862786321,0.004362424347838046,0.05056204811849405
0.116503762,0.005871947347090486,0.05040135396735503
0.15602661699999998,0.007879162507280017,0.050498835767746074
0.0404789401,0.0025602338806846917,0.06324854045980052
0.044530791300000004,0.0027448907595852274,0.06164028707895939
0.05466643019999999,0.0031735104372103526,0.05805227130434343
0.0700748621,0.0038715588905215387,0.05524889774305441
0.0921399931,0.004948428666098548,0.05370554630634706
0.122368816,0.006470865133018437,0.05288001751212855
0.161890992,0.008461103721271719,0.05226420331819153
0.0489602532,0.003691056838781662,0.0753888429396779
0.0531085725,0.0038495782983138035,0.07248506440864709
0.0634142449,0.004245627479309396,0.06695069043248035
0.07891213929999999,0.004916728062804478,0.062306358773427384
0.10100063299999999,0.005980168147274848,0.05920921453308959
0.131230115,0.007500799219863955,0.05715760608655989
0.17076319,0.009468276144740027,0.05544682167591286
0.0587499447,0.0051376036136396115,0.08744865446042899
0.06317697530000001,0.005309241251667541,0.08403759797705194
0.0739097156,0.0056950061198370655,0.07705355207505447
0.0896736852,0.006371159988169801,0.0710482676602411
0.1119130452,0.007421207884122121,0.06631226834065383
0.14220745499999998,0.008927391936549206,0.06277724284250222
0.181752871,0.010911850287602835,0.06003674235001676
0.06922857010000001,0.006573804524247661,0.09495797060017075
0.0740698376,0.0067769123694592336,0.09149354972339287
0.0854421873,0.007134966833198283,0.08350636914462843
0.10160516920000001,0.007782570047682093,0.07659620183657045
0.12399119300000001,0.008803291118341211,0.07099932588229238
0.15438108599999997,0.010288096990225367,0.06664091603958122
0.193950784,0.012250845097418583,0.06316471037012454
0.0799701728,0.007734507481057517,0.09671740362998836
0.0853453917,0.007996980498072235,0.09370137436573785
0.0976394241,0.008412203385830241,0.0861558070766032
0.1143784453,0.009001010776746188,0.0786949914657232
0.137062567,0.0099591164255414,0.0726610966329078
0.16759558800000002,0.011395906660765384,0.06799645979204048
0.207273763,0.013322949644882363,0.06427706744959498
0.038449958699999995,0.002160928980768279,0.05620107417093999
0.042055816899999994,0.002360705745462795,0.056132680791246156
0.0511592496,0.0027795255405573182,0.05433085047747296
0.0655049798,0.0034617783893526387,0.052847560596494356
0.08667166590000001,0.004522047742723938,0.0521744643507993
0.11607882899999998,0.006016402821676062,0.05183031973622049
0.154722682,0.007981662695344765,0.05158689464382969
0.04044727829999999,0.0022272806546175415,0.05506626770032984
0.0440518794,0.0024263535213662262,0.055079455278955164
0.053156608,0.0028441724716241003,0.05350552976638578
0.06750083280000001,0.003531091803812401,0.05231182575590979
0.0886643932,0.0045924361006150095,0.05179572018562024
0.11807163799999999,0.006085022355589503,0.051536698047582805
0.15671901700000002,0.008046515802586376,0.05134358265268073
0.04840609569999999,0.002453099980768651,0.05067750136205783
0.052010517500000006,0.002654070271264225,0.05102949170356217
0.0611142926,0.0030729756341098887,0.050282438090593046
0.0754610257,0.0037560560336258623,0.049774781071202194
0.09662291519999999,0.004819824328230643,0.04988282870842881
0.126025249,0.006310529875399317,0.050073536259383364
0.164679258,0.008266337206541253,0.050196590068077994
0.061640916000000004,0.0033785985431299234,0.054810972360143435
0.06524618530000001,0.00357949865092388,0.05486142422680272
0.0743452265,0.0040100034120050376,0.05393760434646114
0.0886994886,0.004689610399456305,0.05287077156221964
0.1098709218,0.005744148579715762,0.05228088092472673
0.13927676500000002,0.007243728070692407,0.05200959449835302
0.17791851000000003,0.009212087921735104,0.0517770069102709
0.0756823536,0.004491374129196482,0.05934506414711291
0.0793108052,0.004688309717108768,0.05911312721244152
0.0884223326,0.005115056532797165,0.05784801624648799
0.1027485438,0.005794887975188697,0.05639873579589064
0.123871253,0.006852477491299024,0.05531935235448877
0.15326774499999998,0.008358301780902364,0.0545339907030169
0.191918678,0.01032362291351134,0.05379165290785996
0.09006245780000001,0.005529880852887003,0.06140051013450138
0.09373740600000001,0.005742230418743744,0.061258687046916394
0.1028928727,0.006169111324542564,0.05995664386326891
0.11727036899999999,0.006854772050674311,0.05845272006157252
0.13841989100000002,0.00790904985726881,0.057138102046827996
0.167769589,0.00937062035202904,0.05585410566887089
0.20634676999999998,0.011362109292322032,0.05506317977413474
0.10468321839999999,0.006451204194990802,0.06162596348863117
0.1084281569,0.006674131207011201,0.061553487561045145
0.117626535,0.007111899229419974,0.06046169114324394
0.13203674,0.007792602469627823,0.05901844039490692
0.153256019,0.008834966341355914,0.057648413413086984
0.18266272700000002,0.010314482964128076,0.05646736547477513
0.22126149700000003,0.01225142402558354,0.055370790633236744
0.008688594329999999,0.0004734339011802364,0.05448912484561084
0.01107833991,0.0005835411064391232,0.05267405686951188
0.0184605316,0.0009420762878416766,0.05103191545370647
0.032167345400000005,0.001634000165685518,0.0507968607719031
0.0534689499,0.0027065564578777346,0.050619218498580136
0.0833832502,0.004215523908553188,0.050556003735066544
0.12269024999999999,0.006186539781328974,0.05042405391894608
0.01106054127,0.0005495395848972629,0.04968469186836305
0.013448307900000001,0.0006582266351271276,0.04894494088190288
0.0208504413,0.0010188286864712276,0.04886365098043405
0.0345711685,0.001707407355124747,0.049388187591193136
0.0558774194,0.002777678455196732,0.04971021362516129
0.0857963812,0.004281736999057236,0.049905799512406895
0.125098174,0.006259589970782936,0.05003742077628516
0.0178402745,0.0011226989109393373,0.06293058500525524
0.020363484299999998,0.0012243854927016444,0.060126522291749675
0.027891127,0.0015687017881072906,0.05624375766914297
0.0416305252,0.002259435890054468,0.05427353796762737
0.0629503553,0.003334527832301945,0.05297075475445244
0.09284887689999999,0.0048441188149538385,0.05217207764581845
0.132180295,0.006828878505407503,0.05166336257161102
0.024982239500000003,0.0018965212778260616,0.075914782492821
0.027809525499999998,0.0019946127443942223,0.07172408405149604
0.0354864943,0.002343237369484205,0.06603180775408986
0.049287775699999994,0.0030432851676093224,0.06174523245140727
0.070597643,0.004099729701699613,0.058071764544598364
0.10050706360000002,0.005585048318657304,0.05556871446254553
0.139743392,0.007586599639524049,0.05428950543524841
0.0318643021,0.002644454773376551,0.08299114052702102
0.035249116299999994,0.002787136827879398,0.07906969366716857
0.0433783886,0.0031083640816568082,0.07165697440537956
0.057117110500000005,0.0037782983721470066,0.06615002648194197
0.0784669874,0.0048470543484055995,0.06177189298343828
0.1083659721,0.00629244063069668,0.05806657300956081
0.147582549,0.008312687053031688,0.056325677455480776
0.0385247569,0.003326645191757641,0.08635084188571845
0.0424728566,0.003520670857058379,0.08289225493390476
0.051460393199999996,0.003862828249948781,0.0750641028904688
0.06535620489999999,0.0044509852378989065,0.06810348374280996
0.0867439636,0.0054205891139060556,0.06248952536803443
0.116724819,0.006898805651100098,0.059103159980912874
0.156043078,0.008847942506284187,0.05670192244146958
0.0449774949,0.003981665419225308,0.0885257266568065
0.0495066016,0.004249286081724997,0.0858327161306301
0.05963828820000001,0.004623691415954435,0.07752890895272938
0.073966201,0.005152587012886281,0.06966137158898131
0.09551224139999999,0.006047780928860563,0.06331943256920117
0.125577832,0.007409709151207049,0.05900491379089144
0.164987729,0.009348996182113467,0.056664797065686424
0.0104830483,0.000556582039941009,0.05309353005089263
0.012730420599999999,0.0006530454032717591,0.05129802257057863
0.0194135691,0.0009695560937119853,0.049942186762143875
0.0315368887,0.0015767820754612242,0.04999802264771997
0.05026888570000001,0.0025133668152248255,0.04999845889213385
0.07648097350000001,0.0038364405405204314,0.05016202546794767
0.1109424254,0.005561035570529245,0.05012541911247277
0.0128930142,0.0006348585149088829,0.04924050381553779
0.0151439482,0.0007328233081703649,0.048390505467416016
0.0218340774,0.001049284100113974,0.04805717598646847
0.0339646226,0.0016550085635411783,0.04872742391494078
0.0526937143,0.0025935707621778767,0.04921973705273376
0.07891323230000001,0.003905667592787699,0.04949318991192429
0.11336906309999999,0.00564317175491619,0.04977699912663555
0.020869570599999998,0.0011647432955807216,0.05581060185209185
0.023195321,0.0012485751736131723,0.0538287516526791
0.0299586878,0.0015560331679597807,0.05193929648546825
0.0421104842,0.002165546458003645,0.0514253516468387
0.0608551633,0.0031014964070115924,0.05096521377688247
0.0870800821,0.004425070295453994,0.05081610155548986
0.121544324,0.006156872990898062,0.05065537236356724
0.029906439400000005,0.0020771747582242193,0.06945576938939174
0.0325392647,0.0021542685696760754,0.06620520130180063
0.03955649399999999,0.002458678271711813,0.06215612212022161
0.0517590723,0.0030834922543676764,0.059573947471382255
0.0705314647,0.004017928461529134,0.05696646849202798
0.0967581382,0.005336828027123588,0.05515637367982747
0.131218156,0.007060842160796663,0.053809948074538275
0.0388154045,0.0030236207466395747,0.07789744266711364
0.0419637967,0.0031380539800329615,0.07478003009277188
0.049468834899999994,0.0034353283833825354,0.06944429538975327
0.061697488999999994,0.004032877373485161,0.06536534045145924
0.0805096612,0.004985064537678462,0.061918836365423204
0.10677452220000001,0.006272031736214928,0.058740901921028946
0.14121522299999997,0.008009799851990058,0.05672051271689073
0.047597546399999996,0.0038940067263259458,0.08181108105030276
0.051292451100000004,0.0040605858194003855,0.0791653690225068
0.05959402729999999,0.0043662017823972955,0.07326576135587494
0.0720199471,0.004921861714722433,0.06834025728855934
0.0908389337,0.005824631859397796,0.06412043407107713
0.1171420627,0.007137870045268536,0.06093345021206064
0.15170931999999998,0.008830609186131962,0.058207427112137625
0.056312258,0.004664750207532519,0.08283720762063064
0.0605432182,0.004890675528238534,0.08077990687714276
0.0698362054,0.005243907863562476,0.07508867117746457
0.0826937261,0.0057631711720742265,0.06969296757900266
0.1016192165,0.006617932099988471,0.06512480934143465
0.128029044,0.007855953908716616,0.06136071678170631
0.162705877,0.00956221606103255,0.05876994880174212
0.005340393969999999,0.0002545118381968144,0.04765787685825254
0.00638864038,0.0003040070566723117,0.04758556415603279
0.009863581490000002,0.00047107645062581315,0.047759168523462264
0.016146106500000004,0.0007807889850061007,0.04835772543715728
0.0256633183,0.0012588418773091309,0.04905218657203542
0.0388709661,0.0019263275885578832,0.04955697740061787
0.056176075299999996,0.0027852106246033376,0.04958001444083328
0.00795752811,0.0003374493693886962,0.04240630566728795
0.00899274803,0.00038942518195946604,0.04330435820733943
0.012454035799999999,0.0005600821397809982,0.04497193911880342
0.0187415961,0.0008693437117181524,0.04638578843976647
0.0282766819,0.001343331479272929,0.04750668710082738
0.0414983811,0.0020024122338837217,0.04825277952550591
0.0587915923,0.0028786964538318406,0.04896442401393916
0.015694790400000002,0.0009014375476871485,0.05743546264161313
0.017197189800000002,0.0009309467273400262,0.054133654286936235
0.021564547099999998,0.0009685104625080606,0.04491216337708575
0.028006369899999998,0.0011678588056498627,0.04169975651324461
0.0375355859,0.0016528701174430877,0.04403474936681587
0.05076199680000001,0.002315980424497672,0.04562429712177263
0.06808381550000002,0.0031795041393843336,0.046699852469113345
0.023263599700000002,0.0019803004064458704,0.08512441891982307
0.0256781082,0.0020511003457317784,0.07987739321589814
0.0326799551,0.002174403163645616,0.0665362959340668
0.0429287394,0.00239458565557165,0.05578047920903194
0.054950955100000004,0.0024910009348194278,0.04533134920560148
0.06851494469999998,0.0029395372082371266,0.042903591634032616
0.0857740011,0.0038035037730677393,0.044343317605452584
0.029739163,0.003316717164353831,0.11152691702701355
0.0330728521,0.003447381769796074,0.10423599873916146
0.0429391555,0.003729650992059756,0.08685897402103672
0.057469499900000005,0.004150430040768463,0.07221969997982292
0.07462850130000001,0.004462866564422485,0.05980110127740813
0.0934617707,0.004719448717993797,0.05049603364719685
0.1132191426,0.004856827035429337,0.04289757830606762
0.0348860653,0.0048252591003583945,0.13831479872734156
0.03915260350000001,0.005109999916869682,0.1305149456247445
0.0519588062,0.005552114853263158,0.10685608964709352
0.070930859,0.00629989478471327,0.08881740435024578
0.09374290499999999,0.0069588502135546565,0.07423335359144947
0.1186245094,0.007415831129237572,0.0625151679593591
0.14516302199999997,0.007806070526877565,0.05377451102442306
0.038856229900000004,0.006410216316935482,0.1649726783435436
0.0440026163,0.006725377661633279,0.15284040421099412
0.0593109989,0.007661525869339302,0.1291754651149418
0.0831427391,0.008643641373766005,0.10396146996516266
0.1115505694,0.009810476247324743,0.08794644706963498
0.143322174,0.010823153320336893,0.07551625138156845
0.17667491999999999,0.011431693675737462,0.06470467724415815
0.00508206272,0.0002354678389848554,0.04633312337098733
0.00699641714,0.0003294953450147768,0.04709486847646377
0.013442653,0.0006518139543013957,0.048488490649977775
0.0255181617,0.0012585682182317543,0.049320489188363216
0.0442367383,0.002202117936194158,0.049780296215784926
0.0704684353,0.0035121888993259543,0.0498405972031843
0.1049457897,0.005222486378613037,0.04976365791845613
0.007644246029999999,0.0003198952023200825,0.04184784229401399
0.009576572540000002,0.0004173857728501609,0.043584045451209086
0.0160571883,0.00074140800007532,0.046172965417321535
0.0281522366,0.0013470753473848343,0.04784967413156915
0.0468760969,0.002291660909773908,0.04888762207874667
0.07311665780000001,0.0036033190284430684,0.04928177978675426
0.1076115276,0.005315094399343456,0.04939149659783713
0.0146906721,0.0009013698809889001,0.061356612880148625
0.0176641473,0.0009486035087588174,0.05370219646882233
0.025218919399999998,0.0010486273083013598,0.04158097703033858
0.0372918085,0.0016352560871644413,0.04385027578280204
0.0559775114,0.002572963816160132,0.04596424084976618
0.0821823243,0.0038852697578946973,0.047276221389307885
0.116664925,0.0055968040404182325,0.04797332223389534
0.0213920708,0.0018944350863737305,0.08855781677637915
0.0261698369,0.002026999235626304,0.07745555478132551
0.0385463079,0.002291045706745718,0.05943619069015215
0.054607810799999996,0.0024329618381613203,0.0445533670461904
0.0736518964,0.003120879216055669,0.042373372154687235
0.09972971359999999,0.004463894483992566,0.04475992482938973
0.134170752,0.006176466913862167,0.0460343765074982
0.027093217500000003,0.003122144407221308,0.11523712188193624
0.0338030508,0.0034234605008237004,0.10127667236543338
0.05132534,0.003946723899803644,0.07689620565209396
0.074296761,0.004403746548031381,0.05927238938493403
0.0999318171,0.004657881914280886,0.04661059960132443
0.127473548,0.005308606645647633,0.04164477045580965
0.16167382300000002,0.0070418247968932835,0.04355575111805999
0.0314919566,0.004494367951995515,0.1427147893375261
0.040136134399999995,0.00498069161780051,0.12409495065375581
0.0630579665,0.005996017995183664,0.09508739859512697
0.09354394260000001,0.006878097021550591,0.07352797872719329
0.127432394,0.00753504840138238,0.05912977199017685
0.163334947,0.007882719721796749,0.048261072517424876
0.200639172,0.008437514359749971,0.04205317573654047
0.034490831,0.006022191356085284,0.17460267501485494
0.045109759699999995,0.006683626880437209,0.14816365515769328
0.07345778050000001,0.008208479454739997,0.11174418011091412
0.11160152479999999,0.009667103243480182,0.08662160540193786
0.15434918399999997,0.010715095482138054,0.06942113462768974
0.199658711,0.01158471138783433,0.05802256926237659
0.246732675,0.01203776491012374,0.04878869371526791
0.0336519018,0.002025928242989495,0.06020248885278439
0.0362482095,0.0022035373551031728,0.06079024000076949
0.0429719221,0.0025655961164209352,0.05970401115525003
0.05252868029999999,0.0030003137906132508,0.05711763123455533
0.064864698,0.003563124031427946,0.05493163679614983
0.0805659825,0.004312007151373621,0.05352143693367881
0.10035930539999999,0.005292635915012454,0.05273687271865529
0.03556921749999999,0.0021223118549717197,0.059667094306241626
0.038165325300000004,0.002299979781094467,0.06026359694343983
0.044887783300000005,0.002658003302565209,0.05921440327763319
0.054445000800000004,0.003098292670250809,0.05690683487419122
0.06678146730000001,0.0036615130256135164,0.05482828056420252
0.0824825525,0.0044070197490529,0.05342972077704434
0.1022880232,0.005376951140854164,0.05256677148155273
0.0415534814,0.0026506218951191296,0.06378820271649079
0.044150064200000005,0.002834613146058235,0.06420405490731393
0.050878717500000004,0.003189246004242904,0.0626833017998715
0.060431205,0.0036303987880610795,0.060074903157418084
0.0727629509,0.004200139890112674,0.05772360573837961
0.08846824290000001,0.004947907154723232,0.055928624696616774
0.10827346220000002,0.0059200333186245485,0.054676678830951314
0.0503362066,0.0037263404853057737,0.07402902874500228
0.0530094779,0.0038997380301637563,0.0735668070061063
0.0598938197,0.004225411615173077,0.07054837437881886
0.0695728766,0.004625828200085813,0.06648895986695212
0.0819873655,0.005161483660712252,0.06295462269381313
0.09772053309999999,0.005894274944119189,0.06031767078150732
0.11754147499999999,0.006869185155757492,0.05844052200091493
0.06031133319999999,0.004984314546313701,0.08264308351110537
0.0631712028,0.005180063245098015,0.0820003896632789
0.0704362111,0.005559417999337533,0.07892840788163197
0.0804770099,0.00599339692194468,0.07447340463309983
0.09321081460000001,0.006546665918413293,0.07023504672185638
0.1091832557,0.007279481702422461,0.06667214359703749
0.129152802,0.008222947354932902,0.06366836203006189
0.0707216121,0.00600152869286108,0.08486131063266698
0.0738641225,0.0062321584225071645,0.08437328179871309
0.0817797137,0.006646982600039475,0.08127911311139102
0.09239630389999999,0.007070027323978076,0.07651850805233429
0.10549155260000001,0.007592805060307888,0.07197547929831007
0.121658891,0.008309188615777811,0.06829906591683307
0.14174561400000002,0.009264576016838319,0.0653605833393781
0.08152289759999999,0.006473671133562452,0.07940923745529935
0.08498039339999999,0.00676743831028107,0.07963529044196058
0.093739977,0.007304227512846956,0.0779200907297743
0.10521085059999999,0.007773166148027745,0.07388179169447515
0.1188958413,0.008286193074106206,0.06969287557500303
0.135468164,0.008934454658519967,0.06595243040660068
0.15574238199999998,0.009805489419648305,0.0629596728503119
0.00689166313,0.00035829745321462055,0.051989983615844636
0.010116291119999999,0.0005263800741532787,0.05203291086716757
0.0213298017,0.0011200174284568777,0.052509509662102376
0.04264988,0.002251740236282083,0.052795933688021705
0.0758468866,0.004014345415620878,0.05292696372352979
0.12240672000000001,0.006483044571844352,0.05296314264318455
0.183683694,0.009723795671373532,0.05293771842030535
0.009038234380000001,0.000435813556440817,0.04821888193176253
0.012379536699999999,0.000614749928033446,0.049658556933996255
0.0237477478,0.0012109900275071972,0.0509938895134804
0.045144056300000006,0.002345014592466151,0.05194514593200503
0.0783632269,0.004107711490072308,0.05241886599838716
0.124946739,0.006582413037501922,0.052681751362089746
0.186201865,0.009827521064798287,0.052778854093638035
0.015596185900000002,0.0009367048292222466,0.06005986561254355
0.0200574984,0.0010275783223219269,0.05123162928044541
0.0317996844,0.001471955228895401,0.04628835966986518
0.0532384968,0.0026260915276588134,0.04932692854804296
0.086495832,0.004394825232144857,0.050809676380069474
0.13309348799999998,0.0068701478966597205,0.05161896348121646
0.194382126,0.010123193626288066,0.052078829646549224
0.0220387212,0.0016785543251778099,0.07616387130383091
0.0288331187,0.0019519021618230868,0.06769653266204209
0.046121563500000004,0.002426984332707766,0.05262146702177097
0.069097405,0.0030975793624476618,0.0448291706822805
0.10220152730000001,0.004876886958861588,0.047718337364431804
0.148765013,0.007382455370276553,0.049624943536129375
0.21002096599999998,0.010664816756479846,0.050779771941815786
0.0278973084,0.0024809402584898403,0.08893116937725219
0.0370875397,0.0029932290364752755,0.080707134004774
0.0605710218,0.0038860888089331767,0.06415755741688968
0.0916485361,0.004667998604845725,0.05093369521748122
0.127271985,0.005626874664613231,0.04421141592639756
0.173580807,0.008165123863816303,0.04703932424865557
0.234536871,0.011461335266383557,0.04886794650886068
0.033002242,0.0032968561970246535,0.09989794623724817
0.0445444466,0.004056549617167894,0.09106746018409158
0.074498716,0.00555397754914984,0.07455131910125591
0.1140688422,0.006841452132375021,0.05997651944585987
0.159482328,0.007889776613531426,0.04947116531639434
0.208866947,0.009230715218640355,0.04419423633668737
0.26971589900000004,0.012526322857452147,0.04644265652820172
0.037350731899999996,0.004162139095614614,0.11143393673671531
0.0512573428,0.005096038720065279,0.09942065744510811
0.08752150549999999,0.007249046065807828,0.08282588404295478
0.136047687,0.009320816978579676,0.06851139614435103
0.19158332,0.011014154180776567,0.057490151965090525
0.252160555,0.012243229465002593,0.04855330947777535
0.31639056800000004,0.013996961691952364,0.04423950366292955
0.0266107242,0.002084969693832157,0.0783507310121292
0.027142262299999997,0.0021029213518390863,0.07747774774982874
0.0288073876,0.0021574138943646947,0.07489099408530521
0.0314323794,0.002252647360468626,0.07166645998389246
0.0348063984,0.0023793224739266368,0.06835876687335271
0.0388129196,0.0025375106799197015,0.06537799026898511
0.0434248628,0.0027305169295279235,0.06287911471600374
0.028247578000000002,0.0021945951366048387,0.07769144443480565
0.0287819476,0.0022133224083846657,0.07689967472474538
0.030460174399999998,0.002268661016540949,0.07447958067308207
0.0331174502,0.002362785199428547,0.07134562549832255
0.0365130817,0.0024891853590335005,0.06817242596736228
0.04054135050000001,0.0026516583972252773,0.06540626704641417
0.045164048199999994,0.0028417410665516458,0.06292042409412817
0.033765737799999994,0.0026600029388302838,0.07877816722341202
0.0343096177,0.0026765517942988278,0.07801170557195768
0.0360318799,0.002741381360893052,0.07608210752537095
0.0387476173,0.002837506368447777,0.07323047366961005
0.0422123525,0.002967196756891571,0.07029214391430971
0.0463050384,0.0031246779505606907,0.06748030146457433
0.0509765516,0.003301286571129832,0.06476088451478997
0.04034786819999999,0.0033849098903655696,0.08389315325377142
0.0409311486,0.003412674479607131,0.0833759763977679
0.042753201899999996,0.0034838865901747704,0.08148831982978966
0.045606580699999996,0.0035890487640025033,0.0786958528553425
0.049231510799999996,0.003722942748121323,0.075621135480598
0.053477508300000004,0.0038815132654482784,0.0725821637701149
0.0583069577,0.004052181385654269,0.06949739011428938
0.0484739013,0.003917466060266719,0.08081598458564175
0.0490851387,0.003939015496732122,0.08024863738914365
0.0509893223,0.003989248949480797,0.07823694784585904
0.0539585775,0.0040579747863670294,0.07520537001493469
0.0577023213,0.004158279804689723,0.07206434179780083
0.06205265199999999,0.00428619139435759,0.06907346029880544
0.0669717914,0.004450192766612031,0.06644876407788655
0.057908006199999994,0.004506918098731131,0.0778289289250496
0.0585761021,0.004503067140127281,0.07687550005358382
0.0606343827,0.004524545590159097,0.07462013116460897
0.0638425718,0.004544693656471901,0.07118594267644934
0.06784852710000001,0.004579497346515481,0.06749589920744913
0.0724656061,0.004640838496336828,0.06404194687798007
0.0776591586,0.004727666205617501,0.06087712371400198
0.0681135994,0.005106634508631334,0.07497231909067682
0.0688574737,0.0051088756652536895,0.07419493325462635
0.07114690629999998,0.005091684450650424,0.07156578852748269
0.0746437741,0.005056985298082664,0.067748253073429
0.0790065539,0.005016381406733604,0.06349323137271531
0.0840095896,0.004983556545437547,0.0593212818818192
0.0895888983,0.0049773130308665885,0.055557252352846365
0.017282297399999997,0.0010432616249874294,0.060365910899521355
0.019150398500000002,0.001140576411538617,0.05955888654424694
0.0239853741,0.0013561664270055232,0.05654139148930444
0.0311432997,0.0016769693080883087,0.053846873139403034
0.041031657299999996,0.002147393948090337,0.05233505272258007
0.0543431949,0.0028028525125898653,0.05157688129576395
0.0716661963,0.003673464963471704,0.05125798707237521
0.0195484774,0.001167530109078496,0.059724861695801226
0.021411889000000003,0.00126368071911336,0.059017712968405536
0.0262453668,0.0014744568365471404,0.05617970012700072
0.0334043469,0.0017959596031833945,0.0537642483644365
0.043294340599999995,0.0022646620913150555,0.05230850175634863
0.056610567,0.0029190987038525836,0.05156455514484749
0.0739360985,0.0037855025828167467,0.0511996529383647
0.0260693774,0.0016920447183446771,0.0649054518020318
0.0279416376,0.0017786034311874223,0.06365423017251581
0.03278226569999999,0.001990233449919554,0.06071067412279421
0.039960426400000006,0.002307610295027468,0.05774738917769576
0.0498666743,0.002771975159765301,0.05558772865198475
0.06318724120000001,0.0034266929710232603,0.05423077358571654
0.0805195832,0.004294343557964545,0.05333290843418754
0.0349998524,0.0026833221339654448,0.07666666999902676
0.037044263099999995,0.0027863748756073374,0.07521744643929326
0.042231712000000005,0.0030056019695520854,0.07116931394000994
0.049714014,0.003311262033246058,0.06660620953371534
0.0597946832,0.0037632113714437996,0.06293555162516189
0.0731774244,0.004398718768879449,0.06011032507560418
0.09050329239999999,0.005264831270316946,0.05817281483029171
0.0448246671,0.0036189462236038998,0.0807355962182684
0.0471254484,0.003757577341625284,0.07973563051816572
0.0528089277,0.003987337583175635,0.075504990478639
0.060664410700000004,0.004295080225278346,0.0708006585033611
0.0709512598,0.004741049084559889,0.06682121075685099
0.08444634399999999,0.0053930693086824185,0.06386385784424746
0.1018647773,0.006245225588891955,0.061308979947987924
0.0552656377,0.004329189527065078,0.07833420018720019
0.0578688367,0.004520692138172123,0.07811963046031169
0.0642862176,0.004831088971051605,0.07514968451109504
0.07271883459999999,0.005147357805727421,0.07078438253364723
0.0833668179,0.005566490137902425,0.06677105205790067
0.0969947827,0.006167758614167172,0.06358856056457943
0.1144363758,0.007000577882791348,0.0611744109672455
0.066388266,0.00496186770758669,0.07474013114887938
0.0692606733,0.005209025307883932,0.07520899032155282
0.076439699,0.005633005939140255,0.0736921522825496
0.0856733616,0.005984725914708176,0.06985515454208786
0.0968209442,0.006389576190181669,0.06599373971176031
0.1107722464,0.006935314679176875,0.0626087752534454
0.128387102,0.007680000850954815,0.05981909967057917
0.018910970899999997,0.0010472478040971852,0.05537779152825968
0.021034995799999998,0.0011432605557092402,0.05435040570387185
0.027760236399999996,0.0014614215358549018,0.05264441969431147
0.0398818553,0.0020576307932457715,0.05159315628041436
0.058540271399999996,0.0029956947460469886,0.05117322954616484
0.08471663189999999,0.004310737781581472,0.0508841969386825
0.119192253,0.006057851617629158,0.05082420597947048
0.0211282877,0.0011744147557047838,0.055584947175098515
0.0232780838,0.0012693217907946536,0.05452862021205773
0.0300283052,0.0015835635237168755,0.052735694311408406
0.0421593912,0.0021776076702124114,0.05165178168446634
0.060830854200000006,0.0031118915654143953,0.05115646667040219
0.087014609,0.00442631781823753,0.05086867445715385
0.121505455,0.00615448770043696,0.05065194563023496
0.0273055375,0.0017374155798371357,0.06362868996214177
0.029545829,0.0018271394859725955,0.06184086037906046
0.036426639499999997,0.0021301036561246463,0.05847653490310701
0.0485997284,0.0027212452849779004,0.05599301425268666
0.06727575400000001,0.003654001879419166,0.05431380047288902
0.09344685200000001,0.004966884348999112,0.05315197080153231
0.127930739,0.006697038780185039,0.05234894156427127
0.035439910299999995,0.0026819250684007607,0.07567527811718984
0.0378703569,0.0027751417375651223,0.07328005238749473
0.0451069954,0.0030883571269466883,0.06846736519601321
0.057477842300000005,0.0036782137320198137,0.0639935944850145
0.0761947739,0.004607108385788986,0.06046488689415202
0.1023488729,0.005923963543625314,0.057880105327718895
0.13679502300000002,0.00765340508518064,0.05594797908093951
0.04441311419999999,0.0034889194207523427,0.07855606353207142
0.0470667751,0.0035865241513585644,0.07620076250685304
0.05473412229999999,0.003871314271396812,0.07072944826223718
0.0673239831,0.004436144288337716,0.06589248116452748
0.0861182001,0.005370566598794029,0.06236273624573848
0.1123171483,0.006673064017857429,0.05941269092795716
0.14667737499999997,0.008413973726262831,0.05736381446874702
0.054116074699999996,0.004104315650686528,0.07584281885630792
0.0571153595,0.004218195501595372,0.07385396044990966
0.06533336799999999,0.004515043000813524,0.06910776436343409
0.0783653513,0.005025935931046206,0.06413466982117907
0.0973433464,0.0058869119500154134,0.06047575070847794
0.123568894,0.007147961636881268,0.05784596272975679
0.15804935899999997,0.008878497215910582,0.056175471207767336
0.0644426649,0.004721078715835938,0.07326014098209552
0.0678106636,0.00485990435293481,0.07166873313026846
0.0767863739,0.0051813505249491834,0.06747747369470697
0.09042998169999998,0.005650461059237296,0.06248437689595704
0.10978137290000001,0.006409279334471456,0.05838221152790352
0.136259742,0.007600471068947365,0.0557792856304349
0.17079471499999999,0.009237096911753829,0.05408303712298024
0.0393330436,0.0022313156205650553,0.05672878110467544
0.042760221699999997,0.0023710855385772906,0.055450730709782334
0.051746980000000005,0.0027579298966498105,0.0532964415826742
0.0663094216,0.003451006366423356,0.05204398233543566
0.0879571113,0.004520246157384093,0.05139148035417681
0.117977303,0.0060249620409414855,0.05106882330528852
0.157332559,0.00801723602558943,0.05095725942898717
0.0415470881,0.002312130236989515,0.05565083722412583
0.0449723701,0.0024511460910022122,0.054503378086408934
0.0539577712,0.0028385226352596596,0.05260637294929001
0.0685207482,0.0035324553365586294,0.05155307595661411
0.0901670111,0.004598249590011271,0.05099702800297515
0.12017949300000001,0.006111734468885995,0.050855052857362235
0.15954145,0.008104610043515818,0.050799400679358356
0.049355541,0.002596236659283974,0.052602739361806886
0.052784156,0.0027392168528268825,0.05189467939634921
0.06176737609999999,0.0031242856068182633,0.05058148498586236
0.0763346151,0.0038193840970033944,0.05003475935524032
0.0979737568,0.004889304391506686,0.04990422487817356
0.12798459799999998,0.006403161775022799,0.050030721470272536
0.16736488400000002,0.008378797661884598,0.05006305660800743
0.06177939260000001,0.003572998362552668,0.057834792674097406
0.0652122264,0.003717398259237342,0.05700462113401087
0.0742547901,0.0041006720982967836,0.055224344352389244
0.088842108,0.004782598455153771,0.053832563891367494
0.110503219,0.005841980610711998,0.052867062729747255
0.140516164,0.007355373587093297,0.05234539128959781
0.179883881,0.009338564579379545,0.05191440460070764
0.07474934759999999,0.004645918740322081,0.06215330152690299
0.0781411501,0.004805473380128863,0.06149734645547356
0.0871085311,0.0052154678915175235,0.05987321592566177
0.1017654299,0.005934019296389751,0.05831075741753194
0.12359024400000002,0.007021262505820419,0.056810815146707036
0.153776015,0.00850784145732853,0.0553261928222586
0.193218329,0.010466760139248991,0.05417063791732197
0.0884525287,0.005808537119155814,0.06566841224920021
0.0918649358,0.005970880037740118,0.06499629032277751
0.1008198879,0.006393547867591106,0.06341554231772863
0.11540017259999999,0.007090843467319474,0.06144569204326714
0.13714932900000001,0.008167618697757072,0.05955274267333143
0.167321606,0.009702522661285403,0.05798726711531446
0.20690782000000002,0.011702854120348685,0.05656071442997507
0.10235845889999999,0.007055780325407048,0.06893206874382757
0.1058133452,0.007225620619945414,0.06828647753540083
0.11478776460000001,0.007633959316326632,0.06650499156359241
0.129376439,0.008326946648848652,0.06436215676680243
0.15115036499999998,0.00939194591668185,0.06213644218908669
0.181288659,0.01087430128464115,0.0599833511077003
0.22081415299999999,0.012856650706423426,0.05822385264600058
0.0127669203,0.0007127823951815805,0.0558304100309595
0.0144558811,0.0007842356999307261,0.05425028709808122
0.0190293511,0.0009778676357216152,0.05138733478524211
0.026413308700000002,0.00132631774623515,0.05021399481978379
0.0372725125,0.0018648945228712493,0.050034043797590765
0.0522128134,0.002613692984544646,0.050058459108902296
0.0717095843,0.003605287477625027,0.05027622894231486
0.015324606900000001,0.0007949017948815412,0.051870941947720774
0.017006696700000004,0.0008689745691105529,0.051096023198352956
0.0215679691,0.001063978828710014,0.049331433283164985
0.0289439767,0.0014100613918890219,0.04871691981043579
0.0398034404,0.0019462482661318575,0.048896483484172824
0.0547409112,0.0026987142594444282,0.04929976867912327
0.0742420842,0.0036864446390346113,0.049654379706040246
0.0245552719,0.0011988267666250896,0.04882156351219591
0.026200014299999998,0.0012608220762794183,0.0481229537450832
0.030619369,0.0014563850011004749,0.04756417420295222
0.03791141039999999,0.001810422306026414,0.047754021465432325
0.04874427319999999,0.0023566712072881574,0.048347653017999204
0.0636794257,0.003112748980921484,0.04888154920846725
0.0831831214,0.004093117343293252,0.049206104248129975
0.036175482099999996,0.002444158691603172,0.06756395629633287
0.038127936300000005,0.0025107069589551975,0.06584953717925712
0.04290924680000001,0.002669311622926415,0.06220830757920492
0.0501929989,0.003020432915388977,0.06017637880945537
0.060952170800000004,0.0035587523855206346,0.05838598262886864
0.07584178009999999,0.004322864058654122,0.05699845194765046
0.0953340885,0.005308724976767652,0.055685485226699916
0.0471045796,0.004005642221560857,0.08503721412176357
0.049430743699999995,0.004107997146344516,0.08310611653501213
0.05493884709999999,0.004276201517748197,0.0778356617124606
0.0624944675,0.004599213784107635,0.07359393508085552
0.0732126791,0.005134953762094849,0.07013749292087919
0.0880814042,0.0059075995574373015,0.06706977041400643
0.1075434396,0.006880687563943334,0.06398054209104294
0.0570306625,0.005718493531048924,0.10027050853650743
0.0597181015,0.0058760323621751,0.09839616824012899
0.0660538962,0.006094751406044962,0.09226937026683615
0.0741646949,0.006370332438787213,0.08589440632603768
0.0849179175,0.006863353948737409,0.08082338981920287
0.0996857186,0.007616804259372801,0.07640817928931297
0.11914536609999998,0.008610666782850563,0.07227026165351272
0.06580124369999998,0.007553313415999672,0.11478982753633993
0.06882179529999999,0.007751873340790571,0.11263689514345716
0.0760141937,0.00808237013985303,0.10632711795577503
0.0849637276,0.008357787849203314,0.09836889323583908
0.095988365,0.008813563208167247,0.0918190783660837
0.1107335384,0.009540438133456123,0.08615671702816392
0.130141353,0.010506103125958944,0.08072839941935248
0.0022362907400000002,0.00010676057644624974,0.04774002527339077
0.00316673535,0.00015200249431623105,0.047999746589569306
0.006338244010000001,0.0003092219581262096,0.048786691966788066
0.0123496052,0.0006106894794191507,0.04945012164592522
0.021711177399999997,0.0010775701736817182,0.049632046840615764
0.0348276306,0.0017381476182437574,0.04990714522634673
0.052105077699999995,0.0025973056764095784,0.04984745808007074
0.004366800189999999,0.0002488366925898248,0.05698375967823361
0.0055577547199999995,0.00024655169376587224,0.044361744299120896
0.00879602365,0.0003950294397305489,0.04491000200193287
0.014850684400000001,0.0007026533458548967,0.047314543015599786
0.024212547799999998,0.001167136055010754,0.04820376875046393
0.037290017300000006,0.0018372079095338022,0.04926808949305052
0.0544995756,0.0026964564148047308,0.049476649774218256
0.0076576514400000005,0.0006884162864905448,0.0898991409944019
0.01026663962,0.0007985131455658681,0.0777774593363849
0.0164414605,0.0009509971431166163,0.05784140302600345
0.024012929,0.00102448722309714,0.04266398418523372
0.033380852,0.0014499609364300727,0.04343690617693259
0.0464633495,0.0021354957822659884,0.04596086604272876
0.0636881875,0.0030017660409529536,0.047132225908500754
0.01042811322,0.0011568398159578607,0.11093471959425664
0.0144765984,0.0014218812339154073,0.09821929120555055
0.024301791799999996,0.0019131085836945497,0.07872294353598033
0.036675970499999995,0.002227400296776902,0.060731870661115905
0.0500452982,0.00241167188488756,0.04818977949236319
0.0641209812,0.0026493415617011556,0.0413178574644325
0.081311948,0.0035464055274800907,0.04361481448556725
0.01264459646,0.0016250397341350106,0.12851653584008568
0.018077617400000003,0.002049061190081433,0.11334796753035788
0.0315822476,0.0029228883141939398,0.09254845795692956
0.0489604808,0.0037220003516831228,0.07602050247192677
0.0681061724,0.004167073786620701,0.06118496517682297
0.0881457372,0.004566801642293676,0.05180967097628036
0.10865275199999999,0.00478722247038478,0.04405983633424011
0.01416368808,0.00214774716195487,0.15163756429991007
0.021061103099999996,0.0027040097841193184,0.12838880144503537
0.0381835979,0.003988796875926749,0.10446362038415319
0.060589599300000005,0.005272456954592188,0.08701917516381706
0.08565443410000001,0.006251252337794242,0.07298223849679536
0.11218316880000001,0.00689762626654703,0.06148539340018205
0.139525631,0.007483119192267666,0.05363257731669148
0.01489705705,0.002684394547689565,0.18019629908644033
0.023302765800000003,0.003409203136487498,0.14630036476131505
0.0440543166,0.005053911526624045,0.11472000740613113
0.0714565009,0.006867723232443678,0.09611054482019393
0.1025370896,0.008527296473658078,0.08316304380125568
0.135719863,0.009623898835244582,0.07091002468256678
0.170143773,0.010529485419082059,0.06188581123731198
0.011524198099999999,0.0005518153008322827,0.04788318423928193
0.0148707979,0.0007304131959530937,0.04911728347495689
0.026260553899999997,0.0013368559567784272,0.05090737849129783
0.0476892262,0.00246298918943239,0.05164665870448513
0.0808501537,0.0042203797660774825,0.052200021557627325
0.127319543,0.0066580601128720385,0.05229409371090845
0.18848177299999996,0.00992487626907396,0.05265695515859755
0.013875920600000001,0.0006765017511691858,0.04875364818455258
0.0172459759,0.0008551399983897583,0.049584900463055755
0.028662436399999998,0.001460371987226582,0.05095072752526307
0.050094888799999994,0.002597035263737413,0.05184232016375717
0.08326746790000002,0.004329762428430252,0.05199824778663951
0.129712931,0.006819164459680318,0.05257120016569757
0.190992764,0.010052989015733304,0.05263544442832035
0.0203424187,0.0012366116285399188,0.060789803158457195
0.023934872899999998,0.0013588472862919709,0.05677269697521439
0.035457218900000004,0.0019402716929634637,0.05472148558621058
0.0569693604,0.0030757481808535406,0.05398951575474491
0.0902143521,0.004820811939791307,0.05343730601143791
0.136668107,0.007256212958013502,0.05309368160059099
0.197967905,0.010461582756339632,0.05284484248262178
0.0284845381,0.0023309441201731455,0.08183190866532412
0.033330091299999996,0.0024750206648765333,0.07425784233829967
0.047384074400000004,0.0029235310962079973,0.0616986009165982
0.0696295485,0.0038610145976207847,0.05545080617061282
0.1028474395,0.005628546260191246,0.054727140389248544
0.149442412,0.008084164693959114,0.054095518037805185
0.210668175,0.011303951726941335,0.0536576145255036
0.036219108900000005,0.003555937500707757,0.09817849220215787
0.0428275304,0.003864584696863956,0.09023599214733045
0.061039597099999995,0.004541086233394023,0.07439574389644886
0.08781464110000001,0.00547274963144938,0.0623216079106583
0.122680084,0.006865909314115185,0.05596596521824346
0.169209617,0.009314873031013086,0.05504931218544798
0.23040488599999998,0.01259703364906833,0.054673465774802754
0.0433880219,0.004649427850362464,0.10715924918352787
0.051788986999999995,0.005201711893251239,0.10044050278973866
0.0749804097,0.0064183696002989695,0.08560062056181282
0.10762806710000002,0.007646298162927207,0.07104371906839908
0.148188657,0.009112063526724673,0.061489615407774915
0.19694487000000002,0.01106312351449612,0.05617370746694808
0.258275043,0.014172483661528323,0.05487360875796398
0.05017770159999999,0.005691821803428092,0.11343329052417364
0.0603262692,0.006484083299471548,0.10748357863760533
0.0885095058,0.008332459727239757,0.094141975507898
0.12814208489999998,0.01026580082147068,0.08011264081961789
0.17534486299999996,0.01201482329554014,0.06852110230078506
0.23067351400000002,0.013936335134919682,0.060415844425553256
0.29467231800000004,0.016515283782948063,0.05604626825838476
0.00975735313,0.0005063267294149334,0.05189181150553822
0.012096426700000001,0.0006114048907864474,0.050544256246057136
0.0194274274,0.0009747835268578729,0.05017563606274874
0.0330033867,0.0016639183834190276,0.05041659507686306
0.054019390599999995,0.0027260861469903057,0.05046495557819762
0.0834514562,0.004221100485519198,0.05058150783376262
0.122162302,0.006188540071860003,0.050658345254987115
0.0122198601,0.0005907518212687307,0.04834358302258556
0.014554409400000001,0.0006969818956145522,0.047888023241571875
0.0218961476,0.0010600637435053302,0.048413253457668975
0.0354794442,0.0017465183961740953,0.04922620507606754
0.056496688499999996,0.0028110114288545504,0.04975533086075568
0.0859239114,0.004310651323598753,0.0501682390077828
0.12463797800000001,0.006276479542622996,0.050357681048251564
0.0197362651,0.0011614316424792904,0.05884759029099636
0.022121664200000002,0.0012613071968807848,0.05701683135036399
0.029478928,0.001620168899608698,0.054960238025232734
0.0430777804,0.0023121496321166454,0.05367383394982545
0.0641128292,0.003381553187857566,0.0527437835773681
0.09355622479999999,0.004876534356829478,0.05212410363131154
0.13227429699999999,0.006836195048821861,0.051681960924138286
0.027679586200000002,0.002150603145552247,0.07769636186079425
0.030325090699999998,0.0022393508854826262,0.07384482070098562
0.0377585062,0.0026013655702441384,0.06889482217503981
0.0513854578,0.0032963019884832212,0.06414853792512522
0.0724099437,0.0043620370452879895,0.06024085674420969
0.1018585267,0.005854535206124981,0.057477124358652064
0.140557568,0.007833611505978747,0.055732406425662885
0.034893866,0.0032482936689104147,0.09309067871443119
0.037996503800000005,0.003354351704992538,0.08828053556318352
0.0457712687,0.0036787781693341445,0.0803730871749715
0.059330834299999996,0.004374222256761201,0.07372595225348452
0.0804427166,0.005449393031330586,0.06774252861732152
0.10989366710000002,0.006916359604528002,0.06293683509746123
0.148546898,0.008906466196966882,0.059957268154915505
0.041274006200000005,0.004366336747491431,0.10578902194116137
0.0449123146,0.004523257243011201,0.10071307353665536
0.0533243782,0.004834017713188086,0.0906530535631841
0.06694049669999999,0.005483534581275398,0.08191655054264631
0.08803170929999998,0.006513284258597716,0.07398793355700203
0.11755847350000001,0.007986655589685586,0.06793772794000753
0.15635080599999998,0.009927497657118641,0.06349502065962258
0.0467952696,0.0054907530985434955,0.11733564408278344
0.0509444035,0.005699620711204329,0.11187923146856217
0.060272399299999994,0.006032310202981483,0.10008412263391485
0.07408010039999999,0.006631392613737885,0.0895165176333628
0.0952398675,0.007617564202399047,0.07998293574273448
0.12485534799999999,0.009059857915792629,0.07256283419908156
0.163723477,0.011030544388604761,0.06737301571359104
0.0137237788,0.0008407844408804117,0.0612647910705477
0.0212991245,0.001241473077014037,0.05828751679507001
0.04766204970000001,0.0026888901011264564,0.056415746239433254
0.0979393103,0.005441246590574935,0.055557330084393446
0.17612627899999997,0.009756868377901934,0.05539700511075883
0.286007443,0.015737895965985644,0.05502617624530018
0.430302477,0.023646665910401602,0.054953590031046
0.014696089099999999,0.0008649453403151686,0.05885547742869691
0.0224712754,0.0012969356235397523,0.05771526539787556
0.0492586464,0.002749256751977766,0.05581267356907651
0.09974170710000001,0.005474125112046849,0.05488301003870475
0.178098344,0.009772520486257284,0.054871484297783726
0.287898032,0.01581451925390741,0.05493097380362576
0.432243397,0.02370492468964905,0.054841612050464825
0.0224842167,0.0009570973066023201,0.042567518333975145
0.029657214000000005,0.0013493182405638479,0.04549713403841128
0.0560115268,0.002882331325592575,0.05145961001713981
0.1065349541,0.005694499554297733,0.053451936056146794
0.18495380799999997,0.01003092312760535,0.05423474777878243
0.29485166799999996,0.016086066903385557,0.05455647245443278
0.439330527,0.023990927972011196,0.054607923869608985
0.0334766844,0.0014783473694911903,0.04416050740948498
0.0434766292,0.0019179932474815298,0.044115500276215754
0.0705993301,0.0031028993214480926,0.04395083235284258
0.1204327,0.005987054628707435,0.04971286559802641
0.198604015,0.010343928602117317,0.05208317969864465
0.30829251,0.016496856963845737,0.05351040466031995
0.45276248199999997,0.02447258245440525,0.05405170133863974
0.045500783499999996,0.0016012495681239595,0.03519169220732121
0.0581034415,0.002340059884372663,0.04027403238021044
0.092786506,0.003960144475792917,0.04268017674674501
0.14331769100000002,0.00629766026984573,0.04394196017186552
0.220564579,0.010821291041810609,0.04906178086650354
0.329820804,0.017031063227004536,0.051637322511058265
0.473934432,0.025077376237723603,0.05291317647442759
0.0587272339,0.0014889506210861467,0.02535366510913
0.0740824865,0.0025011219923483058,0.0337613127003817
0.115617604,0.004987297892391374,0.043136146398530924
0.17555816100000002,0.00729493260440299,0.041552796878539806
0.252623267,0.011240687554879256,0.04449585221649143
0.36087721899999997,0.01764470288298638,0.04889392279146992
0.504332428,0.025781382492256463,0.05111981911315142
0.0736379082,0.0010435210350363442,0.014170976071212519
0.0915043205,0.0023092024271768445,0.025235993388714847
0.14035625600000004,0.005408976980024452,0.03853748407213463
0.21069427999999998,0.009094294608600936,0.04316346228573902
0.29589345100000003,0.012077031579381099,0.04081547441677274
0.40326283999999996,0.018283179692933176,0.04533812164030085
0.545724069,0.02659105545679873,0.048726191435032214
0.024740466499999995,0.0014175109030437818,0.0572952374622274
0.0285340242,0.0016224320711018072,0.056859560352577505
0.0417755752,0.00233492918803078,0.05589220918808031
0.06695148080000002,0.0037019195492771963,0.0552925716510395
0.1061442534,0.005858682820257197,0.05519547815913317
0.161144637,0.008879822774793579,0.055104674534055875
0.233540345,0.012823266551586146,0.0549081425377964
0.026359705900000002,0.0015016156979532178,0.05696632973257936
0.0302307844,0.0017103266282473448,0.056575661604313016
0.0436535432,0.0024227941599639278,0.055500515705307694
0.06898484109999999,0.003787768770297103,0.054907262376764444
0.10828358969999999,0.0059518621984176396,0.05496550506782507
0.16332934400000002,0.008967309589779029,0.05490323643116468
0.23571750700000002,0.012915771101606752,0.0547934316207016
0.032547149500000004,0.002032574080552215,0.06245014115759093
0.03637811999999999,0.002233552751002651,0.06139824573129814
0.0497548411,0.002955026128866388,0.05939173080519371
0.07513862460000001,0.004327548346556815,0.0575941916636682
0.1145153155,0.006489583809827447,0.056670007688425277
0.16966779199999998,0.009497344699603099,0.055976120085320026
0.242132129,0.013453329044170806,0.05556193265112209
0.040768131,0.0032241472203883214,0.07908498970404902
0.04513167120000001,0.0033916299058961504,0.07514966354483567
0.059356400399999995,0.00393819558173535,0.06634828856190798
0.0847966232,0.005258624527494135,0.06201455115837838
0.124199177,0.007404637929063887,0.05961905793517366
0.179308436,0.010440957860222545,0.05822903870636932
0.251792491,0.014420253847035146,0.057270388762447826
0.049384492800000006,0.004370820604559904,0.08850593286967814
0.0547251462,0.004577233045113044,0.0836403986639883
0.0713523222,0.005261796258864168,0.07374386840718924
0.09917926650000002,0.006488574575703991,0.06542269170446012
0.139001336,0.008506390092248621,0.06119646283290846
0.194077494,0.011607146071359913,0.05980675982636046
0.266476357,0.015615969451797428,0.05860170721186131
0.058472178099999994,0.004747472300227967,0.08119198659076404
0.0651827267,0.0051545481190293,0.07907843657343197
0.08514075080000001,0.006261967944118888,0.07354842287952772
0.116636327,0.007900790135503934,0.06773867403681132
0.159552841,0.009977661817232435,0.06253515609435269
0.215385941,0.01288591156031498,0.05982707831573362
0.28764069300000006,0.017031348064602773,0.0592104958688956
0.06926475909999999,0.004233337886218874,0.06111820702512014
0.07722702000000001,0.004880217904402882,0.06319314022997237
0.1008224583,0.006653337802804645,0.0659906325930623
0.13668962299999998,0.008952361256279481,0.06549408111455163
0.18382940100000003,0.011619019134843304,0.06320544522061138
0.24313259599999998,0.014642367863273598,0.06022379600336929
0.316333528,0.018524621515418487,0.05856041132452608
0.0346938447,0.0019288736650355247,0.0555969994595475
0.0372678174,0.0020341986682374706,0.05458325198935505
0.0448057591,0.0024031484630235647,0.053634811937012014
0.058407594599999994,0.003083043798945623,0.05278498147474855
0.07939648490000001,0.004130451314198117,0.052023100511318934
0.10881186529999999,0.00564392957782655,0.0518686961414175
0.147468778,0.007615824112440335,0.05164363749213637
0.03704083699999999,0.0020203711166961826,0.05454442394744436
0.0396143109,0.0021284553557433575,0.05372945552722861
0.0471485402,0.0024965021705280793,0.052949723574433796
0.060749582,0.003182877849969085,0.052393411529466735
0.0817405794,0.00424396938194546,0.05191998164311348
0.111131332,0.005752566140029283,0.05176367489259719
0.14979556300000002,0.0077146478708883925,0.051501177447347966
0.04419485619999999,0.002566727178839261,0.05807750945548413
0.0467610528,0.0026716645255025918,0.05713439637318413
0.0543002197,0.003034376492873357,0.055881477269112356
0.0679018347,0.0037227038508222537,0.05482479033548491
0.0888925935,0.004791333243768439,0.05390025259830492
0.118296137,0.0062825098540549296,0.05310832638647304
0.15694718400000002,0.008247050902397217,0.05254666373878499
0.055018490499999996,0.003658224749834276,0.0664908236592619
0.057601961,0.0037635758708540307,0.0653376344401544
0.065142444,0.004126267220117453,0.06334222308449854
0.0787352669,0.004817125313861353,0.061181291478689996
0.09972820389999999,0.005882457055170119,0.05898488918008198
0.12914459,0.007390447633948171,0.05722614965093134
0.16780469699999997,0.009342998375673563,0.055677812020205636
0.06735096319999999,0.005143197615682263,0.07636412860807111
0.0699516906,0.005254026527420896,0.07510935736299268
0.0774891782,0.0056272068058798854,0.07261926034827772
0.0910804727,0.00630835660941709,0.06926135122503696
0.1120512504,0.007368132603721642,0.06575680840168154
0.141431645,0.008891820401865641,0.06287009107378792
0.180135621,0.01085375317783689,0.060253230968886996
0.0801611685,0.006605953854765339,0.0824084027014319
0.08280861060000001,0.006709929129362598,0.08102936495063712
0.0903381404,0.007080843631155593,0.078381551798642
0.1039330186,0.007778716846851898,0.074843557433748
0.12491517,0.008845122682380746,0.07080903530276383
0.15433777,0.010325451499269354,0.06690165018756818
0.192938481,0.012291394853680688,0.0637062901603371
0.0933115272,0.007853398594347664,0.08416322002227035
0.0959961205,0.007974392259673517,0.08306994301580674
0.10352180609999999,0.008340383491269105,0.08056644107631258
0.11710419859999999,0.009023014838724244,0.07705116423318613
0.138082237,0.010095001439767104,0.07310861743764409
0.16751810899999997,0.011594878578681769,0.06921567254965713
0.20619535,0.013564018783496985,0.06578236989096498
0.023496975500000003,0.0013479708327169418,0.05736784433030292
0.0268137575,0.001492230597233239,0.05565167795797508
0.0354665136,0.001879781704707329,0.05300159259824538
0.0490323766,0.002518842313272423,0.051371001936553556
0.06841754939999999,0.003463128820715237,0.05061755136051742
0.0948086025,0.004781867964854012,0.050437068354150794
0.129314829,0.006521654107514216,0.050432376224340186
0.025896377999999998,0.0014546957747835706,0.05617371567497087
0.029218111499999998,0.0015971640821290066,0.054663494665937146
0.0378663131,0.001988021002601626,0.05250104485618976
0.0514278398,0.002625781687278134,0.051057592492503134
0.0708100598,0.0035733041375572054,0.05046322722576214
0.0972073972,0.0048978019919556325,0.050385074932915004
0.131691726,0.006623411805018835,0.05029482114175369
0.0327847122,0.0019778568643931712,0.060328632819084835
0.036076637599999996,0.002124786409800645,0.05889646461400397
0.044729795600000004,0.002511325672630823,0.05614435833976453
0.05829704319999999,0.003148659664494811,0.054010623723962925
0.07768284879999998,0.004099711183508754,0.05277498504288575
0.1040769844,0.005418720296009292,0.05206453979472998
0.13857237900000002,0.007147278759431734,0.05157794656489034
0.0431884711,0.003109359113201568,0.07199511892889322
0.046710656899999994,0.003236688786638892,0.0692922986197373
0.055629617199999995,0.0035897021103631016,0.06452861427137596
0.06933816590000001,0.004193280839119044,0.06047579691055894
0.08875807109999999,0.005133159902759907,0.057833161977760776
0.1151507911,0.006453770262354405,0.05604625205527055
0.149647224,0.008189976593399057,0.054728556764935765
0.0545176469,0.004546337644703706,0.08339203731670426
0.058421013,0.00470005243880731,0.0804514026281487
0.0679286529,0.005051861075922617,0.07437010540102462
0.08198439669999999,0.005664737905115537,0.06909531731805178
0.10156252639999999,0.006596825028262957,0.06495333724056472
0.12801272,0.00790112344006947,0.061721393312082345
0.162524538,0.009632616617589298,0.05926869096892494
0.0658862757,0.005962113465352134,0.09049097709664798
0.0703501545,0.006188153258857998,0.08796218434542312
0.08076680139999999,0.0065546169001495245,0.08115484068370603
0.095316631,0.007139447497699763,0.07490243227018549
0.11506497099999999,0.008058628756468037,0.07003546506319494
0.14157052199999998,0.009367303142403242,0.06616704530059757
0.17612870900000002,0.011088234982238623,0.06295529584696281
0.0771873664,0.007212935891609429,0.09344710446824403
0.0822873324,0.007521448654422321,0.09140469662888624
0.093880554,0.007962870219565156,0.08481916520821933
0.1091741414,0.008541942320154526,0.07824144262200286
0.129228157,0.009404594986559081,0.07277512273551251
0.155834519,0.010650705233815111,0.06834625153760131
0.190429809,0.01235390065031271,0.064873775356844
0.006122542210000001,0.0002602962726936252,0.04251441047943794
0.008313092309999999,0.0003668013192260217,0.04412333047051437
0.0156477377,0.0007241025592587247,0.04627522349500559
0.029338948899999998,0.0013971441867815387,0.04762079894353471
0.050512483,0.0024440911158001726,0.048385883461721194
0.0801180415,0.0039291973377277144,0.04904260344067091
0.11893131900000001,0.005924565065931799,0.04981501185513463
0.00854030945,0.00033946911639113925,0.03974904169205944
0.010756426779999998,0.00044846821133075394,0.04169304737560386
0.0181355171,0.0008093279285762747,0.04462668056905169
0.0318393861,0.0014788064449340111,0.04644582154597545
0.052960465100000007,0.002520142901320293,0.04758536195937397
0.0825552871,0.003998970936169945,0.048439913137555364
0.121377282,0.005997786996829358,0.04941441180755191
0.0165328671,0.000814856332251152,0.04928705513220704
0.0194974554,0.0008757492638558048,0.04491607986218575
0.0273304855,0.001063066858633866,0.03889674256367915
0.040980509,0.0017531005112775598,0.04277888572046677
0.06211025070000001,0.0027965665672149437,0.04502584574521679
0.09167475200000001,0.00427247474494141,0.04660470469493508
0.13042689200000002,0.006288614132544948,0.048215625137682086
0.025442298200000005,0.0015917855927259706,0.06256453643507606
0.030101130500000003,0.0017788240936629867,0.05909492647337569
0.042398054899999996,0.002111625848364115,0.04980478121802034
0.058833582300000006,0.0023278164696885497,0.03956611817071947
0.07989722860000001,0.0033059052982932413,0.04137697084393289
0.109329878,0.004806481238222967,0.04396310803733785
0.14803075799999998,0.006811693607557466,0.04601539368971864
0.0344898137,0.002349855756232158,0.06813187733258641
0.04082769779999999,0.002743304849909083,0.06719224932416061
0.0580844895,0.003494627037366082,0.06016454766923762
0.08128605389999999,0.004123740404391091,0.050731216568394535
0.1075339458,0.004430118214112731,0.04119739288979696
0.13726382999999998,0.0055882729446228374,0.040711911831564356
0.175748822,0.007620106062695106,0.043357935353302714
0.043834831399999996,0.0029411871980491162,0.06709703457531986
0.051771951000000004,0.0035838454407608406,0.06922368911229249
0.07378700940000002,0.004976380003608241,0.06744249487916283
0.10419411489999998,0.006182469056906601,0.0593360677120796
0.13879978,0.007113574068893473,0.05125061487052409
0.17567460199999999,0.007521036508205086,0.042812315625482884
0.21520586500000002,0.008821329177353617,0.040990189451173255
0.0536203514,0.003465625859185306,0.06463265847200893
0.0630500556,0.004344866696749298,0.06891138565069399
0.089608166,0.006368142210038283,0.07106653884689798
0.127096255,0.00844670257451731,0.06645909885005905
0.170223917,0.009956249026052924,0.05848913126616
0.21662354199999997,0.011158477676201458,0.051510918772630254
0.26494552899999996,0.011605344850121827,0.04380275784960247
0.00943576482,0.0005242800073969288,0.05556306429826097
0.0123527708,0.0006818185827381995,0.05519559892896253
0.0225399136,0.0012199024993346489,0.05412188001176051
0.0419239887,0.002278980220090968,0.05435981381444672
0.0721263917,0.003907748915366321,0.05417918217259607
0.114514903,0.006188994852387088,0.05404532240128682
0.170343952,0.009208125015984852,0.05405607248084072
0.0118161349,0.0006162494245719628,0.05215321505613166
0.014785493200000001,0.0007708111619983335,0.0521329354098471
0.0250659944,0.0013143553149976997,0.052435793849762435
0.0445138328,0.002364250452483033,0.05311271359412198
0.0747421978,0.004009592929909311,0.053645638580744434
0.117154007,0.00629144575726976,0.05370235229999226
0.172919283,0.00928288408393786,0.05368333665793571
0.019311804,0.0012461965636926461,0.06453030300497282
0.022764287299999998,0.0012871778411172924,0.05654373555183924
0.0332196655,0.0017550895009246696,0.05283284688476678
0.0527477501,0.0027881857410378018,0.05285885626878713
0.0830231284,0.004430357791175705,0.0533629348418495
0.12545604,0.006723157583925748,0.05358974812153921
0.18126161799999999,0.009723385237794426,0.0536428249128529
0.0272534487,0.002440318751353297,0.08954164950703275
0.032700009300000006,0.0025385267489586726,0.07763076535145426
0.0470674135,0.0028590720555184326,0.060744193124579335
0.0679786903,0.0035227132650449476,0.051820846349035166
0.09833542249999999,0.005156517624841308,0.05243804820019265
0.140691743,0.007465493020222173,0.05306276588116598
0.196541638,0.0105150283544197,0.053500258069588795
0.0343453911,0.0034524258777781664,0.10052079091852784
0.0421965725,0.0038092081694089184,0.09027292843296499
0.0622650627,0.004489468471518145,0.07210252871901701
0.0891750689,0.005238610694450467,0.05874523854111053
0.122174509,0.006260942637385174,0.05124589972680123
0.164682147,0.008542326838233374,0.0518716023190624
0.220454536,0.01153298807042375,0.05231458730531065
0.0414855641,0.003899934427299827,0.0940070241759067
0.051614790900000006,0.004636290353883447,0.08982484038084995
0.0777364794,0.00612926993881641,0.07884676520115741
0.11211110380000001,0.00741941738710727,0.06617914850203507
0.152057779,0.008678513688991278,0.05707378962171529
0.198205265,0.01004183882303051,0.0506638349038332
0.254104039,0.013056002326448445,0.05138053837250672
0.049417485399999996,0.004013164703755168,0.08120940738427716
0.0616224975,0.005133890408831654,0.08331194964682588
0.09346908179999999,0.007517307553651436,0.08042560608155495
0.13590249599999998,0.009741505353410968,0.07168010625361118
0.184129919,0.011538476839002764,0.0626648667509747
0.23798047599999997,0.013320109714496733,0.05597143907929966
0.298242019,0.015188596326685821,0.050927083908608534
0.0145061116,0.0008340665214283617,0.05749759442277844
0.0175011473,0.0009647252631117297,0.055123543992554695
0.0257046552,0.0013351154492011752,0.051940609154764124
0.039594450600000004,0.002018498034022573,0.05097931663238112
0.0607486333,0.0030925684249316124,0.050907621405395675
0.0902280626,0.0045874085725922786,0.05084237032694835
0.129004041,0.006568631809072735,0.050918031389983624
0.0165712097,0.0008991499865507558,0.05425976756245839
0.0195740109,0.001031121773925783,0.052678103593259105
0.0277932359,0.0014041215553303543,0.050520261850127146
0.0416936654,0.0020878548597923177,0.05007606886470379
0.06283794520000001,0.003157037032370815,0.05024093360027333
0.0923402859,0.004653165853624016,0.050391503646232655
0.13107901800000002,0.006616480313536451,0.05047703602369412
0.024125091700000004,0.0013084098208514068,0.05423439782620211
0.0271358265,0.0014263457955826582,0.05256319705547418
0.0353670976,0.0017907491267145905,0.050633194359567424
0.0492897316,0.0024800251735421644,0.050315250114735144
0.0704546737,0.0035517219417755663,0.05041144547626464
0.0999705625,0.00504654937493109,0.05048035390349124
0.13872240200000002,0.00702567786493644,0.0506455897796265
0.033151493700000007,0.0021943346631962076,0.06619112499284481
0.03644505309999999,0.0023247024295544507,0.06378650137168962
0.044959377200000004,0.0027058289649583857,0.06018386226574298
0.0590611698,0.0034004564270786386,0.05757516213433752
0.0802501073,0.0044548505932595515,0.055512082701720596
0.10977922230000002,0.0059481459666549325,0.054182802920575354
0.148537067,0.007938596645705977,0.053445222839265956
0.0418758988,0.003158204646118634,0.07541819367752016
0.045744817300000004,0.0033391081347099254,0.07299423916837733
0.0548026296,0.0036915634357903566,0.06736106392585141
0.0689065982,0.004356725740959454,0.06322653932667154
0.0901636301,0.005452316298053333,0.06047134850278542
0.11978807000000001,0.006928792907011166,0.057842094851441934
0.158536567,0.0089173781184841,0.05624808387887004
0.0499391999,0.004105670077421544,0.08221337317463798
0.0544337742,0.004363209223771508,0.08015628693575887
0.06447674930000001,0.004743799057215087,0.07357379378949376
0.0788770226,0.005363331196179213,0.06799611622484357
0.10011369769999999,0.006374497297412513,0.06367257871659368
0.12976793299999997,0.007890054440597136,0.060801264674510434
0.168642775,0.009851112216916692,0.05841407802330513
0.057338256299999994,0.005102095526232247,0.08898239771257654
0.0624538319,0.005446319374666092,0.08720552781111406
0.0737866261,0.00589041493767687,0.07983038728039728
0.08877643850000001,0.006457143291635742,0.07273487651383695
0.11019277529999999,0.007404972282944149,0.0672001613788572
0.13993852500000004,0.008811012139947675,0.06296344869968919
0.178893866,0.010749118405922811,0.06008656778607943
0.0125060295,0.0006853028419939575,0.054797795095074535
0.014135054199999999,0.0007544768314743612,0.053376295612248964
0.018564930900000002,0.0009460426965305788,0.050958589699387394
0.025788325,0.0012933689277225577,0.0501532739223101
0.0365205965,0.0018316063262043898,0.05015269469118309
0.0513754412,0.002583927625142495,0.050294996301510984
0.07080409410000002,0.003559735749648071,0.050275846261382644
0.015106034599999998,0.000772656482651264,0.051148862233591344
0.0167336953,0.0008415581231040863,0.05029123024034544
0.021157147600000002,0.001035784559697792,0.048956720408652434
0.0283814878,0.0013810894417151905,0.04866162942011766
0.0391123046,0.0019182597574770725,0.04904491763129377
0.053964432799999996,0.002669392738053757,0.04946577958017113
0.073410341,0.003651853780250701,0.04974576783740455
0.0240322592,0.0012079929346339264,0.0502654754420228
0.025647016,0.0012662282560741093,0.04937136765049428
0.0300038748,0.0014509652212435068,0.04835926129259501
0.0371811265,0.0018022422133896082,0.04847196368269283
0.047910378600000005,0.002343585281228834,0.04891602508081274
0.0627709067,0.0031002043376784816,0.04938919159627945
0.08221897289999999,0.004082206869385731,0.049650424049334375
0.0349363075,0.0024540213106994647,0.0702427212921533
0.0368657351,0.002518145082268562,0.06830584214414762
0.0416087308,0.0026791256125421104,0.0643885444480347
0.0487798918,0.0030043010290125203,0.06158892359438403
0.0594606127,0.0035396682705918286,0.05952962994933668
0.0742815739,0.004308326182194307,0.05799993128840135
0.0937228894,0.005296944016623443,0.05651707977137379
0.0448971497,0.004026527131999067,0.08968335760519486
0.047222487099999995,0.004135153749842734,0.08756747057997999
0.052664077000000004,0.004294804873757906,0.08155093791462262
0.0601834832,0.004594089046686693,0.07633471514800415
0.0708164792,0.005126152760551705,0.07238643912350425
0.08560659849999999,0.0058918197600412526,0.06882436474848669
0.1050244473,0.006860966210802856,0.06532732508655492
0.053470194900000004,0.005814169363411288,0.10873664055807075
0.056158595400000004,0.005977757896312444,0.10644422022550164
0.0625548008,0.006205790283262818,0.09920565973991267
0.07066187709999999,0.006468391630279374,0.09154004812418683
0.08138042959999998,0.006964971316199322,0.08558533483336789
0.0961053805,0.007713459247723815,0.08026043086863191
0.1155099163,0.008717192016181086,0.07546704469546124
0.06071546269999999,0.007712893498764389,0.12703343029558087
0.06373736579999999,0.007936069379160013,0.1245120390457055
0.0709845239,0.008268671798285778,0.11648555690722577
0.0799583288,0.008547400382583628,0.10689818697891079
0.09091055590000001,0.008993298391177618,0.09892468814149687
0.10561210080000001,0.009711089508803188,0.09195053819820605
0.12496867950000001,0.010671570786807704,0.08539396294739357
0.0316997902,0.001964907767290342,0.06198488238860149
0.0356663457,0.0021721607775358103,0.06090225210641107
0.0458428049,0.002637161380961587,0.057526178572934294
0.0611639567,0.003341954853791399,0.054639284868099436
0.0828087526,0.004388847222936739,0.05299979875480867
0.1123797654,0.005872904923373255,0.05225945171240992
0.151172105,0.007858459902042321,0.051983531631330536
0.033562473499999995,0.002056708599099386,0.061280006644903164
0.037532241400000006,0.002267044368810676,0.06040258413159082
0.047705921400000004,0.00273745951842526,0.05738196513326876
0.0630219724,0.0034370006787057318,0.054536545712836684
0.0846735218,0.004486877173058214,0.05299032185830511
0.11423973850000001,0.005964041357433811,0.0522063638777833
0.15302155099999998,0.007939705330686846,0.05188619040129091
0.039690311299999996,0.0025911621838019083,0.06528450140429885
0.0436531247,0.002797808009284541,0.06409181538577333
0.0538265261,0.0032687776784847498,0.06072800745884936
0.06915277980000001,0.003974486026429864,0.05747398785594246
0.09080354060000001,0.005030430094495624,0.05539905229747862
0.12038694,0.0065023327258205785,0.05401194453335701
0.15915030000000002,0.008469548715808265,0.05321729657944889
0.0481999075,0.003734827754085379,0.07748620169209616
0.052336622900000004,0.003934073434008287,0.07516865277160034
0.06277264769999999,0.004351440740022624,0.0693206499878549
0.0782663686,0.005000361452486165,0.0638890182581713
0.09996715549999999,0.006028926432548239,0.06030907253881241
0.12956731500000002,0.007513279190870986,0.05798745764601964
0.168352572,0.009444724174879623,0.05610086060864946
0.0573093815,0.005055355784986903,0.08821166190716791
0.0617812821,0.005262440643004987,0.08517855998014304
0.0727567764,0.005713608803029579,0.07853026323785256
0.0886763468,0.006396116960293919,0.07212878282773282
0.110695902,0.007432931490793038,0.06714730497243736
0.140445371,0.008876261071530568,0.06320080902866188
0.17920750400000002,0.010827620780843674,0.06041946089960425
0.06636640719999999,0.006030827058795605,0.09087168212407928
0.07140132399999999,0.006279608607466469,0.0879480695269246
0.0833240801,0.006728134620310671,0.08074658144723605
0.0998383432,0.007352096006403967,0.07364000413824943
0.12206734600000001,0.008347686545921147,0.06838591006902982
0.151953472,0.009831797813801271,0.06470268618673794
0.190876908,0.011768966549071724,0.06165736165985947
0.07571191299999999,0.0063582074306444344,0.08397895626602957
0.08138956559999999,0.006707757042923031,0.08241544224341003
0.0945630502,0.007248933688948102,0.07665714751815506
0.1120078108,0.007852433637271386,0.07010612546738022
0.13477287100000002,0.008754151697354764,0.06495485057489621
0.16484243599999998,0.010093599620908847,0.06123180332586718
0.20387513100000001,0.012033468828724778,0.059023720890826935
0.00941520641,0.0004740762216411381,0.0503521857086018
0.011414910620000001,0.0005832667414410725,0.051096917081342196
0.018307889799999998,0.000948983123951899,0.051834653491955096
0.0313030723,0.0016359517305371074,0.05226169862365578
0.0514374976,0.00267783033500207,0.05205988743515528
0.0796221439,0.004197577117864925,0.052718715074248655
0.11660575,0.006166662634484519,0.05288472167525631
0.011246331850000001,0.0005379240272067458,0.04783106477573359
0.013292971,0.0006480704302941322,0.048752865728371196
0.0202574836,0.0010198596838221058,0.050344835714052155
0.0333187265,0.0017099141477104312,0.05131991307382145
0.0534880367,0.0027698879924491215,0.051785187180914447
0.0816691786,0.0042669708382993355,0.052247015476892956
0.118766954,0.006229264329274202,0.05244947453375121
0.018948350699999998,0.000912931902037204,0.04818001927931406
0.0213158,0.0009545510823884118,0.044781386689141944
0.028385251099999998,0.0012260579183374283,0.04319348502565927
0.0413656502,0.001947461432627494,0.04707919307956373
0.0615314094,0.003043836771715015,0.04946801643901586
0.08974192210000001,0.004533234134540169,0.05051411902554033
0.126842805,0.006489633977670785,0.05116280720590171
0.028082939499999997,0.0015474549265938537,0.055103025329447934
0.0316332342,0.001708601073949171,0.05401284810609631
0.0420701754,0.002135673851198617,0.050764557810676895
0.057373180499999996,0.0024662531993193447,0.04298616841224873
0.0774327797,0.0034348791328509955,0.044359496664834255
0.1054863747,0.005001000617364968,0.04740897231123603
0.14251017800000002,0.007012347774720648,0.049205943555278187
0.0375264587,0.0020406598660612854,0.05437922832993792
0.04228681969999999,0.002332766343660682,0.055165329533180346
0.056146745100000006,0.003102147320504638,0.05525070625161917
0.0767763928,0.003959423589482326,0.051570846780943404
0.10187848290000001,0.004534285180448537,0.04450679919232029
0.13065669400000002,0.005668548160562157,0.04338505733630576
0.16729501200000002,0.0077281748312313745,0.046194890922577975
0.0476166456,0.0024015490304981338,0.05043507370662275
0.0534072873,0.0028149678787024973,0.05270756147733602
0.070684929,0.003916619995285025,0.05540954841002989
0.096541275,0.005277322371123804,0.054663897603629164
0.12816599,0.006595857304967072,0.051463397621842356
0.164017643,0.00749994322364569,0.04572644190262928
0.202971123,0.008619146708570103,0.04246489146424096
0.058219578,0.0025504060557851147,0.04380667368947804
0.06507895919999998,0.0030554041091589877,0.04694918521621023
0.0856111614,0.004565866415605608,0.05333260688139208
0.11689289199999998,0.0065183896027584416,0.05576378076742632
0.15505486899999998,0.008384548256603112,0.05407471761885216
0.198369654,0.01015706832315335,0.05120273246609257
0.24588927100000002,0.011536200580754412,0.046916242151754606
0.013134528400000001,0.0007194114159915027,0.054772534961476244
0.0154174505,0.0008443731944770045,0.0547673686046214
0.0234227454,0.0012655167375470984,0.05402939390474263
0.038643737100000006,0.002077982324061661,0.05377280977469596
0.0623656682,0.0033761082224446565,0.054134082418837236
0.0956076348,0.005187418194114448,0.05425736349367831
0.139396073,0.007538700110697469,0.05408115127244272
0.0152184396,0.0008526306285846414,0.0560261532059201
0.017574088,0.0009739214662787131,0.0554180374127359
0.0257082763,0.0014033438779387105,0.05458724114999147
0.041019103200000004,0.00221849862136147,0.05408452277819349
0.0647872926,0.0035033789368180226,0.05407509399178107
0.098053877,0.005300779325126135,0.05405986471219424
0.14183325600000002,0.007664840638426639,0.054041209054854086
0.0207476152,0.001512197466128523,0.07288536304300279
0.0232228955,0.0015949696831413097,0.0686809137620806
0.0314121708,0.001986437066908526,0.06323781567202373
0.0468068928,0.0028132735428527166,0.06010383032416791
0.07062974440000001,0.004068993927726178,0.057610203212432654
0.1039460705,0.005903834504970632,0.056797091766644825
0.147774846,0.008257031402014762,0.05587575710966914
0.026661321199999997,0.0026809051646995413,0.1005541002483981
0.029812581299999998,0.0027647084305232107,0.09273629823269315
0.0395341564,0.003122870180645395,0.0789916989513755
0.055987877400000004,0.0037942906970028804,0.0677698614986765
0.07993051529999999,0.005007268936665976,0.06264527280816838
0.1133093983,0.006836761081502897,0.060337105165820096
0.157139303,0.009217848269303792,0.058660361178411176
0.0314068665,0.003991700659147676,0.1270964315764413
0.0357625062,0.004139996074154609,0.11576358913443847
0.048366798200000005,0.004589422820953224,0.09488787746452945
0.0676146257,0.0053242771422266095,0.07874445931047444
0.09369043549999999,0.006475063299867194,0.06911125202174127
0.127604874,0.0080725457235362,0.06326204846639479
0.171400471,0.01051281203656163,0.061334790827743
0.035080741000000006,0.004782273871760538,0.13632191725256138
0.0407443499,0.0051393231100398205,0.12613584761208377
0.0568631412,0.006020787864636447,0.10588208350045296
0.08030585809999999,0.007153899388464634,0.08908315729042231
0.1099595616,0.008417848489115918,0.07655403829034471
0.14661772199999998,0.01011617753762204,0.06899696298392934
0.191718022,0.01224100292484738,0.06384899446149815
0.0386138201,0.005054876671172775,0.1309084845291641
0.04550226000000001,0.0056419680698601374,0.12399313945857054
0.06504656969999999,0.007135051375658426,0.10969143197813286
0.09321900489999999,0.008903956039555695,0.09551653173199338
0.127657409,0.010708355849275542,0.08388354372189664
0.168287222,0.012591329625359287,0.07482047344841956
0.216558805,0.014978943257723261,0.06916801770181204
0.0031491276300000003,0.0001491603552136108,0.04736561128632655
0.00495604391,0.0002396004961116501,0.04834511163797378
0.01123928353,0.000553762646005805,0.0492702799540288
0.0232274339,0.0011601679407963494,0.049948175325400426
0.0419274165,0.0021000762050804003,0.05008837606486916
0.0681372016,0.0034043355345249196,0.04996294908778466
0.1026047729,0.005160796460501258,0.050297820604613006
0.00562055357,0.00024171743171138538,0.04300598307639391
0.00749627763,0.0003225991230140785,0.04303457515007732
0.013832962800000001,0.0006347399203947257,0.04588604260503944
0.025822328800000002,0.0012410803163946734,0.04806229236747513
0.0445167961,0.0021804710379737294,0.04898086180945375
0.0706978881,0.0034907472233184538,0.04937555162016861
0.1051627184,0.005224299930442802,0.04967825109438025
0.01022638445,0.0008262619177529764,0.08079707171120253
0.0141520231,0.000917811758172573,0.0648537492969873
0.0229387616,0.0010199010423966248,0.04446190514472345
0.0349882188,0.001566752069861398,0.04477941786111724
0.053619400299999995,0.0025205482535210944,0.04700813958042523
0.0798194463,0.0038504076350566324,0.0482389669878809
0.114224938,0.005537541864768163,0.048479272230098854
0.014006125099999999,0.0015753131204827044,0.11247315793878669
0.020324073800000002,0.0018467093071999337,0.09086314709209202
0.034729678300000004,0.0022320191552108906,0.06426835100315025
0.05206818989999999,0.002463750884088494,0.04731777480300874
0.0713572856,0.0030506388249008816,0.04275160972351899
0.09747053480000001,0.0043639055912196405,0.04477153634351086
0.13181223500000003,0.006081470508135046,0.04613737494197746
0.016777933,0.002437733401138448,0.1452940240694994
0.0255088719,0.002944199681034252,0.11541865483413448
0.0458419424,0.003790547068933988,0.08268731363647426
0.070575049,0.004363386782086719,0.06182619557354779
0.09718965339999999,0.004654089565525397,0.04788667726152625
0.12500431899999997,0.005217953704480436,0.04174218735978584
0.159305326,0.006993429985399488,0.0438995365754406
0.01835362547,0.0034262603618882533,0.18668030289103713
0.0295562914,0.004173000313856385,0.14118822478033846
0.05596107809999999,0.005510524394306829,0.09847066177781214
0.0886633078,0.0066522102962793565,0.07502777035213835
0.123723096,0.0074580848508465246,0.06028045766690582
0.16062625600000002,0.007831554854682812,0.048756380492880384
0.198391173,0.00826438229135903,0.04165700603705302
0.018727692469999998,0.0046078001395554345,0.2460420656168237
0.032244260100000005,0.0055489712169973495,0.17209175213784325
0.06481422469999999,0.007506515968961378,0.11581587226733238
0.1056040258,0.009200893341864297,0.08712635027086531
0.150013101,0.010559413971249314,0.070389945283841
0.195993764,0.011495263959901567,0.05865117198270434
0.243903721,0.012069644219559488,0.049485281200607384
0.009941017079999998,0.0005763340303145149,0.057975358625429
0.0128134155,0.0007265547047323544,0.05670265704974247
0.0228042576,0.001260747151216905,0.05528560382587965
0.0418382122,0.0022769391919449616,0.054422478213468246
0.07134987720000001,0.003881379592962382,0.05439924699635477
0.1128100529,0.006130221098388435,0.05434108876646432
0.16733436699999998,0.009122341813288377,0.05451565017297599
0.011190335840000001,0.0006048927555597132,0.05405492419606534
0.014144378799999998,0.0007679776369930842,0.05429560731172474
0.0243760173,0.0013266790087368282,0.05442558529595514
0.0435837315,0.0023537019141638325,0.054004139461161844
0.0732695544,0.003968813657872028,0.054167296230643217
0.11477989540000001,0.006224291740197107,0.05422806597362612
0.16933629,0.009184307140200918,0.05423708727881612
0.018593907199999996,0.0008981233878415303,0.048302025936836475
0.021871552100000004,0.000981910774482404,0.04489442587306842
0.0318035237,0.00147021540238079,0.04622806630640081
0.050837976400000005,0.002569676839437633,0.050546402933489554
0.0805576097,0.004209380357424282,0.052253044412566306
0.12207796600000001,0.006459459814871824,0.052912577318595104
0.176712855,0.009456376104036683,0.05351266665934792
0.0273897429,0.0012946357956324717,0.04726717590446867
0.0321886221,0.0015517299570999303,0.04820740547014376
0.0460745085,0.002106969998351116,0.04572962505614392
0.06612097850000001,0.002819364013625959,0.04263947808373644
0.09536870160000001,0.004536030440816889,0.04756309318168266
0.136745655,0.006846382608267945,0.05006654586771291
0.191224726,0.009860719320741588,0.0515661312582641
0.037074184200000006,0.0014351943601274713,0.038711421197704224
0.043292960199999994,0.0018616587375862395,0.043001419375943706
0.061187108500000004,0.0028467041569743574,0.04652457399542515
0.0877158911,0.004003756713604427,0.045644599437973755
0.11952750799999999,0.005017424989121159,0.041977157167211746
0.160362074,0.0073522283669976195,0.04584767572286213
0.21438385,0.010438912971354993,0.04869262759930374
0.047718899700000005,0.0013462828289201923,0.028212780206250065
0.0552904037,0.0018966632107444118,0.03430366001730625
0.0773057255,0.0033960114140627073,0.04392962347999317
0.1095043719,0.005148146490072289,0.04701315939032649
0.14976317899999997,0.006723387041683029,0.04489345836924997
0.194538071,0.008092860394157205,0.041600393961741325
0.24807689,0.011063416189300557,0.04459672236821639
0.059557845899999996,0.0010434569787728385,0.017520059078779383
0.06846812969999999,0.0016834938304029852,0.024587992074259702
0.09431801540000001,0.0035881412121739776,0.03804301009681738
0.132663814,0.005922028908220037,0.04463936871451651
0.17998879199999998,0.008478122007349712,0.04710361080344221
0.23437080700000001,0.01039112340574321,0.044336253045982855
0.29265921399999995,0.012113304868244464,0.04139047837477096
0.01079480957,0.000575816553970917,0.05334198350021631
0.0137902862,0.0007356212746034533,0.053343437832599386
0.024098238600000002,0.0012929788038545942,0.05365449422741603
0.043565739,0.0023455632417353363,0.05383962938710477
0.07385804779999999,0.003989511277536228,0.05401593186350409
0.116331301,0.006302109169665771,0.054173804603679036
0.172201168,0.00930485150796945,0.054034775815048196
0.0132228013,0.0006684958539400563,0.050556295808518
0.016246005799999998,0.0008294672015002911,0.051056685053029544
0.0265868476,0.0013833191183806857,0.05203020452792176
0.046075181599999994,0.002441431201720453,0.052987988694556835
0.0763719677,0.004085276643420858,0.05349183432680965
0.11884194,0.006386345911591581,0.05373814927282053
0.174720067,0.009391342125565996,0.05375079283575364
0.021065359399999997,0.001235346935999731,0.05864352525595795
0.0243864212,0.0013072820356722383,0.05360696532512275
0.034837848399999996,0.001818223912777091,0.05219105071876629
0.054420243400000005,0.0028718022460498317,0.05277084530735177
0.0847204936,0.004507148418533133,0.05320021434026599
0.127203846,0.006803285389308049,0.053483330915230734
0.183093093,0.009819010490949298,0.05362851394371986
0.030202821,0.002463234589372535,0.08155644101498118
0.0352321888,0.002582652875895623,0.07330378735639674
0.0489971484,0.0028832811763265824,0.058845897577308445
0.0696484322,0.0035942163383511053,0.05160512914389917
0.1000466973,0.005251810365624333,0.05249359056677559
0.142503829,0.007530418605770674,0.05284362293009456
0.198417821,0.010607686257082064,0.05346135847889421
0.03855253670000001,0.0037062001410485945,0.09613375560442937
0.0457532426,0.004007088196501267,0.0875804198520624
0.0648321027,0.004616513065516743,0.07120720867066282
0.0911389298,0.005317149416822211,0.05834114388319502
0.123839557,0.006356529288640804,0.051328746990275516
0.16643871200000002,0.008647912386101844,0.05195853946587765
0.222312449,0.01170582924340154,0.052654852645708294
0.0466709573,0.0044848756172439,0.09609564227309947
0.05598166,0.005128038145593562,0.09160210943358167
0.08085018340000001,0.006414138302388452,0.07933362711937214
0.11441268339999999,0.0076091955755053856,0.06650657382890633
0.153851364,0.008777896212271902,0.05705439317568808
0.199863563,0.010190299504824626,0.050986279599271565
0.255825842,0.013202994993251638,0.051609309247388845
0.055342131,0.004874404643026978,0.08807764636000333
0.06659597669999999,0.0058699656238561035,0.08814294668728996
0.0969658859,0.008056894907127415,0.08308999430414542
0.138412084,0.01012495335818637,0.07315079049157565
0.186204944,0.011800117222524923,0.06337166440932375
0.23958989100000003,0.01341954369403353,0.05601047539202532
0.299785933,0.015394791297435722,0.05135261399151681
0.008120724079999999,0.0004311386234490981,0.05309115532085633
0.010049753020000001,0.0005297240921660074,0.052710160250884194
0.0167913914,0.0008901069756125238,0.05300972113677987
0.0296219167,0.0015734605756402681,0.05311812167915077
0.0495821158,0.002654108689063755,0.053529556902526435
0.0775996892,0.004152586002578655,0.05351292054631908
0.11458129149999999,0.0060807155986371585,0.05306900907673186
0.01033376201,0.0005397442526483509,0.052231147971671825
0.0123106603,0.0006459950677532078,0.05247444507531475
0.019171523700000002,0.0009998628927671248,0.052153543370531616
0.0321002526,0.001678236512809254,0.05228109989418757
0.0521170482,0.0027566952754191527,0.05289430945590569
0.0801834709,0.004235294847942963,0.05282004882558611
0.117153616,0.006177655873114868,0.05273124367851239
0.0162461689,0.0012108954106934372,0.0745342128440778
0.0186464654,0.0012768517209449657,0.06847687717506856
0.0259795425,0.0015115479218416378,0.05818223788358235
0.038955375900000005,0.0021912568330932293,0.05625043482363699
0.059056407199999994,0.0032356096802691157,0.05478846129788126
0.0871393424,0.004773003049805824,0.05477437536647997
0.124145246,0.00669346457370796,0.05391639864894996
0.0222112147,0.002147896023079299,0.09670322186743345
0.0258128764,0.0022643232945817222,0.08772068867852799
0.035836045100000005,0.0026008538976291617,0.07257647685093357
0.0510131162,0.0030968414028509712,0.06070676785769404
0.07148456110000001,0.004053208374602117,0.056700472273055844
0.0996386507,0.005581234289181045,0.05601475180535584
0.13654428999999998,0.0075687951564314395,0.05543106311096158
0.0278976806,0.0026930899374872416,0.0965345462262996
0.032925981,0.0030228475400736854,0.09180736452692739
0.0466061812,0.0037541078827734906,0.08054957059587389
0.0657962345,0.00457332144272609,0.06950734304903254
0.0899139433,0.005489579251762059,0.061053703689159175
0.11929702800000001,0.006679592635407566,0.05599127444656513
0.156290153,0.008719817127459,0.05579249210575026
0.034261373000000005,0.0028281121608637492,0.08254520800622173
0.040589631999999994,0.0033803886540705002,0.08328207198504536
0.05789049,0.004704911535529351,0.0812726155112757
0.08199021890000001,0.006097447664734562,0.07436798860326695
0.1107161495,0.007430904519925148,0.06711671742093188
0.144506574,0.008766871616858005,0.060667631749805405
0.18373613999999996,0.010310463352970756,0.0561155979056203
0.0414522538,0.0029395360322149906,0.07091378062089813
0.0490257133,0.003671257924205156,0.07488433471104959
0.06984329249999999,0.005494760055727982,0.07867269510136543
0.09898074700000001,0.007584186431843824,0.07662284496442347
0.133296275,0.009456766886379208,0.07094547005442732
0.172099528,0.011304976849546608,0.0656885988063059
0.216443185,0.01308237815326097,0.06044255056245346
0.008328388610000001,0.00043055617322536484,0.05169741631753238
0.0115113774,0.0005997411021422818,0.05209985576029171
0.022646541300000003,0.001192321603356301,0.052649170023870304
0.0439152529,0.0023193628907893565,0.05281451745412484
0.077030486,0.004101776773373044,0.05324874587151176
0.12341510500000001,0.0065492828712846955,0.05306710934034124
0.184480194,0.009782394161343728,0.05302679897086258
0.01074582852,0.000560244314884292,0.05213598131047526
0.014008861899999999,0.0007279958474416473,0.05196680876992922
0.0252500423,0.0013204494818639843,0.05229494137774115
0.04657411529999999,0.002439268286000332,0.05237390491023095
0.07972905829999999,0.004208958458656703,0.052790770998692504
0.126171905,0.006683159881820948,0.052968684920949305
0.18732232,0.009880642789187733,0.05274674576520157
0.0164749489,0.0011933909118001346,0.07243669883553536
0.020355416,0.0012939037826526219,0.06356557795982268
0.0319594655,0.0017925071924862295,0.056086895210629525
0.0534182238,0.002909326121791178,0.05446317595066084
0.0866094066,0.004685965273377486,0.054104576596619776
0.13317178100000002,0.007146671730663502,0.05366506084846535
0.194358091,0.010349405468541238,0.05324916197361312
0.022331981900000002,0.0022691020108134997,0.10160773105469423
0.0280642389,0.002422441643097105,0.08631773880378082
0.043245435400000004,0.002860352260271395,0.0661422930261767
0.06597463880000001,0.0036878612867656756,0.055898165626117456
0.09924283309999998,0.005470803161605014,0.0551254230730442
0.145729842,0.007950297582398076,0.05455504152950414
0.206995306,0.011207551638520078,0.054143989325632726
0.0270006888,0.00340040920483622,0.12593786884563554
0.035081667100000005,0.0037699472928223077,0.10746203371909618
0.0555228902,0.004483375535211577,0.08074823769191282
0.08353644489999999,0.005435741077226972,0.06507029457303339
0.11889267599999999,0.0067281379356479536,0.0565900117821215
0.165546222,0.009148513718521385,0.05526259438600408
0.22661879599999998,0.012416494952976918,0.05479022557765649
0.030708103299999998,0.004439785536197277,0.14458025925024412
0.041110993,0.005112593250862009,0.12436073365734583
0.0674918964,0.006420911546729012,0.0951360369054471
0.1021925674,0.007663204693673161,0.0749878869730125
0.14382378299999998,0.009092324843898726,0.06321850708028398
0.192994663,0.010975527777351867,0.05686959217805866
0.254475219,0.014149910898075027,0.055604278301358015
0.033593022300000004,0.005572162095559667,0.1658726043104394
0.0462558876,0.006516700472841986,0.14088369742670306
0.078594223,0.008482977912348493,0.1079338606394581
0.121178165,0.010418387471400708,0.08597578178709595
0.170018021,0.012162795559013945,0.07153827275176874
0.22618920599999998,0.014036614664113024,0.0620569606849985
0.290596959,0.016450485980064516,0.05660928468306689
0.016541047599999997,0.0009930647986856793,0.06003639084417359
0.0195982078,0.001128123349164483,0.05756257718445475
0.027916248799999998,0.0015144236128434138,0.054248822028101926
0.0418583922,0.0021993195582994934,0.052541902416870505
0.0629397762,0.003261527529412971,0.05181981453268928
0.09242053730000001,0.004773310103788108,0.05164772076896492
0.131183316,0.006739261354907803,0.05137285411284925
0.018780455799999998,0.0010726318110276184,0.057114258698003406
0.021839065400000003,0.0012176786168676926,0.05575690143167447
0.030181198200000002,0.0016010380261561427,0.05304753030501429
0.0441057459,0.0022800832554744762,0.051695832571204206
0.06518827999999999,0.0033436336928904502,0.051291945314256654
0.0946289171,0.004840075366252947,0.051147952598233286
0.13341125599999998,0.006833908873474606,0.051224379998900595
0.026667159399999998,0.001435947486092181,0.053847035769853356
0.029703055800000003,0.0015685651486220876,0.05280820798990276
0.0380146719,0.0019500255009036586,0.0512966547766958
0.0519391653,0.002632616689014409,0.05068654210764548
0.0730352683,0.0037062494957773766,0.05074602424343222
0.1024984282,0.005200585489790681,0.050738197464287364
0.141268826,0.007200311495856367,0.0509688634055497
0.0367029621,0.0024680673655138154,0.06724436460439838
0.039992459699999997,0.002607180688008761,0.06519180634465355
0.0485824758,0.003003110447295106,0.06181468518932719
0.0626221758,0.0036799421480598615,0.05876420135596537
0.0837237809,0.004728981623715896,0.05648313505292134
0.1131775696,0.006221530833873017,0.05497141223178393
0.15191338100000001,0.008218410859216634,0.05409932163392923
0.046304501299999995,0.003589723185689697,0.07752428133136373
0.05011755419999999,0.0037689717806512835,0.07520262791777026
0.0592073714,0.004133223323623463,0.06980926911447825
0.073328542,0.0048136569653638795,0.06564506581030725
0.0944076387,0.0059193084295123535,0.06269946490582391
0.12388280800000001,0.007374514414385803,0.05952815030141876
0.16255528600000002,0.009352746293652866,0.05753578689316117
0.0551982104,0.004732726106487768,0.08574057151837966
0.0595504926,0.004970119475687466,0.08346059383709391
0.06959991690000002,0.005352631755051862,0.07690572048731657
0.0840255627,0.005965173716399677,0.07099236856880552
0.10507745750000001,0.0070156691712069475,0.06676664375141497
0.13448558400000002,0.008535221047475764,0.063465694936312
0.17325667199999997,0.010398167046472295,0.0600159689461904
0.0633203487,0.0058603071680742545,0.09255014049021265
0.0682285358,0.006169053047239748,0.09041749137521059
0.0794924316,0.0066293794053864505,0.08339635952696722
0.09450597720000002,0.007183533340328545,0.07601141804106484
0.11575632849999999,0.00814544866423449,0.07036719952839979
0.145194076,0.009550409449802814,0.06577685338761902
0.18398400600000003,0.011481709323657214,0.06240601872565603
0.007672036049999999,0.0004049453913953211,0.05278199799326036
0.009621372489999998,0.0005057037716350807,0.052560460803350605
0.0163767074,0.000859434424744364,0.052479073097707295
0.0292378176,0.0015454445640691388,0.05285772642856691
0.0492610121,0.0026085664763477114,0.052953976484533316
0.0773268496,0.004105300010598112,0.05309022715698626
0.11434027080000002,0.006071487759134221,0.05310016949106456
0.00952593187,0.0004591553694013097,0.048200572465495674
0.0115458082,0.0005695103528951997,0.04932615742700452
0.0184905547,0.0009371544725942535,0.050682875002892876
0.031487178,0.0016213653427684738,0.051492875695893545
0.05158708110000001,0.0026904086727520056,0.052152760252837896
0.07971823019999999,0.004179301730162552,0.052425922147009134
0.116655114,0.006102828801005184,0.05231514154626075
0.016312317300000004,0.0008943667489191905,0.054827694463691574
0.0190231459,0.0009640559717463763,0.05067805171732275
0.026535142100000002,0.0011367522036618712,0.042839499384549035
0.0394504436,0.0018724543106480608,0.047463453887450345
0.059554453300000004,0.0029470294391105247,0.04948461913108561
0.08771533449999999,0.00444766588708312,0.05070568233520355
0.12472559300000001,0.00641083551335786,0.05139951920980532
0.0235952683,0.0014348560494376146,0.06081117752908174
0.0276329536,0.0016372717292320118,0.05925069585149276
0.0390417888,0.0021046875256567695,0.05390858334997114
0.0552054389,0.0024686941777385045,0.04471831448003404
0.0753841788,0.003355779228799625,0.0445156965588597
0.1033731016,0.004892801665759394,0.04733147782188045
0.140303013,0.006941261961808779,0.04947336349654001
0.031054344200000004,0.0019385828165964856,0.06242549525797055
0.0364322272,0.0022325906500859066,0.061280652369391966
0.0516300428,0.003072037532291552,0.05950096815127088
0.0734678793,0.003942917476550631,0.05366858978534081
0.0994279426,0.0045573599785423205,0.04583580691070561
0.128523445,0.005561995908616121,0.043276119066183776
0.165063216,0.007616724274385677,0.04614428616479686
0.0387456637,0.002350272898394831,0.06065899184467527
0.0454303729,0.0027600524409025495,0.06075346216016971
0.0645405145,0.003963763434041037,0.06141511986305961
0.0920044832,0.005300445475436554,0.05761073038054469
0.124759608,0.006597145173844576,0.05287885461971455
0.161416908,0.007567315597415432,0.04688056345011535
0.20070299700000002,0.008650009857654992,0.043098558501620136
0.0465970511,0.0026934944863330787,0.05780396876516245
0.054623185399999996,0.0032144540632666834,0.058847795853126564
0.0773279504,0.004728699652424827,0.0611512348117897
0.1107526258,0.006719209119977763,0.06066862136624632
0.15053240199999998,0.008497065490647247,0.05644675417221634
0.194889782,0.010196956267612389,0.05232165669728333
0.242995445,0.01146773771549063,0.04719322090786776
0.017804431699999998,0.0009921253254839212,0.05572350424888436
0.0235037755,0.0012940994356768606,0.055059215302531314
0.04340830490000001,0.0023600188541954806,0.05436791092470142
0.0813866532,0.0044403337657343825,0.054558500578991524
0.140454991,0.007643556184137006,0.054419968487534956
0.223491462,0.012128127790234249,0.05426662692928399
0.332612708,0.01806547740450245,0.05431385202667136
0.019887178900000003,0.0011084578181597303,0.0557373081286924
0.0257034211,0.0014182691066944222,0.05517822320914403
0.045796743699999996,0.0024751361600225067,0.054046116820801536
0.08385113799999999,0.0045503994663743065,0.054267593438914415
0.143002264,0.007745142598828002,0.05416097886973316
0.226004659,0.012257140501437967,0.05423401692545625
0.33513743500000004,0.018210421061606898,0.054337173827229704
0.025986775299999997,0.0017143441582169907,0.06596986884390349
0.031763320600000006,0.0019992976725988804,0.06294359767281006
0.0518722006,0.00308255450706856,0.05942594436736813
0.08999344890000001,0.005153241265764875,0.05726240441669387
0.14924497100000003,0.0083561985597836,0.05598981663364455
0.23229976900000002,0.012875408596007862,0.05542583469382555
0.34154348799999995,0.018758888073166745,0.05492386396536053
0.0332858947,0.002934564017938148,0.08816238963641702
0.040000609400000005,0.0032115358581588154,0.08028717327888547
0.061188229399999995,0.004086736953762118,0.06678959325732865
0.0993328753,0.006161427721176577,0.06202808186683566
0.158602045,0.009376189451456525,0.05911770842208576
0.241657361,0.013874567445527067,0.05741421402647473
0.350930486,0.019793260372004354,0.05640222540256692
0.040564302499999996,0.004232302546819115,0.10433564207887255
0.0489798926,0.00453016730768532,0.09249034792055301
0.07325875529999999,0.005604175733736988,0.0764983749831331
0.1133695256,0.007457747345841038,0.06578264578925817
0.17257217200000002,0.010743360170923163,0.062254302338636394
0.255601458,0.015273598062146326,0.059755520104061086
0.36473754399999997,0.021218455540674856,0.05817458578016542
0.0476607437,0.004966545684420485,0.1042062145669054
0.0583406283,0.005579438769420346,0.09563556190601304
0.0871972585,0.007046492257603369,0.08081093808245553
0.131194216,0.009354164563552751,0.07130012929497404
0.19253667200000002,0.012317990219002914,0.06397737164067588
0.275370251,0.01695970335860893,0.061588727529644914
0.38429150500000003,0.023040905607922796,0.05995684345903715
0.0555866379,0.004993810353577826,0.08983832342156867
0.0685306961,0.006034368521083464,0.08805351272483958
0.1026608618,0.008393895338316495,0.08176334380154691
0.15194278000000003,0.011084360906173088,0.07295088918455411
0.21741360299999996,0.014614349792489854,0.06721911412548486
0.30216821000000005,0.01890793335977885,0.06257419786078372
0.410809691,0.025143848815023365,0.061205588295197656
0.008142201100000001,0.0004097199038648391,0.05032053357965318
0.011455136999999999,0.0005829535889398554,0.0508901455250911
0.022783365400000002,0.0011831944307525303,0.05193238180486409
0.044223846799999994,0.0023114653832639995,0.05226739758116202
0.0774266405,0.0040420704072178975,0.05220516325021098
0.124038682,0.006514566057059195,0.05252043920507955
0.185710532,0.009737716225083593,0.05243491642726861
0.01032675756,0.0004829524307451087,0.046767092956243345
0.0137119005,0.000661704215672523,0.048257658788621094
0.0251553546,0.0012635709608137772,0.05023069564735046
0.046632702299999995,0.0023964931022295356,0.05139082626634605
0.0798879819,0.004129728465458814,0.05169398909873844
0.126544489,0.006562603191152388,0.05186004734787295
0.188007871,0.00982631895332792,0.05226546580769441
0.0176689789,0.0009435414951966595,0.053401019976126604
0.0217410208,0.0010013282471726971,0.046057094392398405
0.0332868304,0.0015237323206261529,0.04577583093120674
0.0547812191,0.002683212971766693,0.048980526827426756
0.0880952594,0.004463471116877855,0.05066641664123251
0.134713865,0.006880055510866726,0.05107162140190044
0.196259152,0.010143657634556831,0.051685017137732416
0.025396588900000003,0.001786353920368415,0.07033834060953023
0.031641822,0.0020057870275020967,0.06339037706179172
0.0480584453,0.0024100887056469514,0.05014911927762572
0.07066284820000002,0.003164375160870704,0.04478131353995866
0.1038828056,0.004968786869321462,0.047830695759736606
0.15051624299999997,0.00743374067306261,0.04938829540850692
0.211987358,0.010638106922697042,0.05018274213642986
0.032635902099999996,0.002671258925393059,0.08185031678327837
0.0409807371,0.0030832609090517913,0.07523683386973026
0.0632461163,0.003936925617944227,0.062247705444393064
0.09353207159999999,0.004655513669854664,0.04977451680707417
0.128848886,0.005721600024979887,0.044405506346247244
0.17518029899999998,0.008280208032208832,0.04726677645531837
0.23639537300000002,0.011588077330691796,0.04901989909376016
0.039131044700000006,0.00360051325466091,0.09201168234235539
0.0497226844,0.004229840350027807,0.08506862413139962
0.07794908019999999,0.005580148459105152,0.07158709820292598
0.116495398,0.006884091996640821,0.05909325273639411
0.16131146700000001,0.00798691220845306,0.04951236484913412
0.21059811299999998,0.00935868725577377,0.0444386092660468
0.271395915,0.01271076203755504,0.04683475813390574
0.0447652377,0.004541529689605726,0.10145215177994521
0.057618378500000005,0.0053911348983716025,0.09356623769569639
0.09212221550000001,0.007366028834005006,0.07995931050968923
0.139101861,0.009311772121337523,0.06694211029525711
0.193764925,0.011002490228607595,0.05678267224373862
0.25377665,0.012182833028902188,0.048006122820606976
0.317979738,0.013982878605689798,0.04397411826815769
0.015700583599999998,0.0008729040015757788,0.05559691434500427
0.018561066799999998,0.0010253581179411357,0.05524241300296036
0.028542507499999998,0.0015600791694810874,0.05465809790821943
0.0474915525,0.0025824975752553863,0.05437804071061662
0.0770689361,0.004192456181163706,0.05439878105653136
0.118507044,0.006451881913386845,0.05444302461368326
0.173034974,0.009381262602087916,0.05421599105212057
0.017734131900000002,0.0009954755812802822,0.056133313256809717
0.0206590528,0.001148828221221099,0.055608949371633284
0.030795949800000003,0.0016851595110723842,0.05472016684065331
0.0498813263,0.002716158028269497,0.0544524019255979
0.07951549490000001,0.004327699252851001,0.05442586074944999
0.120998687,0.006571376173362993,0.054309483319955304
0.17556674199999997,0.009518460438987207,0.05421562381665207
0.0236947684,0.0016288219711482084,0.06874183970281847
0.026655874099999997,0.0017424150759494954,0.06536702077046108
0.0367370108,0.002286901459247352,0.06225061346709657
0.0558828164,0.0033060599741419794,0.059160582574753325
0.08556330009999999,0.004908811777603408,0.057370528858358145
0.127086539,0.00718703417110672,0.056552284983594686
0.18171492999999997,0.01012410258977794,0.05571420350423568
0.0304630902,0.0028036082365637477,0.09203295588717876
0.034028926499999994,0.002934478436595265,0.08623482250006521
0.0454191371,0.0034088303143432613,0.07505273177775236
0.06515867920000001,0.004259696348070496,0.06537419727302415
0.09482103430000001,0.005898936190831107,0.06221126181947908
0.136405721,0.00814861092721957,0.059738043738059715
0.191011461,0.01109390939552668,0.058079810171844506
0.0369662298,0.0040040927928965495,0.10831758647176265
0.0416483212,0.004177642709059155,0.10030758956639901
0.0554761923,0.004721020726142534,0.08509994162203044
0.07770404029999999,0.005764073553232382,0.07417984355740616
0.10889782310000001,0.007200690874377592,0.0661233683961272
0.15049813,0.009424682233598346,0.06262325142244854
0.205076554,0.012445333134871157,0.060686279792233865
0.04331790580000001,0.004529216167702767,0.10455759769676506
0.0493376972,0.00491142752372189,0.09954715769997247
0.0665113774,0.005907653290211486,0.08882169519182873
0.09237043620000002,0.007193920830713119,0.07788120449206147
0.126512957,0.008998098720270341,0.07112393017792115
0.17035380900000002,0.011090826732671154,0.06510465951877338
0.22513593299999998,0.01401824902140553,0.062265711362057566
0.0506650564,0.004376580684866919,0.08638262731445255
0.057928870199999996,0.005023342330128181,0.08671569655657088
0.0785867499,0.0066581820029106955,0.08472397715114943
0.1086977007,0.008655524101352766,0.07962932100322492
0.14690205300000003,0.010756455350807017,0.0732219538879216
0.193929306,0.013360357796361999,0.06889292841775033
0.251469017,0.016203674566349545,0.06443606755081698
0.011171492189999998,0.0006493934121361485,0.0581295140426669
0.0135783592,0.0007529033715705371,0.05544877407356679
0.0204090076,0.001068865606925355,0.05237224797375033
0.0325105065,0.0016703299632509392,0.05137815872696229
0.0512046639,0.0026140345404614524,0.05105071181731655
0.0774140321,0.003932169192756086,0.05079401093172211
0.11193993309999999,0.0056761686226985625,0.0507072718868595
0.0137347594,0.000728824155047444,0.05306420985047936
0.0161416308,0.0008335434651412243,0.05163935883982827
0.0229824491,0.0011497653288609119,0.05002797238266969
0.0350894861,0.0017482018885929822,0.04982124513339574
0.0537935534,0.002686305442491378,0.04993731167964409
0.08000016650000001,0.004003604142571811,0.050044947626100386
0.11451556400000001,0.005739106832874184,0.05011639145290489
0.0217631188,0.0012791310933209547,0.05877517395718827
0.024271814300000003,0.0013586588181179113,0.05597681332449512
0.031224433399999998,0.0016502606765371845,0.05285158117671992
0.0433490607,0.0022514662720235384,0.0519380636089201
0.062061192700000004,0.0031857888891297886,0.05133302713870964
0.0882700181,0.00450838212659728,0.05107489749792269
0.12277624799999999,0.006257214162834414,0.05096437026512175
0.0306376335,0.00235297745364147,0.07680023503256117
0.0335831606,0.0024471495673727695,0.07286835198509485
0.04100791150000001,0.002738649744454473,0.06678344846833939
0.0532848487,0.003339635627610221,0.062675145169554
0.07195943969999999,0.00427614166304817,0.05942433238607013
0.09813715230000002,0.005600846788447473,0.057071625344558445
0.132627597,0.007304615758955222,0.05507613742677718
0.038986759499999996,0.0035940645728372036,0.0921867992859782
0.042592602800000004,0.0037371285471642784,0.08774125790603898
0.050815217600000004,0.00401688846116988,0.07904892768125979
0.06329087060000001,0.004582636377606782,0.07240596209474137
0.08193995299999998,0.005556559232612978,0.0678125752966075
0.10815898920000001,0.006835160328078185,0.06319549007100174
0.142518441,0.00858257429831546,0.060220798361914865
0.046497099,0.004931676470577673,0.1060641755430306
0.0507220522,0.005148431397199231,0.10150282123638585
0.0601428861,0.005451263567463854,0.09063854299243305
0.07311470169999999,0.0059600437891609345,0.08151635239675654
0.0918388779,0.0068428722662002926,0.07450953694851592
0.118015957,0.008153935910660949,0.06909180858196107
0.152536042,0.009865273340882467,0.06467503162880328
0.0531452976,0.006360620048570463,0.11968359075611729
0.0579823071,0.006649116374824971,0.11467491908104793
0.0688245991,0.007043186793457683,0.1023353115827693
0.0826317775,0.00749836503726084,0.09074432699043464
0.1016075682,0.008309816794557378,0.08178344331792972
0.127827448,0.009521777753491355,0.0744893049377889
0.162415772,0.011178331436207898,0.06882540592306452
0.00463048891,0.00021013234734403033,0.04538016426089018
0.00571350221,0.00026450637476194334,0.046294963236208034
0.009367126209999998,0.00044812806601895604,0.047840506893197514
0.0161832064,0.000796800702144506,0.04923626891049885
0.0267171042,0.0013330254246656983,0.049894083381450384
0.0414581182,0.0020712390409060306,0.049959793903670974
0.0608249103,0.003059534940947528,0.05030068973151495
0.0070309332100000005,0.00028487952816579125,0.040518025083869515
0.00812805865,0.0003421208745520825,0.04209133930795178
0.011822463500000002,0.0005300531712782522,0.04483440962014829
0.0186494031,0.0008752908105672385,0.0469339852795202
0.0291793989,0.0013986170036187897,0.047931659195994944
0.0439141204,0.002142027705903146,0.04877765252707068
0.0632684836,0.0031042597964240585,0.049064868000472495
0.013815232200000001,0.0008166674831295546,0.059113554611811336
0.0156340409,0.0008669000735810124,0.05544952064063056
0.020690888900000003,0.0009444930290206799,0.045647774418269664
0.0278571609,0.0011391579074207531,0.0408928214727278
0.0383417118,0.0016816430271230072,0.04385936225004454
0.053047935,0.0024391362844517583,0.04597985358811344
0.07241803039999999,0.0034242642565892596,0.047284691915471654
0.020713666500000002,0.0015500352299938128,0.07483152391170403
0.023577434300000002,0.0016885364120706424,0.07161663099494428
0.0316684153,0.001975565530145687,0.0623828351191822
0.0429804649,0.0022480585152762586,0.052304192625805185
0.0560111604,0.002371419872680581,0.042338345710841246
0.0708871968,0.0029214120749359103,0.04121212583956925
0.0900784751,0.003927412930800504,0.04359990471020423
0.0274885383,0.002220248182883325,0.08076996159826094
0.0313829312,0.0024866960130397577,0.07923721328617506
0.0425574936,0.003118416018273069,0.07327536831899022
0.058505982500000005,0.003743015455263589,0.06397662760835764
0.0770060788,0.0042340049816048655,0.054982737046011816
0.0970934121,0.004518795193866137,0.04654069824234899
0.11807137,0.004842674486818754,0.041014807288327
0.0342877063,0.0028337743612187284,0.08264695037995962
0.0391656953,0.003210517375861501,0.08197268939743554
0.053328366200000005,0.0041905423808169485,0.07857998808928349
0.073914868,0.005349464401286977,0.07237332009152715
0.0981881022,0.0062672637412779985,0.06382915649507276
0.12443704000000001,0.006918531747266751,0.05559865251750404
0.15240155900000002,0.0074971722690993,0.04919354052735969
0.0410443673,0.0034405128235205753,0.0838242382535295
0.046919791599999996,0.0039006697456429214,0.08313484805936183
0.0640627884,0.005235120303840316,0.08171858319923389
0.0891452189,0.006868917645828778,0.07705312444780792
0.1192309566,0.008475329639698858,0.0710832981750887
0.15219489699999997,0.00966295161833947,0.06349064133431144
0.186852005,0.010572961866175372,0.056584685115770486
0.0280527421,0.0016310626826680765,0.05814271834296286
0.031772109199999995,0.0018134076330541293,0.057075456389723396
0.0412046103,0.0022326925372047083,0.05418550305291222
0.05484254079999999,0.0028479876464390834,0.05193026444243597
0.0740510926,0.0037785054843814557,0.05102565474343123
0.10040899950000001,0.005101555974832982,0.050807756279186725
0.135000148,0.00684772224568506,0.05072381287822781
0.030448767699999997,0.0017153750782396705,0.056336436835165274
0.0341679691,0.0018979166051687744,0.05554666124913975
0.043599856299999996,0.002318793225348529,0.053183506142622974
0.0572357142,0.0029367087871627583,0.05130902668395039
0.07644717069999998,0.0038678507002793115,0.05059507977682832
0.1028092016,0.005178773117666163,0.050372661562096625
0.137400679,0.006921166792653586,0.05037214403178886
0.0376710396,0.0022300309940909892,0.05919749010831624
0.0413819223,0.002415008345522154,0.05835901793093247
0.050811918600000006,0.002834946541052347,0.05579294423754246
0.06444990129999999,0.0034531642444992103,0.053579046280078806
0.0836629903,0.004381426479203842,0.0523699483307118
0.11002160760000002,0.005698412438200492,0.05179357548489858
0.14460918800000003,0.0074455789140954,0.05148759229666235
0.0459361498,0.0030746949169067187,0.06693410157998742
0.04964506280000001,0.0032588764805115563,0.06564351612647282
0.0590828237,0.0036807588480129386,0.06229828937598557
0.07272798359999999,0.004299138090211776,0.059112570944587224
0.09194766950000001,0.005223445823537484,0.05680889849565446
0.11830909199999999,0.006548407758203799,0.05534999590905321
0.152877922,0.008277599504051006,0.054145159718033097
0.0546944437,0.003943785148287894,0.07210577311873992
0.058401156999999995,0.004119835210954003,0.07054372588806765
0.06783995699999999,0.00453654573897727,0.0668712944345951
0.0814950523,0.005151402810801524,0.0632112338775875
0.10071406129999999,0.006080943033178742,0.06037829231278098
0.127051201,0.00740899371172762,0.058315023025462154
0.16164440500000002,0.009158400302731918,0.056657700603568166
0.0635982978,0.004846847710209299,0.07621033703529875
0.0673231604,0.005024901165262108,0.07463852165297498
0.0767766123,0.005442989011110878,0.07089384186219008
0.0904547006,0.006053014810862449,0.0669176369023596
0.109680343,0.006980326755845272,0.06364245921299928
0.136065204,0.00830546263744567,0.061040312977046436
0.170611356,0.010024172869068699,0.05875442938903023
0.0726068039,0.005778136945832939,0.07958120500374949
0.0763730109,0.005958769466563279,0.0780219268082212
0.0858715921,0.0063757921514056215,0.07424797881912826
0.0995622233,0.006988548004627291,0.07019276762803359
0.11880113969999999,0.007916266578616313,0.06663460130607075
0.145182086,0.009239727197774472,0.06364233668453058
0.17978215999999997,0.010993719010784662,0.06115022208424164
0.0346650859,0.002074397199514245,0.05984110945227009
0.037260215699999995,0.002251444235176083,0.06042488463576134
0.0439837211,0.0026108859090996535,0.05936027793473012
0.053541019999999995,0.0030481873152069555,0.0569318125655237
0.0658754496,0.0036148657906046695,0.05487424848793244
0.08157733830000001,0.004358097103912468,0.05342288918382702
0.1013785614,0.005326469141600885,0.05254038988169036
0.0368520137,0.002208641332869502,0.059932717675872944
0.039440056999999994,0.0023865263975823433,0.06051021674695713
0.0461655904,0.0027444218490044734,0.05944734650256901
0.0557224296,0.003181855374483254,0.05710187795693772
0.0680594635,0.0037478545218637828,0.055067353298542863
0.0837639422,0.004490057884384597,0.05360370783008106
0.1035674305,0.005472405564473619,0.05283905894019085
0.04241764420000001,0.002812383387506882,0.06630220608778838
0.0450138105,0.002983755264138804,0.06628532956877321
0.0517358431,0.0033396487810446658,0.06455193500160947
0.0612906542,0.0037796145058160272,0.061667060910830136
0.07362409969999999,0.00434402177871657,0.05900271509488585
0.089328228,0.0050926345427589935,0.057010361190182726
0.10913301169999999,0.006066412922993734,0.05558733172021252
0.0498104653,0.0040194408715075606,0.08069470636941752
0.052463445000000004,0.0041947206516883455,0.07995511258721849
0.0593119931,0.004528154299318965,0.07634466593770502
0.06896228410000001,0.004931153004211909,0.0715050707581176
0.08135588889999999,0.005480254581450053,0.06736149841821781
0.0970888071,0.006216527888903346,0.06402929518436061
0.11690451660000001,0.007175261293802393,0.06137710930667663
0.0575661621,0.005495274767279748,0.09546015518168004
0.0603508299,0.005685103612610954,0.09420091856286061
0.0675194789,0.006052729071107761,0.08964419112404852
0.0775269291,0.00647244687322576,0.08348643430564773
0.090227321,0.007012002781884228,0.07771485071449953
0.1061615835,0.007732857116297884,0.07284044624577292
0.126096726,0.008677620814712288,0.06881717781246983
0.06550273029999999,0.006961874021152517,0.10628372266724458
0.06851627119999999,0.00717160062651545,0.10467003677975183
0.0762055514,0.0075303947294321225,0.09881687870618994
0.0867283607,0.007927206494133109,0.09140270183998886
0.0998460497,0.008424540521239952,0.08437530124178716
0.1160500424,0.009114051734691046,0.07853553127776407
0.136149202,0.010044755786977402,0.07377755902658469
0.07325988989999999,0.008038892149846573,0.10973115248766671
0.0765904177,0.008292900425118925,0.10827595245141124
0.0850931217,0.008732692118276684,0.10262512343905095
0.0964224777,0.009127360694913276,0.09466009288115686
0.11018396030000001,0.00957334391573304,0.08688509552268325
0.12685476,0.010167172304877944,0.08014813401466325
0.147242954,0.011013505460315912,0.0747981832822772
0.0121609377,0.0006758101893732964,0.05557221046969893
0.014598331899999999,0.000778613494878426,0.05333578522614807
0.021497504900000002,0.0010950240343214992,0.050937261762014956
0.0336603435,0.0016984701584239878,0.050459085731670794
0.052398471099999996,0.002638191376093039,0.0503486327121678
0.0785982426,0.003957749973365791,0.050354178954197006
0.11303972109999999,0.005691226750393027,0.050347140766194155
0.014755373300000001,0.0007581906405281552,0.05138403652099775
0.0171931337,0.0008613363278092444,0.0500976926509473
0.024097875199999997,0.0011784407818304836,0.04890226926855708
0.0362656404,0.0017815005613970765,0.049123648217641196
0.0550054641,0.0027275587850726915,0.0495870515720763
0.08120433049999999,0.004033259391286054,0.04966803329886519
0.11564837300000001,0.005772909447181409,0.0499177748672816
0.023240347499999998,0.0012531722547414637,0.053922268362874684
0.025728957,0.0013381994156055094,0.052011413272815894
0.032691938299999994,0.0016399042845805652,0.0501623449038678
0.04488483890000001,0.0022428910483060388,0.04996990305129598
0.0636366168,0.003186045836878756,0.050066235401734244
0.0898410494,0.004514801076186766,0.050253209488743636
0.124307815,0.006237665316717335,0.05017918878806884
0.033084147,0.0023958373300253383,0.07241647578295847
0.035963123300000004,0.002479875889700012,0.0689560767292982
0.04333515660000001,0.0027731183693645222,0.06399234679042377
0.0556357848,0.0033751520211918037,0.060665128268161034
0.07439885469999999,0.004312671071471672,0.05796690135704028
0.10061169330000001,0.005640757549677113,0.05606463189977056
0.135074163,0.007378706818592656,0.05462707785642659
0.04225062610000001,0.003755602267661161,0.08888867726533312
0.045754867600000006,0.0038732923336397,0.08465312078926657
0.0538308049,0.004147061301428253,0.07703881279747041
0.06627066760000001,0.004718085397311771,0.071194173352673
0.0850536767,0.005663299326506477,0.06658500309730264
0.1113199726,0.006959622455260704,0.06251908164106666
0.14573961600000002,0.008720339834741382,0.05983506800746189
0.050646902099999995,0.005183824728086117,0.10235225676490324
0.0547782813,0.005374631386974009,0.09811610111568084
0.0639205333,0.0056659557148413765,0.08864062019397101
0.07674530160000001,0.006198253949696024,0.08076395323848755
0.0955326461,0.007118632711247465,0.0745151840952458
0.12185257089999998,0.008420986537677812,0.06910799235076141
0.156389442,0.010125936291939844,0.06474820910186409
0.0581248131,0.0068147340865398875,0.11724311396607119
0.062888059,0.007071268144383211,0.11244214333890017
0.0733153138,0.007430628753175406,0.10135165994713925
0.08681804639999999,0.007926282193043015,0.09129763363395628
0.1057702248,0.008785543483503197,0.08306253957685827
0.132126547,0.010056411598180687,0.07611196861279275
0.16669445200000002,0.0117478426835489,0.07047530702190916
0.0155325697,0.000944597804594291,0.06081400713716359
0.0185297014,0.0010726886548893713,0.057890228867334644
0.026389417899999996,0.0014121871865086899,0.0535133890357123
0.0390637,0.00201062944475707,0.051470532611019186
0.0579457751,0.0029506204951054156,0.05092037322847746
0.0842499613,0.004277670647209566,0.05077356216197534
0.11876883499999999,0.00601089887013598,0.05061006845891838
0.017438877699999997,0.0009985453535998783,0.05725972569896964
0.0204343422,0.0011291495275271006,0.05525744437846894
0.0283075013,0.0014708084594986673,0.05195825812780824
0.0409872404,0.0020680260541996775,0.05045536205944905
0.059872449599999995,0.003007936529484165,0.05023907572814868
0.0861830494,0.004322424368840244,0.050153996626165376
0.120704485,0.0060542727470994625,0.05015781101339741
0.0251388611,0.0013500837286743446,0.053705047468293805
0.0281533823,0.0014656667173962822,0.052060058069693535
0.0360727611,0.0017959733248521178,0.04978752028083921
0.0487936739,0.002392226985852436,0.049027400370695105
0.0676905707,0.0033407645290936564,0.04935346968634225
0.09401728310000002,0.00466078591958616,0.04957371417156128
0.128528517,0.0063929851287616475,0.04973981866422412
0.0349572667,0.002135630608840988,0.06109260850308379
0.0382958654,0.002267156580089139,0.05920107970948579
0.0466251814,0.0026178580380305807,0.05614687084157019
0.0596437108,0.0032129509894525286,0.05386906593096365
0.0786470815,0.004124983173074272,0.052449284759209694
0.10494514499999999,0.005450769622570131,0.051939226179259
0.13949166200000002,0.007169990084761037,0.05140085064554637
0.045089046699999996,0.0028685297290381158,0.06361921439865163
0.0490011086,0.0030575925654315393,0.06239843654132223
0.057976611000000004,0.0034041965195627005,0.058716721464845543
0.07114376789999999,0.003986140714063153,0.056029373081084084
0.0902544968,0.0049482646151465335,0.05482568504161815
0.116756484,0.006236862952577461,0.05341770100388995
0.15126031599999998,0.007970049461236646,0.05269094810853527
0.055422348499999996,0.0034434149955602793,0.06213044175780966
0.0599341342,0.003718449397750895,0.0620422643521043
0.0699792575,0.004117919093997411,0.05884485261932667
0.08361855320000001,0.004673159607495435,0.0558866355450818
0.1027893181,0.00555516560056062,0.05404419158765312
0.129237459,0.006870471545503742,0.05316161118196964
0.163975482,0.008599157199412987,0.05244172540022164
0.06603330560000001,0.0039176210486709445,0.05932795599242186
0.07113498680000001,0.0042678196026831785,0.0599960693699486
0.0824808848,0.004762348428845446,0.05773881354926306
0.09686598410000001,0.005289678122261725,0.05460821124576511
0.116325502,0.00611090693314352,0.052532822365499186
0.142886746,0.007331216666918344,0.05130788454597702
0.177639083,0.009020861105304315,0.05078196167734279
0.006786527340000001,0.000320419102466988,0.047214000093748675
0.00802268893,0.00037957930969733506,0.0473132278976863
0.0120889937,0.0005768906568148163,0.04772032074223154
0.0193347657,0.0009349657514529076,0.04835671483998938
0.030180419899999998,0.0014829797675170267,0.04913714827132099
0.045120975400000006,0.002238476655507511,0.04961055552685394
0.0646119591,0.0032218931863271464,0.049865276199729816
0.00933275871,0.0003976449751326982,0.042607441967467116
0.01054524339,0.00046052905581565466,0.043671733196065626
0.0145856215,0.0006603729907671002,0.045275615493457044
0.0218218565,0.0010191752175862066,0.046704331392986964
0.0326679248,0.0015630207965588415,0.047845732660644597
0.0476048598,0.002315710993472469,0.048644424186970694
0.06712306150000001,0.0033042408833895893,0.04922661168232901
0.018226567600000004,0.0008965911059683458,0.04919143997075706
0.019698297099999998,0.0009098481987817618,0.046189180423203274
0.0239946738,0.0009488695205140276,0.03954500604688477
0.0311081595,0.0012970852192495858,0.04169598073616621
0.0418958739,0.0018684055019691464,0.0445964083820948
0.05683138460000001,0.002609769243796989,0.04592126801353682
0.07631003100000001,0.003589816616131868,0.04704252598366612
0.0283399839,0.0019141899851713047,0.0675437922592223
0.030621980800000004,0.001978005786675935,0.06459431215749227
0.0374087438,0.0021132235752519325,0.05649009724972194
0.0475795332,0.0023092327213598807,0.048534160931193844
0.0596966112,0.0024542364673380947,0.041111822229166914
0.0745256272,0.003137744859137085,0.04210289771485593
0.09402845139999999,0.004164861445452641,0.04429363010282057
0.038316390400000004,0.003041913875620829,0.07938936428679955
0.0413819076,0.0031872083830680638,0.07701936831612045
0.0507670352,0.0035191813755154388,0.06932020673752953
0.0649468044,0.003958857725009515,0.06095538897691346
0.0823527082,0.0044354791870158975,0.05385954249669591
0.1015374967,0.004585436881822307,0.04516003477385618
0.122055418,0.00500216054474378,0.04098269971713816
0.0481157204,0.004190425579702241,0.08709057133232159
0.0520114909,0.004405821375007805,0.08470861532269218
0.0637869728,0.005075420439502316,0.07956829140357506
0.0821884968,0.0059016937956036675,0.07180681026403281
0.10487509850000001,0.006673161075714431,0.06362960484575306
0.130070649,0.007347404871527439,0.056487800499307406
0.157028639,0.007745836967106912,0.04932754315667801
0.0574664361,0.005240227072046917,0.09118761189450057
0.0620880197,0.00561353923970231,0.09041259919105311
0.0768409922,0.006618247826840322,0.08612913026441012
0.0991455072,0.007801039057294971,0.07868272882560806
0.127065191,0.009177489599551114,0.07222662262830987
0.158877404,0.010178864109680772,0.06406741206371154
0.192757086,0.01103549419730638,0.057250783492890006
0.0174681359,0.0009726814697334131,0.055683186534712784
0.0195570919,0.0010692665313940905,0.05467410680798051
0.0262349357,0.00138108532776874,0.05264298504717662
0.038336366499999996,0.0019751853886172703,0.051522498581530164
0.0569959811,0.0029095399595518564,0.05104815994740121
0.083163698,0.004228096575787998,0.05084065135953909
0.117685664,0.00596037526573725,0.05064657039057239
0.0191272525,0.001027690039073144,0.053729098785784524
0.021239035700000002,0.001121770428844753,0.052816448198952495
0.027945826,0.001432671518794439,0.0512660287369727
0.0400485055,0.002027680535067603,0.050630616792119824
0.0587019997,0.0029612427707496774,0.05044534744784303
0.08488254349999999,0.004273871455349893,0.0503504169305423
0.11934812699999998,0.006010272619759843,0.05035917002501299
0.026660839699999998,0.0014147812586133707,0.05306589269254602
0.0289036015,0.0014997380402313823,0.05188758363664065
0.0357463985,0.001795311477345488,0.050223562447710306
0.047862208100000005,0.0023807215371861555,0.049741155531563434
0.0664978366,0.003313778323723423,0.04983287416787064
0.0926493412,0.0046304990884364254,0.04997875892544852
0.127102933,0.0063573319082381174,0.05001719282306505
0.0361076518,0.002047206361782926,0.05669729987212643
0.0384983917,0.002155230051729278,0.055982339951340825
0.0456252182,0.002486612898654818,0.054500843979630946
0.0579427269,0.0030857102503143883,0.05325448792977654
0.07663928060000001,0.003992518280559808,0.052094934207404436
0.1027537277,0.005297737344919854,0.0515576170665763
0.137172577,0.007023946649185314,0.05120518111419103
0.0464806869,0.002618555779147524,0.05633642602531169
0.049089664,0.00272057743872217,0.05542057567805252
0.0565179737,0.003048414130000433,0.05393707400377719
0.06889577,0.0036140101930591637,0.05245619858895784
0.08764960489999998,0.004542262175982508,0.05182296236434614
0.1138799922,0.0058411815247245945,0.0512924299684365
0.14823698899999999,0.007556054648871707,0.05097280172677892
0.05745189550000001,0.0029753967688027007,0.05178935773847009
0.0603868339,0.0030993008245024474,0.05132411528040796
0.06837311850000001,0.0034103461327778892,0.04987846404545507
0.08106947550000002,0.003954970175875138,0.048784948360436065
0.09992036440000002,0.0048039835721986595,0.048078123023725265
0.126074549,0.006099542503856773,0.04838044277958728
0.160558962,0.007796515128613983,0.048558579549200016
0.06915952280000001,0.003157191353555106,0.04565085509171711
0.07245729940000001,0.003311071779041585,0.04569686983174513
0.08122309379999999,0.0036353063889833746,0.04475705392280163
0.0943601409,0.00413221136763162,0.04379191603805267
0.113430941,0.004901965247000615,0.04321541550995874
0.139811005,0.0060765551350485,0.04346263825976003
0.174302471,0.0077370359483736025,0.04438856147009874
0.0024290155999999994,0.00011590593259730604,0.04771724504252096
0.00258577812,0.00012387676369056487,0.047906957960710435
0.00313114549,0.00014980556279926827,0.047843692756438565
0.0041520314599999995,0.0002009685030592861,0.048402451907068676
0.00572828604,0.00027978190830669185,0.048842167858414394
0.00793993167,0.0003869336529099858,0.0487326174823348
0.01082703669,0.0005393564204949014,0.04981570081803255
0.004656598310000001,0.00025067539131445383,0.05383229873535168
0.00486918688,0.0002490789999194361,0.05115412615246267
0.005521431420000001,0.00024242890057544255,0.043906893364156374
0.006595001630000001,0.0002789540626797334,0.042297800414604805
0.008197959910000002,0.0003607026471540732,0.043999074295799176
0.010434810389999999,0.0004759658467211622,0.0456132722044758
0.013369230299999998,0.0006181161261586105,0.04623423430431972
0.008204396,0.0007282258102577288,0.08876044138504881
0.008677921739999999,0.0007468083518099577,0.08605843359564082
0.010177733019999998,0.0007850941659211607,0.07713841229460358
0.0125157462,0.0008594075029354012,0.06866610182103254
0.015500763400000001,0.0009281845643868498,0.05987992593879923
0.018849945099999998,0.000976734381471205,0.05181629847140537
0.022403332499999998,0.0010005299175885446,0.04465987002552164
0.01137978838,0.0012083304301770553,0.10618215293886293
0.01205996645,0.0012548212929637322,0.10404848953487199
0.014322356599999999,0.0014184840492562597,0.0990398499962122
0.017963488599999997,0.0016710323407803853,0.09302382059464694
0.0227322066,0.0018407436561031316,0.08097514194258343
0.0281100566,0.0020076892467131976,0.07142245479196928
0.034079332899999995,0.0021548768588446937,0.06323119249921391
0.01384346946,0.0017061489165866143,0.12324576014101413
0.01478561482,0.0017621441209480454,0.11917963117532678
0.0179627364,0.002014444924655303,0.11214577110062714
0.0229020614,0.002364809975751001,0.10325751618808432
0.029438177099999997,0.0027619823708674484,0.0938231454170934
0.036792543899999995,0.0032645559637296943,0.08872873733880887
0.0451613183,0.0035362727479937564,0.07830313376821323
0.01563804962,0.002221025927628368,0.14202704183697096
0.0168693068,0.0023029973049659524,0.13651997276888417
0.020802440999999998,0.002623490687238097,0.1261145596922062
0.0271838818,0.0031370377703019547,0.11540065518905966
0.035488985,0.00374020007311667,0.10539044926522045
0.045052081,0.004389410639158538,0.09742969784588947
0.05560457939999999,0.0050790909139734886,0.0913430326922586
0.01671299816,0.002822378055994266,0.16887323441159682
0.018209142499999997,0.00293294215086559,0.1610697566272322
0.022921990800000003,0.003273303083466545,0.14280186708156886
0.030675610000000002,0.003931461528425464,0.12816245637578075
0.0407997741,0.0047654411250770655,0.11680067427326922
0.052527940700000005,0.005587791489085738,0.10637750908604984
0.0654660528,0.006506615043256616,0.09938914544205751
0.00395141259,8.158135401619058e-05,0.020646123926074393
0.00677286434,0.00017685863095395513,0.026112826431417217
0.0123346044,0.0006445828238616488,0.05225808651484995
0.017296733699999997,0.0012325311433930355,0.07125802852552651
0.0216263447,0.0018376675548461,0.08497356258480888
0.025063886799999997,0.002527567771092048,0.10084500425895827
0.0275404988,0.0032850719227432686,0.11928149691839526
0.007637261300000001,0.0003739839418583074,0.04896833133865767
0.01063129168,0.0005300601159222122,0.04985848680263208
0.020915404500000002,0.0010719094236465376,0.05124975821751559
0.0404569836,0.002084122580637272,0.05151453210756108
0.0707311574,0.003667220915525612,0.05184731948873231
0.1132536842,0.005876938687008843,0.05189181021811601
0.169308323,0.008737883565135716,0.051609297229503096
0.00974874175,0.00044465101544534233,0.04561111852669011
0.0127936944,0.0006041242104818596,0.047220465925922044
0.0231570582,0.0011444694307366408,0.04942205615463888
0.0427139296,0.0021653804794133672,0.05069494892395401
0.07302326780000001,0.0037354246172362003,0.051153895597591974
0.115571223,0.005922807631479392,0.051248117634606946
0.17158831700000002,0.008853171720237838,0.05159542254988046
0.017383461099999997,0.0009001604196018663,0.051782577383388075
0.021204233100000004,0.0009657089700469906,0.045543216087687244
0.0317733937,0.0013880575757236563,0.04368616046587609
0.051279336700000004,0.0024382672965432856,0.04754872924366991
0.08164510870000001,0.004025083204456413,0.049299747021543404
0.124105693,0.006233861555138969,0.05023026264507438
0.18008292599999998,0.009155027330704696,0.05083784195457096
0.0258442603,0.0015902232946352882,0.06153100441552541
0.0317436801,0.0018509260575626878,0.0583084901225012
0.0472191319,0.0023024517769668156,0.04876099335843181
0.0681267724,0.0028814272386944164,0.042295079264527385
0.09821550849999999,0.004504551742317649,0.0458639558162818
0.140637266,0.006724267262197232,0.047812841172532684
0.19655423000000002,0.009685396565021058,0.04927595078987136
0.0344664717,0.0022185919044807986,0.0643695683095058
0.0423830707,0.0026667190261472854,0.06291943887273098
0.0634101893,0.0036569433375990283,0.057671225681059875
0.09203026319999999,0.004421962346282214,0.04804900249684621
0.124688432,0.005261385772933556,0.04219626222369655
0.166781818,0.007529063065050891,0.04514318860015599
0.22252224799999998,0.010444948987901083,0.04693889748903257
0.0433893655,0.0027248137402984206,0.06279911468856167
0.0532874978,0.0034214977026887894,0.06420826355049437
0.0799265773,0.004945294087257519,0.06187296208988946
0.116262958,0.006442798431105839,0.05541574497963349
0.158536563,0.007556192148683013,0.04766214181572117
0.204314581,0.008565969075921805,0.04192539286230289
0.259401343,0.01153614275210514,0.04447217820343027
0.052550262599999994,0.0030976143660827447,0.05894574475604514
0.0644064551,0.0040278109870923355,0.06253738046657897
0.09670894659999998,0.006181341611675306,0.06391695731359881
0.141041242,0.008438101890766369,0.059827195018364684
0.192660721,0.010270994392899744,0.05331130465820142
0.249428989,0.01158104730564445,0.04643023792893796
0.3086747,0.012984289804595773,0.04206463893735305
0.00934334359,0.0005168746747115495,0.05532009710792937
0.012269126400000002,0.0006730587299760974,0.05485791799945083
0.022473897,0.001216373488692924,0.054123834806794925
0.0418741248,0.0022724803403687175,0.05426932147770447
0.0721343574,0.0039049114849546295,0.054133863885430955
0.114575637,0.006198572726771871,0.05410026851320819
0.170466635,0.009230018650797466,0.05414560245644237
0.011806229500000001,0.0006140510201237883,0.052010764327746484
0.014817435,0.0007691720002060014,0.05190992909407069
0.0251402753,0.0013144618686458857,0.05228510240879843
0.044608400799999996,0.0023686634597098687,0.0530990445124827
0.0748793991,0.0040058340024424766,0.05349714408221629
0.117339153,0.006300427420204781,0.053694161404120415
0.173239761,0.009305477461402164,0.05371444411887733
0.019191844,0.0012529371651299054,0.06528487648867433
0.0227177434,0.0013031831402967097,0.0573641103938479
0.0332857115,0.0017508713443603594,0.05260128942595562
0.0528759039,0.0027964257448932005,0.052886580439019226
0.0832032103,0.004423043832152814,0.05315953334258323
0.125702592,0.006738270415598481,0.05360486453293247
0.181581307,0.00974216057830523,0.05365178133840192
0.0269103265,0.0024687076934143647,0.09173830326489589
0.032467535900000004,0.002563211393820377,0.07894690258340106
0.047022973600000004,0.0028937180716547464,0.06153838964481706
0.06800855190000002,0.003533248996168444,0.051953010282644214
0.0984256574,0.005184137065431278,0.05267058612941789
0.140924938,0.007498526393514277,0.05320936450235853
0.196889993,0.01050563096719897,0.05335787160700935
0.033436282000000005,0.003669417467654495,0.10974358535600622
0.0415461541,0.003979153338849518,0.09577669522121947
0.0619731478,0.004594674620549739,0.07413976510242294
0.08910043809999998,0.005321410136512631,0.059723725831070086
0.12214817600000001,0.006329597789211981,0.05181901192869209
0.164829079,0.008581620136718354,0.05206375106129395
0.220704116,0.011583887087528114,0.052486049184185195
0.0393763165,0.004455301749787483,0.11314673757733237
0.050000635,0.0051274804805121425,0.10254830724674081
0.07685992719999998,0.006442905732377004,0.08382659165954826
0.1116839794,0.007594875492190607,0.06800326719187987
0.15192968199999998,0.008819718627458789,0.058051320264454906
0.198144885,0.010192046930347476,0.051437345608732095
0.25416938299999997,0.013142032847153696,0.05170580615193018
0.0455510507,0.0049188725665120754,0.10798592987256989
0.0584864434,0.005998492897384844,0.10256210753592933
0.09152861429999999,0.008204906872073864,0.08964307976061935
0.13480510299999998,0.010197085465680152,0.07564317105770213
0.183529011,0.011849955663043431,0.06456720710516678
0.23764262400000002,0.013480252754639023,0.05672489441388689
0.298122429,0.015276678456314271,0.05124296923098755
0.005061261839999999,0.00022317633229603786,0.044094998312918326
0.00603372315,0.00027120220794560665,0.0449477381052206
0.0093236449,0.0004358252967548826,0.046744090045179924
0.0154238565,0.0007446575998529583,0.04827959854611966
0.024829978099999997,0.0012133334976612725,0.04886566926377082
0.037968727900000006,0.0018766571766015443,0.049426390621887126
0.0552289828,0.0027395185389753342,0.04960291499294704
0.007560397640000001,0.0003073140040364372,0.040647862542377754
0.00854765151,0.00035748316807099323,0.04182238450558839
0.0118679036,0.0005233046132467068,0.044094107172113095
0.017995493,0.0008314727962007067,0.04620450221623307
0.027413246399999997,0.0013045560712403473,0.04758852899816884
0.0405458857,0.0019651818833889933,0.04846809607094101
0.057836908299999996,0.002825986555178769,0.048861300478240964
0.014704637,0.0008608263803393157,0.058541151361935405
0.0162569724,0.0008969527301805923,0.0551734177872254
0.020713816099999997,0.000945595344598585,0.04565046537217182
0.027183242,0.0011199140827084229,0.04119869450113503
0.0365673061,0.0016080294629348235,0.043974512602524565
0.049692577999999994,0.0022598587119672005,0.04547678552654685
0.06693712430000001,0.0031269125928594316,0.046714175811395454
0.021726080199999998,0.0017521541102922921,0.08064750264027343
0.0242032133,0.0018518995184403256,0.07651461380296663
0.031369573500000004,0.002061152133823827,0.06570545607908335
0.0417211046,0.002260998724194609,0.05419316544640596
0.053854550699999996,0.0023961259228257492,0.04449254318680537
0.06747442390000001,0.002794288027584109,0.04141255109825559
0.0846679498,0.0036717079267119053,0.04336597183922723
0.028026041800000002,0.0027597500440906995,0.09847091729131366
0.0314179571,0.0029577066496011203,0.09414064193248009
0.0413865252,0.0034040119842318056,0.08224928204969972
0.056059037699999995,0.0038591506423550116,0.06884082925231898
0.0732864485,0.004279600693975739,0.05839552579732034
0.0922352123,0.004544565307255537,0.049271478797859695
0.11206177599999999,0.004704024086506194,0.0419770617101963
0.0338432215,0.0037607306790234125,0.11112212467785942
0.03818515149999999,0.004084902333436072,0.10697619815482656
0.050766070499999996,0.004844795858189205,0.09543373774003654
0.0696497127,0.005711248446173799,0.08199959805683159
0.0923612848,0.0064611489548303605,0.06995516540097287
0.1173247142,0.0071934572781904745,0.061312378446778046
0.143800794,0.007678216878285868,0.053394815596677914
0.038703096299999996,0.00480060738657478,0.12403677859165962
0.04391294259999999,0.005230538628423336,0.11911154932312226
0.05950435589999999,0.00633211288229603,0.10641427482951765
0.082614192,0.007691067085059321,0.0930961968987038
0.1107134286,0.008870477758461797,0.0801210645414137
0.141974221,0.009898802554358238,0.06972253472944386
0.175447097,0.01075274310415044,0.061287666128499355
0.0220415955,0.0012317664640229663,0.05588372511522437
0.0249854831,0.0013564772923750398,0.05429061695329156
0.0331583253,0.0017274939939835273,0.052098348705913906
0.047083223,0.0024131115672855175,0.051252047194932204
0.0682551644,0.0034865658175219573,0.05108134817593315
0.0978087393,0.0049829366752764705,0.05094572030003121
0.136553568,0.006959634542585001,0.050966332440211315
0.0245780736,0.0013287537352843347,0.05406256637152941
0.027523867299999998,0.0014534031538731428,0.05280519405327691
0.0356963384,0.001823512357738292,0.05108401700209935
0.049618941800000003,0.0025109961125437787,0.05060559579575271
0.07079699340000001,0.0035854118399255503,0.050643560803043226
0.10033268270000001,0.0050785571234975135,0.05061717664504861
0.139081662,0.0070593222266770094,0.05075667147748788
0.0317854334,0.001887913618907628,0.059395560071476894
0.034736900499999994,0.002011338819492267,0.05790208079999157
0.0429198529,0.002376051717424405,0.05536020179194056
0.0568460692,0.0030605130608358636,0.05383860491862934
0.0780144873,0.004133848016714452,0.05298820975158099
0.1075565206,0.005631802537685348,0.052361330640565064
0.146300057,0.007609958517520933,0.052016100838025874
0.039180493299999994,0.002595199760469674,0.06623703638947483
0.042095474300000005,0.002731218843487378,0.06488153154001587
0.0502864663,0.0031208566950318684,0.062061562974288144
0.0643594699,0.0038335696453971066,0.05956496614023707
0.0856823134,0.004886609434547255,0.05703171682275394
0.1152493084,0.006376100274914535,0.05532441247096052
0.154042926,0.008335391331855943,0.05411083487115756
0.0473217797,0.003307598311746724,0.06989589852105085
0.050225494600000004,0.003441039944815034,0.06851181799641319
0.05837315789999999,0.0038184262252156983,0.06541407665072886
0.07234593789999999,0.004507036192851935,0.062298400209860785
0.0936492313,0.005589294817560433,0.05968329627453582
0.123331089,0.007094853858138824,0.05752688892691788
0.162192993,0.009071120478733081,0.05592794306923654
0.0558354236,0.003990746103071733,0.07147337381482198
0.0587432941,0.004121848130514541,0.07016712619993404
0.06689332790000001,0.0044913177718459525,0.06714149098038748
0.08090595339999998,0.005154135559031147,0.06370526942002698
0.102216871,0.006201171970576826,0.06066681468440592
0.131845781,0.007718386574430653,0.058541020546047304
0.170790497,0.009670362757096802,0.05662119922923347
0.06462245529999998,0.00464161167101217,0.07182660654820665
0.067574989,0.004779482582258576,0.07072857358894392
0.07576470269999999,0.005141756894784873,0.06786480658604727
0.08985044299999999,0.005782096509403407,0.06435245410424306
0.11123537609999999,0.006796059956241382,0.06109621052687197
0.14095528699999998,0.008256973457830316,0.058578671531705775
0.17984259700000002,0.01023546878329492,0.056913484091285216
0.027502640899999996,0.0017428093563754642,0.06336880020767258
0.031471159400000004,0.0019512320952929565,0.06200064225447494
0.04164071269999999,0.0024175549905888867,0.058057483501930726
0.0569570815,0.003118024759303136,0.054743408145010664
0.0786043742,0.004162841235056009,0.05295940941485174
0.10817529010000002,0.005650887859266896,0.052238250103540926
0.14694459699999998,0.007623794349329726,0.05188210049893653
0.029290245200000002,0.0018339081600823354,0.06261156735152
0.0332604842,0.002045528350486251,0.06150025772884722
0.043434007,0.002512136390492251,0.05783800676028465
0.0587514138,0.0032147206606508716,0.054717332787843
0.0803939284,0.0042644022010107615,0.053043834103904314
0.1099685793,0.0057420263780330666,0.05221515467948822
0.148729175,0.007709849310379793,0.051838177078436645
0.0355301652,0.0022360855354683754,0.06293484769579331
0.0394906219,0.0024454948745584975,0.06192596512536809
0.0496486533,0.002913125033006142,0.05867480463978954
0.06496442189999999,0.00362284937437921,0.05576666840745351
0.0866175963,0.004670726550650044,0.05392352997736147
0.11619576799999999,0.006159910537175195,0.05301320902819107
0.154977614,0.008135381664546037,0.05249391479563001
0.0454387325,0.0031680678926636462,0.06972174878917774
0.0495617965,0.003379900074418,0.06819567314146896
0.060016601800000006,0.0038279155910323865,0.06378094520893694
0.0755631775,0.004489445082378383,0.05941313257212328
0.0972965782,0.005513373848003835,0.05666565001567378
0.12688513399999998,0.007000583983651375,0.055172609768858946
0.165674869,0.008935686131712745,0.05393507286680121
0.056352851800000006,0.004004556754158196,0.07106218454339512
0.060806023099999995,0.004245396505902449,0.06981868389782013
0.07165876880000001,0.0047159505016508155,0.06581121306749015
0.0874755726,0.0054359131738764156,0.06214207020665351
0.10951832569999999,0.006486006684864395,0.05922302631462157
0.139292126,0.00793913444336559,0.056996290252369256
0.178065124,0.009885598752494425,0.05551675999447497
0.0678991616,0.0044691630616948246,0.06582059271987867
0.07289149539999999,0.004770800663422121,0.06545071736067197
0.0845557937,0.005270754695725539,0.06233463687214538
0.1007849888,0.005942282146652495,0.058959992131809365
0.122893798,0.006949954074008462,0.05655252085226028
0.152791136,0.008448440650257592,0.05529404958581886
0.191795068,0.010400588852072071,0.05422761367394531
0.08015799480000001,0.004708300213728469,0.058737749434426584
0.0857038053,0.005099435704576245,0.059500691792225995
0.09849482459999999,0.005679871279605527,0.05766669774449781
0.11542643300000001,0.006335486287097858,0.054887655474009645
0.13792055199999997,0.007265253093720261,0.05267708828282722
0.167910957,0.008640823982482646,0.05146075120328596
0.206949456,0.01061187312321662,0.05127760820601828
0.00854781901,0.0004486464469279356,0.052486657286855164
0.012407997399999999,0.0006523727489532474,0.05257679607131829
0.0258590958,0.0013754302017631728,0.053189415917751184
0.0515297985,0.00271567628701648,0.052701084926937564
0.0915013931,0.0048655156647868965,0.053174225002995026
0.14761920300000003,0.007798713181870717,0.052829936914580926
0.22144260300000002,0.01171875387145283,0.05292005112247
0.01041090975,0.0005076269308730429,0.048759132781171485
0.014408546900000001,0.0007225167976686101,0.05014501480844054
0.0281013129,0.001445419175864755,0.05143600162057748
0.0538538078,0.002807213769649128,0.052126560485275995
0.0938160687,0.0049643468102886544,0.052915741184629855
0.149983973,0.007930907448282587,0.05287836619905106
0.223849599,0.011831774694804986,0.0528559119500812
0.017519031,0.0009346639354180578,0.05335134890839897
0.022340817100000004,0.0010159442615814266,0.045474803228277016
0.0360091314,0.0016695584266607966,0.04636486251542287
0.0618175202,0.0030890044078446446,0.049969723758745095
0.1018653369,0.005239910999770311,0.05143958837454462
0.158025305,0.00818511724597182,0.0517962439368291
0.231894947,0.01214215694031972,0.052360593007314306
0.0253666189,0.0015560785942889885,0.06134355549800879
0.0326710006,0.0018609916512832038,0.05696157500860882
0.051386952300000004,0.0023955037795780417,0.0466169654427636
0.0775669767,0.0034996783477778373,0.04511814816907563
0.117374663,0.005710832445331385,0.048654729218105486
0.173377831,0.008750245883028229,0.050469231461479226
0.24740759199999998,0.012675193329787261,0.05123203062332567
0.03347589499999999,0.0020809417003932224,0.06216239178648466
0.0432201698,0.0026501370969027886,0.0613171375579091
0.0683157713,0.0037320655250745213,0.05462963315872746
0.1019317625,0.00460569180108595,0.04518406910785978
0.142447611,0.0062873508528175385,0.044137987353242016
0.198116342,0.009482042659471219,0.047860981904618544
0.27154206599999997,0.013459753910416528,0.04956784084575879
0.0417174847,0.0025267626213874446,0.06056843166739256
0.053829094499999994,0.003332933398100827,0.061916950843392465
0.08559090019999999,0.005064427376595776,0.05917016136951177
0.128108677,0.0066974780594659675,0.05227965986617727
0.17716256100000002,0.007770447668136131,0.043860551711803995
0.233345419,0.010268863863470265,0.04400713717662598
0.30644795199999997,0.014425332297857115,0.047072699307375745
0.050154075400000005,0.00291871884078038,0.058195048308684
0.0646704406,0.003913648565334474,0.06051680689082044
0.1026562614,0.006391418756284729,0.06226038888539465
0.154614128,0.008749325222979967,0.056588135483841215
0.214458844,0.010807281970655586,0.05039326786008221
0.27975848200000003,0.012166396209247683,0.04348892702830608
0.35311901200000007,0.015612360251431444,0.0442127433552953
0.010402276230000002,0.0005266982423777498,0.05063297981443334
0.0143347016,0.0007370942219482319,0.05142026967259869
0.0279364998,0.001461670666668028,0.05232118114768365
0.053724808,0.0028138073815804515,0.052374452070269875
0.09383285670000001,0.004916223174797858,0.052393408318750015
0.15003347100000003,0.007937886659292558,0.05290743862942794
0.224286258,0.0118007969452906,0.052614890678191265
0.0122713446,0.0005918576093796722,0.048230868635183805
0.0162656806,0.0008044964900894262,0.04945974963318942
0.029945376200000002,0.001533616980519092,0.0512138157916711
0.0558241325,0.002889639523589411,0.05176326785892125
0.0958952341,0.005003972052094749,0.05218165531434631
0.15212213800000002,0.007986623973460215,0.05250139183200419
0.226363766,0.011938087241691368,0.05273850781264776
0.0201979019,0.0009406413087453199,0.046571238606982236
0.0244763728,0.0010356166261974635,0.04231086994219436
0.038048362599999996,0.0017751315772408975,0.04665461155063997
0.0638758056,0.003175453006354244,0.04971292301563151
0.1040390061,0.005281978565924295,0.050769214008516896
0.16019866500000002,0.008266951094640405,0.0516043694536431
0.234164338,0.012180694181552236,0.052017716641174605
0.0299771684,0.001654785286085323,0.05520152083761597
0.036461157200000004,0.0019301700648874304,0.0529377072236048
0.053932981799999995,0.002390036559775985,0.04431493457266969
0.07984530740000001,0.003607287843295795,0.04517845770477671
0.119801625,0.005797193085800148,0.04838993699626486
0.175949006,0.008785784860761365,0.04993369988553027
0.24977268299999997,0.01279917918744727,0.05124331065237935
0.0399987079,0.002239893598325467,0.05599914887064307
0.0486685225,0.002744594570059073,0.05639362834692738
0.0722046155,0.0038077154942215267,0.05273507057483779
0.1047313418,0.0046534499261373635,0.04443225729909787
0.14497636799999997,0.006460712303612199,0.044563899570254105
0.20082022800000002,0.009553024763610222,0.047570032455148
0.274613656,0.013504300541041242,0.04917563364380263
0.0504844976,0.002643374766405609,0.052360128199148585
0.061213032,0.0033934091414707743,0.05543605716950558
0.0907367814,0.005086701047344841,0.05605996784171629
0.13202228,0.00677219738216356,0.051295867501785004
0.180232439,0.00786487080523654,0.04363737653928403
0.236324298,0.010471401173755961,0.04430945637996124
0.309636546,0.014543045836622056,0.046968118022547814
0.0615674394,0.002852971280713533,0.04633896274584278
0.0743036249,0.003827389107583764,0.05151012635971363
0.10959195599999999,0.00620118920896221,0.0565843464730405
0.159466885,0.008722154243787908,0.05469570841487189
0.21846740699999997,0.010826128326039871,0.049554890016339476
0.283073218,0.01222113577987849,0.043173055601037076
0.35647820399999997,0.015744257217974105,0.04416611462162244
0.0247507446,0.001421895341913108,0.05744858851289298
0.0323078289,0.001837196356399271,0.056865361088973415
0.0586768346,0.0032492529232428244,0.05537539550988022
0.1089262841,0.006013562123776032,0.05520763122934836
0.18715674200000001,0.010310195068367221,0.05508855816889151
0.296872207,0.016344401591111328,0.05505534437284433
0.441358012,0.024213428638676853,0.054861196535108674
0.0263426473,0.0015024825378583539,0.057036125517208505
0.0340531312,0.0019200031893759379,0.05638257398708574
0.0606503243,0.003331324658026696,0.05492674105992696
0.1110238798,0.0060938652811328665,0.05488787900504326
0.189303839,0.010402414937100066,0.05495089266044978
0.29910347499999995,0.016417209825967533,0.054888061149966694
0.443530534,0.024301566796805996,0.05479119233943428
0.032748446400000006,0.002027824135592614,0.061921231646354186
0.040381586,0.0024353571483961534,0.06030860571935321
0.066984262,0.003871835354106022,0.057802164844423035
0.117458676,0.006646023576425411,0.056581802236774836
0.195859105,0.01093647724473011,0.055838492904019495
0.305731716,0.01697092103688495,0.05550919367778301
0.450212047,0.024873095536671094,0.05524751214991609
0.0410731704,0.003257645951125863,0.07931323341735176
0.04960619719999999,0.003579001501989543,0.07214827388521415
0.0767523934,0.004823161931502397,0.06284054109382858
0.127219361,0.007585300691947964,0.059623791790213154
0.20560505,0.011891055654485772,0.05783445326117122
0.31552305799999997,0.017889378941415086,0.05669753283582554
0.46004265999999994,0.02580718113488043,0.056097365263648453
0.0495880489,0.004476914452313348,0.09028212546417304
0.059949199999999994,0.004844831949270963,0.08081562304869729
0.0905085356,0.006181584508161656,0.06829835956556629
0.14191009400000001,0.008747235479149495,0.06163927619658609
0.220264394,0.013125386635337303,0.05958923454208991
0.33010475,0.019183393985483962,0.058113050434699776
0.47455859699999997,0.027153155957070994,0.05721770952780989
0.0583572289,0.0049210300882034635,0.08432597265089575
0.0713178465,0.005642265456888194,0.07911435543539855
0.10683799120000001,0.007455535011304511,0.06978355665025374
0.16236923399999997,0.010188803672930867,0.06275082675410583
0.24124895199999996,0.014465244769236708,0.05995982427826965
0.350791975,0.020718076535521022,0.05906086231169064
0.49497745899999995,0.028749020757459408,0.05808147469086953
0.0687627881,0.00439522066335787,0.06391859295998893
0.0841789267,0.005602484966842911,0.06655448324744334
0.125576145,0.008398456280762249,0.06687939242570513
0.18679178000000002,0.01179802643535644,0.063161379132189
0.269603166,0.016047955832280907,0.05952435971126877
0.37908004600000006,0.022342062600465677,0.05893758544195617
0.522861452,0.03054122042975747,0.058411688819158675
0.0027016603999999995,0.00013126005602370948,0.048584957614846595
0.0028806901,0.00014004237214924339,0.048614174828886796
0.0034948136300000003,0.00016944161930374538,0.04848373539842963
0.00464681382,0.00022535358600149084,0.048496366484829564
0.006425211940000001,0.0003167424515341135,0.049296809893887086
0.00890519391,0.00043965980256034247,0.04937116552472045
0.0121717842,0.0006091868276656689,0.05004909860837566
0.00496654616,0.00024297210553667127,0.048921745154316916
0.0051864289499999995,0.00023927900368775215,0.04613559850034236
0.00585596533,0.00024038736216777513,0.04104999750191061
0.00703233578,0.00029865432349781163,0.04246872345703203
0.00884175666,0.0003890587683469839,0.04400242885071482
0.0113513983,0.0005192731251139188,0.04574530039298496
0.014644083399999999,0.0006818063423971451,0.046558485346863375
0.009110825460000001,0.0006731090895027043,0.07388014318328344
0.00958780287,0.0006983517143776747,0.07283751281149095
0.0111141402,0.0007516950448814062,0.06763411576195577
0.0135311737,0.0008223025788780791,0.06077097206120997
0.016635432800000002,0.0009114919671342751,0.054792200364890714
0.0201086903,0.0009651778338144721,0.04799804559198329
0.023898464400000003,0.0009857618680254848,0.04124791666637312
0.0133246492,0.001050391168606461,0.07883068085623304
0.014057978200000001,0.0010979758913212453,0.07810339977061888
0.0163824061,0.001250510134100591,0.07633250735376355
0.0201500502,0.0014634076102691806,0.07262550692152522
0.0249914866,0.0017454024968231129,0.0698398828672766
0.0305829983,0.001892535567290763,0.06188194985743968
0.0367428731,0.0021013761287263094,0.05719139390670866
0.0175531298,0.0013779354546673036,0.0785008411814572
0.0185386513,0.00144600542414784,0.07799949417829764
0.0216462121,0.0016916477340450315,0.07814982714897409
0.0268002621,0.0020429940136557968,0.07623037439084586
0.0333711411,0.002552196399465024,0.0764791468118249
0.0410590936,0.002982585532147505,0.07264129016592576
0.049597278,0.0033953200677076345,0.06845779052043208
0.0217674851,0.0016538657087897736,0.07597872244735215
0.022996598899999998,0.0017368711206299874,0.075527304197578
0.026990554599999998,0.0020765790638613566,0.07693725062846085
0.0334454334,0.002590120637936292,0.07744317757701091
0.0419022406,0.0031870331976800548,0.07605877757477376
0.051599979500000004,0.00400450497092361,0.07760671631514135
0.0625698223,0.004559834458194601,0.07287593748199923
0.0260776544,0.0018886274072733732,0.07242320870980533
0.027546386699999998,0.0020304039129451098,0.07370853880248149
0.0322931528,0.0024339377405054588,0.07537008713826972
0.040101605,0.0030602694090080874,0.07631289094309536
0.050400691899999996,0.003927336930255429,0.07792228206008874
0.062349955000000006,0.004760492512063475,0.07635117799304705
0.0754044639,0.005720758307383584,0.0758676345072932
0.00445028173,0.00020561413789623007,0.046202499160930666
0.00542547879,0.00025280454316701226,0.046595803421620646
0.008710014810000001,0.00041490609211029204,0.04763552085283905
0.014801758299999999,0.0007219864046085283,0.04877707026255985
0.0241894983,0.0011926211926157385,0.04930326283847476
0.03731203409999999,0.001858739575167938,0.04981608802635444
0.054573627799999996,0.0027258499261307374,0.049948116627327045
0.00701135558,0.00028978937839592173,0.04133143371341063
0.007996376420000001,0.00033946524774357864,0.04245238466945239
0.0113071925,0.0005029094724015259,0.04447695326682781
0.017423612300000002,0.0008097016769924801,0.04647151595495958
0.0268227809,0.0012797838601005108,0.047712571819893246
0.0399601641,0.0019380652292309316,0.048499931691495024
0.0572141953,0.00281116618869614,0.04913406845898853
0.0135682207,0.0008837505083010886,0.06513385416122312
0.0152487475,0.0009198218373066255,0.060321140297367085
0.0199926006,0.0009785023242170343,0.04894322373533708
0.0266732191,0.001108051728855205,0.04154173235337781
0.036072868900000006,0.0015777596922564915,0.043738126197567034
0.0491989806,0.002243543177992159,0.04560141593649522
0.06642359349999999,0.0031087211626575494,0.046801460126627295
0.019540790899999997,0.001837391740798991,0.09402852475121626
0.0222356096,0.0019255813985522112,0.08659899293034048
0.0299944722,0.0021220740901512487,0.07074883918615006
0.0407806547,0.002340938828555105,0.057403169364887735
0.053214644,0.0024454964973073144,0.04595532946358364
0.06696561059999999,0.002824883938524515,0.04218409887125729
0.0841815525,0.003688311843373296,0.04381377788647098
0.024283303,0.0029740434525252837,0.1224727728565296
0.028102799600000002,0.003126002637953515,0.1112345631911176
0.03892815,0.0036185635630979567,0.09295493269261336
0.054434799400000004,0.0040225543556108075,0.07389674252406278
0.0722588167,0.004372775204560684,0.060515455473279064
0.09150142189999999,0.004632944009962762,0.05063248104522366
0.11154654779999998,0.0048080795247511755,0.04310379495896131
0.0278903555,0.0042417575505404965,0.15208689435817685
0.0326126105,0.0044804050359321035,0.13738259425543697
0.0466228021,0.0052378426885116725,0.11234508550724094
0.0668710708,0.00607005783000681,0.09077255317417184
0.0905599222,0.006742332193895522,0.0744516120387692
0.1160832711,0.00727807448511663,0.06269701410160064
0.14299366800000002,0.007733216261655012,0.054080830080217336
0.030370639400000003,0.005735272583172567,0.18884266832961596
0.0362455851,0.0061055935092936475,0.16845068144019693
0.053022057500000004,0.006992494808560926,0.13187897901851367
0.0779370962,0.008349172737258593,0.10712706970546065
0.1075785829,0.009456620515129322,0.08790430455771808
0.139942082,0.010388984253000149,0.07423774253265826
0.173832974,0.011047379147442679,0.0635516892637566
0.014211144,0.0008665933838178531,0.06097984678910108
0.0180104357,0.0010677320163009743,0.059284074749006446
0.0312678497,0.0017903487958525624,0.057258455986903455
0.0564856968,0.0031597056292942158,0.055938154405385965
0.09569655209999998,0.005298910679137842,0.055372012500519784
0.150694311,0.008322484730678174,0.05522759734890174
0.22305030199999998,0.012260818934138606,0.05496885152900895
0.015198172999999999,0.0008936100105089925,0.058797199538983574
0.0190982737,0.0011105880237859973,0.058151225667375225
0.0326530049,0.0018537960201031128,0.05677260104484635
0.058143591700000004,0.003229577046444322,0.055544849432552716
0.09754643210000001,0.005372542295050985,0.05507676887190817
0.15257209800000002,0.008370775485498617,0.054864392606691535
0.22501880900000001,0.012333066559022061,0.05480904735844576
0.0229456402,0.000965380993279931,0.04207252379386351
0.026495393300000003,0.0011312143089786072,0.04269475437372002
0.0395033089,0.001953665465278283,0.049455742308166066
0.06483386099999999,0.003374286026739471,0.052045119243160166
0.1042338919,0.005591206554880952,0.05364096507348156
0.159403119,0.008579422603126743,0.05382217523062859
0.23187834799999998,0.012562638776703322,0.05417771381010237
0.0341275167,0.001487928235085239,0.043599077195242836
0.0392406041,0.0017311304799037077,0.04411579586012815
0.054452722,0.002257273485004,0.04145382273091876
0.0791474126,0.0036494703561779844,0.0461097872475238
0.118159059,0.005906701345107884,0.049989407457179266
0.173083202,0.008997356802229343,0.051982842345552074
0.24535811899999999,0.013021878964904244,0.053072949116080584
0.0464295069,0.0016036916678925717,0.03454035536811983
0.0529250236,0.0019893595442703207,0.03758825993740928
0.0723387128,0.0031793119836822786,0.04395035328417233
0.1021804722,0.004248488400336637,0.0415782811418309
0.14102968899999999,0.006269417870960566,0.0444545961592567
0.195312638,0.009464013942131153,0.048455717146839994
0.267306641,0.013557535875635298,0.05071903872240607
0.0599557099,0.0015413578206579072,0.025708274044769625
0.0678094997,0.0020957184707537818,0.030905971582530077
0.091346756,0.0035470400958186737,0.038830498762525006
0.127769708,0.005590646810029274,0.04375565145714565
0.173404585,0.007157281002176673,0.041275038962647226
0.228031364,0.00983890622748572,0.0431471621047959
0.299291468,0.01404902138181741,0.04694093512153647
0.0749387304,0.0011564057790246472,0.015431350022239597
0.0843419054,0.0018207877240598166,0.021588173938264104
0.11199850699999998,0.0036160796395974066,0.03228685574886643
0.15443510700000002,0.0062381863204074885,0.04039357657457697
0.208080875,0.008990276703783126,0.0432056848270324
0.27043872399999996,0.011075557774570175,0.04095403798226092
0.341901917,0.014653113133618317,0.042857651288390745
0.00598366105,0.00027215796339522555,0.045483519390729116
0.008118764760000001,0.00038050429506025513,0.046867264455665185
0.015338522399999999,0.0007463878004274097,0.048660997517427744
0.028902017199999998,0.0014347034088812974,0.04964025171507051
0.049927278,0.002501790446767182,0.050108689016997526
0.0793633375,0.0039856149782886595,0.050219850926615316
0.11805734899999999,0.005914447425207578,0.050098087711655956
0.008488283800000001,0.0003551883622057547,0.04184454367627937
0.01065274794,0.00046369007878832504,0.04352774339541211
0.017922329400000003,0.000832066566523837,0.04642625118383534
0.0315020676,0.0015228811445384142,0.04834226006607941
0.0525566762,0.002584988193294707,0.049184773090629866
0.0820148245,0.004061161377049697,0.04951740617392526
0.120671313,0.0060070190069935175,0.04978000866696062
0.0161488982,0.0008866899297433507,0.05490714714786862
0.0191919872,0.0009337667869272972,0.04865399175168777
0.0270854206,0.0010949950923944856,0.040427472349995025
0.0406017693,0.0017866660692111382,0.044004635758844585
0.0616218492,0.002857221982411611,0.04636702759662738
0.0910902763,0.004338899346141168,0.047632958449387953
0.12978946400000002,0.00627949328294844,0.04838214974790588
0.024229941499999998,0.0017866995682752668,0.07373932653841805
0.029050025900000002,0.001947133159267519,0.06702689925200786
0.041695879400000004,0.002250167866458608,0.05396619279502731
0.0583397643,0.0024240630638192734,0.04155078603598804
0.0793309513,0.003376886945759771,0.04256707994071125
0.108664776,0.004891399324088322,0.04501366039799615
0.14731505499999997,0.006861215325561406,0.04657511294796997
0.031897978,0.002824331711909013,0.08854265658810764
0.038618804400000005,0.0031639164191691483,0.08192683508268184
0.056388153700000006,0.00378368536101477,0.06710071376241512
0.0800982942,0.004348320800303113,0.054287308409410706
0.1066673562,0.004579771651808009,0.04293508168723141
0.13642805399999997,0.0056762928257206155,0.04160649264791695
0.174794005,0.007652189391112354,0.04377832861666139
0.0390990983,0.003857283674174115,0.09865403147095377
0.0476392835,0.0044280520831567576,0.09294959449078947
0.0707818018,0.005583855289709179,0.07888828975400819
0.1019270914,0.006528449369740053,0.06405018803214915
0.13710211399999997,0.00735446576221901,0.053642249179462045
0.174394564,0.007674604257837561,0.04400713004929191
0.21416839199999999,0.008768531019080025,0.04094222745567434
0.045877501200000004,0.00493776350076713,0.10762930350633679
0.0562924046,0.005653759535930846,0.10043556632737707
0.08452940469999999,0.007433887037497556,0.0879443912314404
0.12344693770000001,0.00911546118150696,0.07384112843413984
0.167397373,0.010443106390579191,0.06238512709861457
0.214468208,0.011516930560191126,0.05369994307124125
0.263242105,0.011694493575438013,0.044424859675992995
0.0063356490299999995,0.0003321563381164207,0.052426568539959154
0.00794645642,0.00041638884480093636,0.052399311440625304
0.0135557145,0.0007109589025962971,0.05244717293185078
0.0242717165,0.001274066107627212,0.052491800801447726
0.0409712904,0.0021635970871915,0.05280763837478499
0.06435743260000001,0.0034015495762132696,0.05285402849046015
0.09506846089999998,0.005011359918428652,0.05271316976194628
0.00831022457,0.00039493508081034,0.047523996190916414
0.00998131399,0.00048499174630271976,0.04858996989661075
0.015729105900000002,0.0007936512816798711,0.05045749496033789
0.026520824300000002,0.0013577987491018588,0.05119745652482825
0.0432420949,0.00226300342709308,0.05233334398637287
0.066661516,0.003495725807079595,0.05243993861585138
0.0974718113,0.005158048918619247,0.052918365318396894
0.014474212900000002,0.0008944496619046101,0.061796083012196815
0.0169529692,0.0009841750904285172,0.05805325774015546
0.023878331500000002,0.00106628360407636,0.044654862257706734
0.0346698661,0.0016257532230763477,0.04689239982603647
0.0513998173,0.0025211968940067053,0.04905069757916641
0.0748397561,0.0037665030859697184,0.05032757029481712
0.10561212739999999,0.005413684215207905,0.051260062158428835
0.020367936,0.0015356574502435392,0.0753958304976773
0.024186162799999997,0.0017033982565849645,0.07042862775177237
0.0348400849,0.0021076651465809513,0.06049540787947252
0.049819215400000005,0.0024851274214783884,0.04988290966698741
0.0673940011,0.0029943945552049467,0.044431173492160365
0.09069800709999999,0.004248649141549296,0.046843908453963114
0.121432895,0.005929886522535246,0.04883262086879544
0.0258463292,0.002125316816518878,0.08222896180239313
0.0308809244,0.002442413161845841,0.07909132285709171
0.0453357514,0.003227632307818304,0.07119397403035663
0.0657051722,0.003963431866194388,0.060321459232008344
0.08972790950000001,0.004596163435880961,0.051223342452673105
0.11590672699999999,0.0050832673724338605,0.04385653450842297
0.146425992,0.006664585105208017,0.045515041518093435
0.031112270799999998,0.002734515810988832,0.08789187483508379
0.0374562708,0.0031353610173593303,0.08370723914563674
0.0551723815,0.004220647654914431,0.07649928352131095
0.081119748,0.005606643291602853,0.06911563990069165
0.1116486583,0.00667023475226933,0.05974308024684368
0.145541382,0.007604585354277147,0.052250330797856154
0.18149312799999998,0.008082880054633595,0.04453546061883729
0.0356870148,0.003340257464698108,0.0935986796154804
0.043301779,0.0038130057462348282,0.08805656105341142
0.0650120568,0.005264161365373829,0.08097207848027706
0.0958107203,0.006979934063147287,0.07285128471315007
0.133404625,0.008948778335732597,0.06707997069616288
0.17468328300000002,0.010375644181017489,0.059396892494958935
0.219119638,0.011674572974164198,0.05327944624554463
0.0412129204,0.0025319703254249788,0.06143632387247614
0.0439449788,0.0027344845522908477,0.06222518765422291
0.0509775554,0.0031309558146489585,0.06141832008384142
0.060716118300000003,0.003574870964298781,0.05887845047397868
0.07284633700000001,0.004109941275336877,0.05641932655223113
0.08773837670000001,0.004790553756600795,0.05460043753693924
0.10598017900000001,0.005653925515856913,0.05334889570111891
0.04326267389999999,0.0026606720856422925,0.06150040776010132
0.045995453,0.0028555208006130397,0.062082675881310265
0.053030408300000005,0.0032548143811955157,0.06137637792231585
0.0627680617,0.0036961809516757485,0.058886332500462546
0.0749012217,0.00423617645804596,0.056556840621545694
0.08979344420000002,0.004911130400451265,0.05469364099134604
0.1080314089,0.005777164813838795,0.053476714528331915
0.0490789515,0.0032536383598049346,0.06629396636162724
0.05181682860000001,0.0034555294220377586,0.06668739703683367
0.0588410438,0.0038518466621024665,0.0654619023278181
0.0685782222,0.004296044322523716,0.06264443995055498
0.0807079554,0.004841991149699121,0.05999397612913783
0.0956028157,0.005513579918374251,0.057671731507111364
0.11384239139999999,0.006379446310556686,0.056037529009221834
0.057124910900000006,0.004481955975093225,0.07845887029809309
0.0598905362,0.004670611776853182,0.07798580665993742
0.0669787865,0.005051639074796393,0.07542147803463703
0.07676175190000001,0.005473247611834937,0.07130175479795084
0.08893045190000001,0.005991947486638967,0.06737790440305821
0.10384718939999998,0.006660397045783015,0.06413651716782058
0.122093273,0.007517959382421984,0.06157554136845839
0.0656687826,0.005982765682028948,0.09110517121157882
0.0685444351,0.006193776251762319,0.09036147489910992
0.07593354389999998,0.006591887684839019,0.08681127399400913
0.0860842887,0.007016561114430262,0.08150803381651527
0.09858284699999999,0.007520003557476251,0.0762810548317422
0.113721424,0.008148527784756148,0.07165340969311243
0.13211836899999999,0.008980212751817571,0.06797096285541923
0.07518360010000001,0.007189396499372891,0.09562453101222124
0.0782322054,0.007409369333689194,0.09470996370107691
0.08604040889999999,0.007811018917265319,0.09078314500275834
0.0966441806,0.008223426447340455,0.08508972186723113
0.10955817590000001,0.008718241202729949,0.07957636325277617
0.12504771199999998,0.009335337479218784,0.07465420462246271
0.143687011,0.010159610234304856,0.07070653195162405
0.08605168140000001,0.007848271593017906,0.09120416318812226
0.08936797469999999,0.008091293560479175,0.0905390727230968
0.09778901250000001,0.008549014699352405,0.08742305992048344
0.10909285030000002,0.008950141708251199,0.08204150577823154
0.122608194,0.00939667451710148,0.07663985750496806
0.138614737,0.0099675171892879,0.07190806262748167
0.157606695,0.010712373110923771,0.06796902321264824
0.01108472835,0.0005653049622002851,0.05099854000484235
0.0143842819,0.0007392131165869043,0.051390338546333986
0.0256917885,0.0013363026872043548,0.052012832318168695
0.0470828995,0.0024710864228146227,0.05248373505150469
0.08028905790000002,0.004180769828430633,0.05207147695814018
0.126840407,0.006636048345589112,0.05231809407225501
0.18817230799999998,0.009890389552015967,0.05256028188810847
0.013644393900000001,0.0006746765701038069,0.04944716306554348
0.017003317,0.0008473865768004245,0.04983654523411076
0.0283931522,0.0014430044780453105,0.05082227108426906
0.049828037199999994,0.002576185559557664,0.051701525974570485
0.0830483617,0.004289236380213669,0.05164745327196103
0.129594418,0.006783592728014823,0.0523447910234438
0.19097472800000004,0.009990811165253587,0.0523148338520141
0.0205284313,0.0012864484868192545,0.06266667277295827
0.0241382696,0.001391912046345099,0.057664118820890904
0.035652448399999995,0.0019560600061207184,0.05486467532818079
0.0571527138,0.003087821268304653,0.05402755290169009
0.090488405,0.00481287661933775,0.05318777161933344
0.13706142,0.007251056732873033,0.05290370355766804
0.198498136,0.010505284648263705,0.052923845331543595
0.0281407652,0.0025157176795244794,0.08939762872988541
0.033194968899999996,0.002624124108921263,0.07905186225136855
0.0474393942,0.0030127020356121746,0.06350633448038792
0.0697928122,0.003912005439232894,0.056051695237935885
0.10318133130000001,0.005683653798241812,0.055084129334565114
0.149871748,0.008148432144339605,0.054369367496398355
0.21124382200000003,0.01133620481722053,0.05366407741486768
0.03448342409999999,0.004000341812083399,0.11600767372992404
0.0416177181,0.004226776593352492,0.10156194972526598
0.0606011819,0.00476701018511261,0.07866200023918361
0.08775365959999999,0.005623736286056001,0.06408549012873306
0.12279108,0.006914143283802337,0.05630818854107592
0.16963288699999998,0.009356200732047671,0.055155582726406534
0.23107089000000003,0.012611411662618267,0.05457810658286842
0.0393251248,0.005395191030536448,0.13719450498823205
0.0486849973,0.005867346561417221,0.12051652227198996
0.07340978410000001,0.0068878712802294875,0.09382770109835381
0.1070011091,0.00793872348829904,0.0741929084200403
0.14799130300000002,0.009384893042470414,0.06341516597411412
0.197082422,0.01120455245977008,0.0568521146942779
0.258727464,0.014422738917229923,0.05574490892559408
0.043079431,0.006624443950972684,0.1537727819797036
0.0546013028,0.007403650939319293,0.13559476715122065
0.0852008372,0.009075056641050482,0.10651370267345778
0.12654363219999998,0.010802200282095203,0.0853634441677991
0.17459506000000002,0.012401076316764372,0.07102764715544856
0.23040197599999998,0.01439184971849497,0.062464089797975395
0.294821213,0.016743063030379784,0.056790564220288255
0.005606174259999999,0.00023683351461627617,0.042245121830422054
0.00671474719,0.0002902040536445962,0.04321890987597944
0.01044620961,0.0004723729430851293,0.045219554337961376
0.0173633229,0.000810545905776447,0.046681496994820444
0.028001683400000005,0.0013321354682577257,0.04757340654232686
0.042857106,0.0020638835307673184,0.048157323799869235
0.0623572884,0.003029054280279295,0.0485757857341227
0.008023915050000002,0.0003173565101615838,0.039551329766581184
0.009156615420000002,0.00037596882126073137,0.04105980255974661
0.0129365655,0.0005566827912823064,0.04303172981130937
0.0198778273,0.0008935389770391654,0.04495154141112622
0.0305327219,0.0014139954490734368,0.04631082199957537
0.0453984984,0.0021478985563069836,0.047312105730505476
0.0649020449,0.0031127788961071486,0.047961183671535575
0.0157119661,0.0007974268518333294,0.05075283683518955
0.017348156400000002,0.0008439447406342932,0.048647517417717834
0.022028370199999998,0.0008982434085329727,0.040776662112432305
0.029077022900000003,0.0011626684505444713,0.03998581472879987
0.0397007325,0.0016865432747045662,0.04248141453572843
0.0545518158,0.00243008104381106,0.04454629068114466
0.07403794959999999,0.003400993757191609,0.04593581772004677
0.0240340203,0.0015058563974056484,0.06265520202650608
0.0265820035,0.0016376481279593484,0.061607400208165214
0.0340214779,0.001903920406186846,0.05596230745128347
0.044842836999999997,0.002165730814360656,0.04829602583709537
0.057512514499999993,0.00230311307316587,0.040045424777347724
0.07240991109999999,0.0029289303739423703,0.040449302166625234
0.09182763370000001,0.0038991868905352087,0.04246202078204274
0.0325414333,0.002170707751311243,0.06670596624615312
0.0359754037,0.0024066382992339436,0.06689676978479449
0.046191678599999994,0.002968556897705846,0.06426605370660521
0.0612916552,0.0035739363314298248,0.05831032494990973
0.07924553829999999,0.004076020486713876,0.0514353309240361
0.09895386789999999,0.004340429914741669,0.0438631658049788
0.11975102700000001,0.004744079520071704,0.03961619068262106
0.0415226708,0.0027290171700965976,0.06572354613799547
0.0457365757,0.0031303965338401758,0.06844405130750039
0.05859566,0.004022265408291046,0.0686444253429528
0.0778554862,0.0051085405594236835,0.0656156785958609
0.1012600802,0.005971057491964074,0.05896753666568865
0.127125084,0.006847843556647619,0.05386697370164663
0.15466969900000002,0.007397932864460589,0.0478305247394358
0.0508633629,0.0031571747034178344,0.06207168624742731
0.055876605499999996,0.0036523699983167577,0.06536492268337163
0.07134444860000001,0.00498956335618493,0.06993625228165166
0.094792924,0.006646234741804352,0.07011319475496243
0.12353853699999999,0.008105928141284172,0.06561457127571596
0.155525849,0.009344581127404569,0.06008378149026899
0.18997278899999998,0.010359595251372094,0.054531995376306736
0.006863904999999999,0.00032427025369100514,0.047242823682875155
0.00927247738,0.0004399929987894345,0.04745150414046462
0.017025829100000004,0.0008205240322566432,0.04819289724085407
0.030973382900000006,0.001524222792546716,0.04921073030568823
0.0521833357,0.002604293537630821,0.04990661295787615
0.0817461121,0.004103883169693563,0.05020279331050367
0.12058888799999999,0.006047359625149797,0.050148564477597614
0.00940846044,0.00040128393748278547,0.04265139233372654
0.011780949700000001,0.0005216444118096947,0.04427863840295444
0.019515055,0.0009052556305992974,0.04638755210268674
0.033457946899999993,0.0016057473117460199,0.04799300197783565
0.054710169100000004,0.002672725836671843,0.04885245066208071
0.0842490148,0.0041815144844212105,0.04963279979413137
0.12307022900000002,0.006149503036193343,0.04996742986635169
0.0183159465,0.000891652333306677,0.048681750260991266
0.021086965800000003,0.0009174417189107753,0.04350752628957055
0.0288178457,0.0011817360506368945,0.04100709202689965
0.042663385399999997,0.0019033228548190444,0.04461256032483171
0.0639322944,0.0029735137967879565,0.046510356380827095
0.0935082685,0.004462410416638554,0.0477220944010802
0.132301944,0.006417584874115844,0.04850710942022019
0.028496735299999996,0.001903454285724181,0.06679552116007413
0.0328274227,0.002027049926098913,0.06174867715396107
0.0445884769,0.0022772232699666646,0.051072012956932034
0.060480941100000005,0.0024682013512254183,0.0408095725088745
0.0815747052,0.0035255756153247278,0.0432189807696017
0.11112443740000001,0.005021651553728943,0.04518944411527741
0.149857776,0.006979358042148612,0.04657321247146102
0.0383886786,0.003064443243399044,0.07982674463296177
0.044378192299999994,0.003307918792184354,0.0745392865446742
0.0607257831,0.0038569089495072576,0.0635135316930521
0.0834139636,0.0044058504252601225,0.052819099286394805
0.10918756049999999,0.004671123721970518,0.04278073161979398
0.138941868,0.00585697111322885,0.042154112345955
0.177438196,0.007811041936369034,0.044021197873140204
0.0482813474,0.004190162274657295,0.08678635747140095
0.055672769999999996,0.0046153960966171335,0.08290221766614332
0.07651012940000002,0.005682138743150509,0.07426648977998601
0.10626773810000001,0.006655342009745636,0.06262805747764039
0.14047078500000001,0.007507685519294986,0.053446597591769604
0.17714879200000003,0.00786008173950422,0.04436994263841335
0.216802584,0.009109595310092412,0.04201792774800328
0.0577122033,0.005337093971861803,0.0924777372320804
0.06687026459999999,0.006044465931591062,0.09039093785178566
0.09221645599999999,0.007446166296680583,0.08074661095933446
0.128776825,0.009300128402483359,0.0722189602242745
0.17170523799999998,0.010612703535560094,0.06180768658647499
0.21806274099999998,0.011498400858302742,0.05272978228913826
0.26627219,0.011786610291345857,0.04426526965262822
0.00814957863,0.00043862542417072914,0.05382185313926214
0.0120120811,0.0006414938475536919,0.053404055651413464
0.025494247299999998,0.0013532780372631668,0.05308170197529883
0.0511775735,0.0027070791296269514,0.052895808544478014
0.0911450513,0.004863457493863077,0.05335953433012196
0.147274075,0.00783315989581014,0.05318763601679481
0.221289559,0.011812123504696742,0.05337858486444334
0.010043456240000002,0.0004949782431837663,0.049283656079708894
0.014033881199999999,0.0007043506865022112,0.05018930091144075
0.0277325631,0.0014397946740044851,0.051917115227062625
0.0535517712,0.0027942190670463196,0.05217790195231338
0.09357223240000001,0.004917079181225852,0.052548486395049936
0.149685829,0.007903675830991577,0.052801764093457215
0.22359490499999998,0.011801949007106467,0.05278272779563769
0.017239228599999996,0.0009180928743694769,0.05325602993451094
0.0220411592,0.0010040941298089922,0.04555541388263246
0.035657443799999994,0.0016666303427998368,0.046740039811822884
0.061445728000000005,0.003040454480900253,0.04948195065571121
0.10149484119999999,0.005183580790238684,0.05107235726419053
0.157618679,0.008160178756577475,0.05177164793125486
0.23151202399999998,0.012074090495300784,0.05215318965593245
0.0251618526,0.0015491481657196617,0.06156733330993529
0.032425365,0.0018625856641376931,0.05744224202681121
0.0510741982,0.0023774147381081267,0.046548253754243506
0.0772287072,0.0034698559256593053,0.04492961298281716
0.11697931199999999,0.005625388571755665,0.04808874727999482
0.17297635300000003,0.008664428435188297,0.050090248088351684
0.24671894600000002,0.012627031624365511,0.05117982153006405
0.033213735099999996,0.0020578973003570434,0.061959225427706974
0.042870861,0.0026332266015316676,0.06142229337385287
0.0680809645,0.0037705863514264346,0.05538385625289482
0.10167362109999999,0.004622692508198025,0.04546599657005848
0.142030338,0.006298085159350454,0.0443432385505585
0.197299348,0.009372300170469434,0.04750294547587371
0.270959071,0.013466402937534398,0.04969902977536559
0.041475105299999995,0.002487734072508038,0.05998138050557374
0.053490701200000004,0.003266768825469231,0.061071714376203214
0.0851464903,0.0050994278156105445,0.05989005298566657
0.127946413,0.0067831769902097876,0.053015765203279185
0.177015248,0.007872652989913603,0.04447443414543364
0.233019418,0.010341840698362468,0.044381883652127516
0.30558572500000003,0.014629400523981359,0.04787331124181719
0.049966328500000004,0.0029014769285321835,0.05806864373739574
0.06441689299999999,0.0038593844676917664,0.05991261434623627
0.1022446655,0.006260471338824578,0.06123029801319638
0.15414514199999999,0.008801972839636902,0.057101850408213986
0.214346507,0.010967142005633132,0.051165480413604934
0.279468688,0.012090458312688847,0.04326230032857508
0.35266529300000005,0.015620352286382713,0.044292286755824056
0.00937073039,0.0004904616904257898,0.05233975047976914
0.011302112369999999,0.0005924295000495942,0.05241759068173149
0.018047162800000002,0.0009528323415729063,0.0527967942735523
0.0308822715,0.00163863068425351,0.05306056208506262
0.050889439,0.002696489860746394,0.05298721922924703
0.0789740227,0.004199251261636182,0.05317256381364732
0.115974516,0.00611700319894308,0.05274437359103167
0.0117399601,0.0006126374909955832,0.05218395001151522
0.013737265399999999,0.0007121560514131747,0.05184118022595493
0.0206134655,0.001070627918615926,0.05193827882147841
0.0335553924,0.0017510792264085024,0.052184733992516275
0.05361583179999999,0.0028227996583001886,0.052648621937451484
0.081717803,0.0042999863670909666,0.05261994582858482
0.11868703700000001,0.006283742729322972,0.05294379982982448
0.017798662800000004,0.0012535736646838705,0.0704307777932548
0.020095634699999997,0.0013180174864319708,0.06558725345619319
0.0273099379,0.0015657082546861603,0.05733108073768854
0.0403465492,0.0022565534933849606,0.0559292811437009
0.0604999075,0.0033109437195953783,0.054726426145285896
0.08868425790000001,0.004795829937122812,0.05407757871222838
0.125704343,0.006776002058237899,0.053904279649573436
0.0244530919,0.002270096984528096,0.0928347627290476
0.0277781668,0.0023649293498850463,0.08513626427950768
0.0373974098,0.0026650056234381416,0.07126177020522265
0.052371617100000004,0.0031748083227312596,0.0606207808452655
0.0728872125,0.0041182605076126875,0.05650182475578534
0.10109647529999999,0.005615329980185161,0.055544270594220825
0.13804113799999998,0.0076992466327341184,0.0557750156531897
0.0306371902,0.0031687358458294696,0.10342775643405672
0.0353159007,0.0034178616822376556,0.09677968321611165
0.0484142598,0.003998736747959716,0.08259419362143622
0.06727673590000001,0.004738603174107624,0.07043449880135495
0.0912158249,0.005602352244672176,0.06141864364888483
0.120591181,0.0068031568789613224,0.056415044802997014
0.157701454,0.008797726925231024,0.05578722771466029
0.0368611467,0.0037861227727636554,0.10271310340878938
0.0428295841,0.004235343785734583,0.09888827722085172
0.0595970306,0.005328960289883459,0.08941654032480367
0.0833438802,0.006521689224965798,0.07825036714532278
0.1119498901,0.007721862904239096,0.0689760650710911
0.145663931,0.00900154198292211,0.061796643281047454
0.18492521,0.010545892872885937,0.05702788101679558
0.0433894392,0.004418436959118582,0.10183208265845903
0.0506047483,0.005026107229697903,0.09932086214324483
0.07094415209999999,0.006568463041851401,0.09258639151247819
0.0998789519,0.008382345734947741,0.08392504702432446
0.134147124,0.01006891631996624,0.0750587565333584
0.173031077,0.01177551704235044,0.06805434749938266
0.217304177,0.013445794570098573,0.06187545382571534
0.008955893769999999,0.0004954281677533995,0.05531867399018954
0.011119032349999999,0.0005911962360005675,0.05316975590961093
0.0176674311,0.0009074910353066591,0.05136519453055398
0.0297230681,0.0015187152053585877,0.05109550603083898
0.0484085586,0.0024511589825026736,0.050634826844496744
0.07464102959999999,0.003774864500264771,0.05057358560692699
0.1091416435,0.005499785420538671,0.05039126445387155
0.011304911739999998,0.0005684783240293896,0.05028595862610332
0.0134668883,0.0006637045119119218,0.04928417739322318
0.020032706900000002,0.00097939948481365,0.04889002218734853
0.03209898370000001,0.0015822817442423054,0.04929382683982936
0.050790142600000004,0.0025183382118004432,0.04958320813614812
0.07702032399999999,0.0038421896771449427,0.04988540008147646
0.1115218242,0.005565214461036671,0.04990246977180159
0.0183585066,0.0011279041642090343,0.06143768601575872
0.0206551169,0.0012179660614529623,0.05896679584771376
0.0273735829,0.0015170320113303446,0.055419563338577234
0.0394384005,0.002117141139658616,0.05368222627737188
0.0581456144,0.00306052994258218,0.05263561102868285
0.08437341929999999,0.004385713098548546,0.051979795709767414
0.11890132,0.006108457341480965,0.051374176009828694
0.025969702900000002,0.0018896004018151907,0.07276172581147204
0.0285777889,0.0019788031866555876,0.06924269731223284
0.035492733799999995,0.0022816897681708914,0.06428610940560718
0.047634411300000006,0.002890229695483555,0.060675247507122124
0.0663533635,0.0038131958021564187,0.05746801067825927
0.09257720259999999,0.005144772364044018,0.05557277838987131
0.127008178,0.006865456053835254,0.054055228269121805
0.03352614550000001,0.0026013745625831364,0.07759241403349323
0.0366757286,0.002732691711542371,0.07450954121037887
0.0441272872,0.003025871874047927,0.06857144560764948
0.056272987000000003,0.003580998579983081,0.06363619155285076
0.0750078739,0.004519383291448493,0.060252118297256435
0.1012905869,0.00579093085732274,0.05717146118463986
0.135649521,0.007556890034170641,0.055708932685214874
0.0411191535,0.003219455990499406,0.07829577499691004
0.0447844961,0.0034074804295009856,0.07608616209262173
0.0531458555,0.00371693659178861,0.06993840924789724
0.0655146667,0.004234356541660493,0.0646321923768635
0.084262627,0.005065248551941351,0.060112635129941416
0.11053406560000001,0.00635117964680126,0.0574590250736354
0.14509033,0.008061070473720117,0.055558978146373485
0.048779334800000004,0.003792579457713712,0.07774971662208299
0.05298677010000001,0.0040399159352516095,0.07624386101714112
0.0624876347,0.004406554379092787,0.07051882184768928
0.07537972869999998,0.00486757815206009,0.0645741001726382
0.0942968128,0.0056252025466650675,0.059654217143011085
0.120759264,0.006797224753430819,0.05628739798737775
0.155349848,0.008461279343398551,0.05446596473913866
0.0047640571999999996,9.014262054876928e-05,0.018921397616462138
0.00753732589,0.00018662456403300296,0.024760049751942324
0.0139727596,0.0006325370084152032,0.04526929729866698
0.0201306479,0.0012076784825411039,0.059992032474081664
0.0260899517,0.0018027078837158062,0.06909586895539582
0.0316595549,0.0023494176155780346,0.07420880119758205
0.036820419099999994,0.002969863451592732,0.0806580567029106
0.00935923863,0.0005142096413116356,0.05494139658576432
0.00960886948,0.0005255265386190525,0.054691817774493535
0.01042130502,0.000560419610185511,0.05377633694724262
0.011805422700000002,0.0006225264478341165,0.05273224548191031
0.013771116800000002,0.0007112502617874053,0.05164797250048778
0.0163790438,0.0008441008205284348,0.05153541506058094
0.019716502900000002,0.0010099591238626757,0.051224049669714784
0.011781999299999998,0.0005967780984824579,0.05065168341017114
0.012030116700000001,0.0006071602374703691,0.05047002058345528
0.0128368313,0.0006428912807848767,0.05008177374621077
0.0142271454,0.0007079614198604688,0.04976131191155667
0.0162038245,0.0008001295954151485,0.049379058346080494
0.018817260199999998,0.0009284066304628847,0.0493380343681959
0.0221558469,0.0010935795054064588,0.049358506147036914
0.0193835578,0.0011584559267029857,0.059764875914729426
0.019650348200000004,0.0011688539334812433,0.05948260669911402
0.020504823300000002,0.0011940717946915872,0.0582337032229674
0.021928387,0.0012477567541586574,0.05690143803822221
0.0239050024,0.0013344759058437575,0.05582412766642339
0.026527268200000002,0.0014603513078677852,0.05505094971926981
0.0298575979,0.0016163892469028285,0.054136613813224016
0.0274281841,0.002050413224256856,0.07475570445280977
0.0277585638,0.002066763519417438,0.07445498745210435
0.0287903959,0.0021308072472370813,0.07401104363546043
0.030454853,0.0021827672948655187,0.07167223216823666
0.0326137569,0.002266720193488371,0.06950196508910542
0.03526062409999999,0.0024036882389359875,0.06816919156391188
0.0385844024,0.0025664614591681748,0.06651551662150855
0.035182602099999995,0.0029650902376796517,0.08427717282684023
0.035569119200000006,0.0029958245274599596,0.08422543472653546
0.036828683999999993,0.003074326089348306,0.08347640359205631
0.0387963077,0.0031331626698763372,0.08075930044952029
0.0412007877,0.0032261044171087824,0.07830200821885701
0.0441266702,0.003325061056127983,0.07535263914221162
0.0475579173,0.0034600920363728597,0.07275533145293685
0.042649051300000004,0.003816866793782538,0.08949476430165136
0.0431029414,0.003880341514928618,0.09002498179691788
0.044463600400000004,0.003980760823502685,0.08952853092622443
0.046707712400000004,0.004075919261404932,0.08726437352570776
0.0495758876,0.004190754943315245,0.08453212128299332
0.0528844433,0.004324856886252038,0.08177937813807029
0.056564919100000007,0.004438505182784267,0.07846745391675573
0.049727207999999995,0.004676809474350583,0.09404930746062766
0.0501904687,0.004697816100660597,0.09359976550010972
0.0517446124,0.004816765329291401,0.09308728205472849
0.0542893651,0.00500215895419318,0.09213883686020818
0.0575597546,0.005191420770775383,0.09019185031020586
0.061286174299999996,0.005324479469927101,0.08687896627163268
0.06536046670000001,0.005469340966157183,0.08367964982962986
0.009553287630000002,0.000537325925819554,0.05624513221314513
0.010870363190000001,0.0005958037629156334,0.05480992240109628
0.0145941197,0.0007624327782455666,0.05224246435676189
0.020846488200000002,0.0010644270027789623,0.05106025497277581
0.0302719738,0.0015374372450464495,0.0507874793762688
0.043410815,0.002196735636017577,0.05060341843426753
0.06067418100000001,0.0030623051660422364,0.050471306172921164
0.011919039000000001,0.0006107554508473418,0.05124200456491012
0.0132284267,0.000669082322970815,0.050579130696684814
0.0169530805,0.0008361167513641032,0.049319458570618084
0.0232171219,0.0011365868800343668,0.04895468460431208
0.032646761100000005,0.0016069583273198259,0.049222595846416924
0.045784148700000006,0.0022586767458138827,0.04933316027374082
0.0630562362,0.0031343635186679795,0.04970743113696943
0.0196531688,0.001147709565575487,0.05839819406504498
0.0210258269,0.001196961489921353,0.05692815296226723
0.024862108099999995,0.001349133867626622,0.05426466099335407
0.0311678772,0.0016356644293330908,0.05247917331158796
0.040600475399999995,0.00211212459334023,0.05202216408875425
0.0537529455,0.0027805088700661013,0.051727562912177553
0.07102088189999999,0.003644583186179645,0.051317064624899364
0.0282605986,0.0019774619323192576,0.06997240080821422
0.0299060883,0.0020483105147457324,0.06849142202077067
0.034069465,0.002200641442669431,0.06459277956579099
0.0404951537,0.0024960432719489762,0.06163807379125903
0.0499616824,0.002970815907326717,0.0594618868824705
0.06310704760000001,0.0036195470596348312,0.05735567099537122
0.0803186593,0.004501967593217869,0.05605132894963386
0.0368612325,0.0027838842189606824,0.075523362355306
0.038822555300000006,0.002901465711333835,0.07473659806555377
0.0436637114,0.0030915187928195415,0.07080293208468627
0.050372091699999996,0.003361748503189941,0.06673831460506813
0.0597968331,0.003801325819424035,0.06357068798387644
0.0728946981,0.004461881496666702,0.06120995920095184
0.0901518184,0.0053384731284651776,0.059216477528812414
0.04553122209999999,0.003483646821346485,0.07651116444217924
0.0477751534,0.0036447449957400877,0.07628955087227596
0.053361346100000005,0.003919265703953098,0.07344765434905506
0.060681219999999994,0.004204100561381734,0.06928174089745945
0.0702568785,0.004595148108009392,0.0654049568685206
0.0833050294,0.005188125810427159,0.062278662498463255
0.1005315636,0.006038862087888046,0.06006931426945443
0.0543614953,0.004118739534442605,0.07576575132293327
0.0568607961,0.004324584993781857,0.07605565328660352
0.0632208998,0.004678746716035478,0.0740063290911193
0.07140306660000001,0.005007129030647602,0.07012484573943498
0.08132563329999999,0.005373279729933779,0.06607116983783488
0.094427711,0.00592237562580018,0.06271861896345428
0.1116874047,0.006657046336871868,0.05960427099862468
0.01013639242,0.0005667534388068085,0.05591273653618163
0.012559971699999999,0.000673979309488599,0.05366089395636131
0.019905835799999997,0.001029292683626444,0.05170808671226175
0.0334331232,0.0017174646716425056,0.05137015352614457
0.0544318171,0.002783235478741912,0.05113251085534515
0.0838918105,0.004273128093514555,0.05093617682162856
0.12264970600000001,0.006288234641652017,0.05126987130040097
0.0127663881,0.00064880591319854,0.05082141543218007
0.0151907961,0.0007598676822772234,0.05002158394300503
0.0225482612,0.0011196026894916237,0.04965361539681045
0.036083507800000005,0.001804711719047679,0.05001486355070165
0.0570794494,0.0028815390201807896,0.050482950527213556
0.0865541585,0.0043836137788324505,0.05064590604081085
0.12532525,0.006359005681295995,0.05074001991853992
0.020372644299999996,0.0012496534942307619,0.06133977876552638
0.022887415699999997,0.00134371067905726,0.05870958506937331
0.0302918772,0.001669585579054259,0.055116609909347546
0.0438434373,0.0023611009716479783,0.05385300781715804
0.0648496023,0.0034327520032505308,0.052934048652608784
0.0943123492,0.004943028233111024,0.05241125128405797
0.13306057499999996,0.006936007186275333,0.05212668881278572
0.027860574800000003,0.0024161574092950674,0.08672317160143685
0.030779150999999998,0.002509252405198009,0.08152441908478922
0.0384715139,0.0028331204316790325,0.073642031323312
0.05205601060000001,0.003521694141676014,0.06765201753044082
0.07306021559999999,0.0045894667493664425,0.06281759110174927
0.1025019234,0.006103972659853965,0.05954983533366521
0.14119782300000003,0.008099239635072995,0.05736093845492925
0.03384341850000001,0.003912791790505034,0.11561455561899084
0.03738473430000001,0.004051382199924289,0.10836996104916247
0.0457572746,0.004342703625283666,0.09490739261126505
0.059343049200000005,0.004985172815429677,0.0840060105207684
0.0802142031,0.006045978214442217,0.07537291378317286
0.1095617829,0.007581238530913019,0.06919601279063357
0.14817767499999998,0.009567954885348439,0.0645708261068912
0.037955466,0.005651714075281297,0.14890382521667095
0.04215033049999999,0.005844115882056297,0.13864934895483913
0.0516056449,0.006136741690947681,0.11891609343976402
0.0654154105,0.006732570840375943,0.10292025669358051
0.08639323659999999,0.0077546206031461765,0.0897595796653621
0.1158253091,0.009242053704783872,0.07979304157785211
0.15452784100000003,0.011190946562229565,0.07242026090450304
0.039967433999999996,0.007811815839168835,0.1954545252809784
0.0448288719,0.008067364744084309,0.17995912906486297
0.055671427600000004,0.008409565311602517,0.1510571162648345
0.07015452629999999,0.008958560579590703,0.1276975421554618
0.09119561470000001,0.009953213085521665,0.10914135639377037
0.12077631820000001,0.011301753099572317,0.09357590352155905
0.159535974,0.013264954717864324,0.08314710710867208
0.0050495212199999995,0.00023438897866929077,0.04641805994218414
0.006008539649999999,0.0002810106393010376,0.04676854205348177
0.00927162353,0.0004440524041760089,0.04789370521130391
0.015356190999999998,0.0007481673094849721,0.04872089110411379
0.024744388,0.0012208452132234664,0.049338266649531455
0.037871967900000005,0.0018835502330545979,0.049734680754590456
0.0551346391,0.002742727989601983,0.04974600422481015
0.0076539801800000005,0.0003191295558304999,0.041694588740168376
0.008624682679999999,0.0003675490569002264,0.04261595128045064
0.0119095336,0.0005295042549281611,0.04446053663496622
0.018018484600000002,0.0008354190842979643,0.04636455855438388
0.027427067,0.0013062073888528167,0.04762475655354678
0.0405579477,0.001969563753386359,0.04856172131674106
0.057824141499999995,0.0028307241665260683,0.04895401977608381
0.014704675599999998,0.0009016267041843527,0.061315647397508916
0.0162821116,0.0009372797292571286,0.05756499846476477
0.0208131512,0.000985768054775755,0.04736274893230752
0.027308043299999998,0.0011380630035789869,0.04167501095104045
0.0367163726,0.0016132034337019454,0.04393689570799119
0.049854449099999996,0.002274139298866681,0.04561557373355232
0.06713201210000001,0.003143346917387045,0.046823368152658786
0.021131813399999998,0.001957721839721405,0.09264334312744808
0.0236993923,0.0020275017383444335,0.08555079019238959
0.031101967,0.0021750775835140466,0.06993376282323387
0.041718474600000006,0.002377175462045701,0.05698136101183577
0.05402074589999999,0.002507312332030763,0.04641387841389956
0.0676309426,0.0028752861839240807,0.042514359158496794
0.0848318926,0.003739368374333319,0.044079747129599216
0.026184244199999998,0.003258375052093676,0.12444029421684344
0.029752385,0.0034335360615145314,0.11540372516403413
0.0402897513,0.003724536968411963,0.0924437815631779
0.055545295700000004,0.004215304719332677,0.07588950002353984
0.0733066003,0.004544747964350651,0.061996436142880994
0.0924378176,0.004750297641440219,0.051389115026447996
0.1125127543,0.00484667815392246,0.04307669991794397
0.0296306953,0.004804660576176029,0.16215146244563589
0.034261329,0.005110570551382659,0.1491643990629394
0.047936795500000004,0.0056230300378262285,0.11730091632483503
0.0679988124,0.006333414002219478,0.09314006787300123
0.09152760929999999,0.00699934748078135,0.0764725259876459
0.1168731966,0.007470140929126401,0.06391663055724447
0.14381613499999998,0.007885832662919152,0.05483273947613147
0.031730225199999997,0.006607508844399209,0.20824021269156356
0.037371668299999994,0.00684770726187455,0.183232581615163
0.053899211600000003,0.007823249335961244,0.14514589552848384
0.0788122688,0.008867602642329482,0.11251551030503365
0.1085188583,0.009898170368047117,0.09121152326062683
0.14095606500000002,0.010802802427567768,0.07663950059593226
0.17490876900000002,0.01146343888100851,0.06553953210321038
0.00627710712,0.00033070136845983386,0.05268372231631342
0.00788909989,0.0004157524216569297,0.052699601659743946
0.013532228100000002,0.0007055270599010663,0.052136799253410915
0.024282590599999997,0.0012788876774772846,0.05266685497210848
0.0410322178,0.002157411570917679,0.052578478244421856
0.06452185080000002,0.0034007320998358887,0.05270667312965374
0.09536534760000001,0.005039341292581537,0.0528424781055539
0.00834857955,0.0003961914209049664,0.047456147304120296
0.010028676879999998,0.00048760453151033676,0.04862102322618025
0.0158011511,0.0007925387093919606,0.050157023648230326
0.0266335039,0.0013639367839402877,0.05121131598235888
0.0434301698,0.002248677614479635,0.051776855233009816
0.0669293145,0.003486358556845041,0.052090157846231055
0.0977991408,0.005125797861069817,0.05241148152366811
0.014522141399999999,0.0008954199346482104,0.061658946155710236
0.0170262906,0.0009677456308750341,0.05683831279580263
0.023902903899999998,0.0010772668311427166,0.045068450078265036
0.03475221690000001,0.0016281843779907493,0.0468512377980338
0.051548177699999996,0.0025330086594802063,0.04913866546790085
0.0750576929,0.0037602973355855256,0.05009875990453639
0.10598650939999998,0.005423789292963555,0.051174336466670696
0.0203675689,0.0016057070487511722,0.07883646087732994
0.0241553049,0.0017755787804576856,0.07350678402977581
0.03481131220000001,0.002136200117168743,0.061365113296957034
0.0497670591,0.002479428188409309,0.049820669198620764
0.0674336046,0.003002033079436146,0.04451835397564
0.0908451594,0.004287396136176378,0.047194546902587946
0.12170561,0.005925094815314812,0.04868382661501645
0.025675044499999997,0.0023318921843621418,0.09082329669816705
0.030805490399999996,0.002600148602615536,0.08440536309772677
0.0450930878,0.003321198492526142,0.07365205299882217
0.0654959477,0.0040291268407079495,0.0615171927760036
0.0894853327,0.004645957970669336,0.05191865337579882
0.11580301,0.005187061580098672,0.044792113608261755
0.146527269,0.006745449828441912,0.04603545725295619
0.0302214358,0.0030585235914371723,0.10120378170242898
0.0366983627,0.003490252733938543,0.09510649732443084
0.0549143285,0.0045350876491776285,0.08258477838215993
0.0806309521,0.005701931617155919,0.07071641185737554
0.1112641959,0.006751669043066336,0.06068141677071461
0.145183103,0.007752906494309118,0.05340088711500482
0.18128495199999997,0.008286989677778996,0.04571250722331877
0.034051707,0.003875609301703469,0.11381541905383682
0.0416890814,0.0043876770002876115,0.10524762966563257
0.0638584896,0.00583484489131095,0.09137148291260165
0.09546002469999999,0.007543775681103377,0.07902549475354763
0.132617971,0.009118586144322509,0.06875829931316405
0.1738914,0.01038748953919699,0.05973549893322493
0.218570459,0.011620699104873383,0.053166833057130485
0.0141659497,0.0010408036374511965,0.07347221044073003
0.0165244132,0.00112785070889161,0.06825360121662959
0.022517124500000003,0.001369865518789826,0.06083660987839837
0.0315686102,0.0017727919836781057,0.056156795387783835
0.044385092200000004,0.0023887011668862735,0.05381764571137408
0.061899214900000006,0.0032599782442158643,0.052665906174778704
0.0848276372,0.004404188038691845,0.05191925867636738
0.016626989000000002,0.0011227950311704365,0.06752846418376991
0.018991826600000004,0.0012133431564267743,0.06388764924942891
0.024976518400000005,0.0014549176814174544,0.0582514207191285
0.034027272000000004,0.001857845373735045,0.05459871639827738
0.046845834999999995,0.00247388240559484,0.05280901505106783
0.064353012,0.0033400644917014294,0.05190222474282057
0.08728709710000002,0.004492067696240696,0.05146313539439147
0.024107489399999998,0.0016057611717276853,0.06660839480562772
0.0264069083,0.0017039465786473453,0.0645265458299541
0.03231883829999999,0.0019696918012763126,0.0609456250559697
0.0413560412,0.0023784419008372306,0.05751135340384637
0.0541689156,0.0029989687946539137,0.05536327913224672
0.07167872249999999,0.003869664292876491,0.05398623410003564
0.0946030018,0.0050203701856574075,0.05306776835972881
0.0312436006,0.002494951000676249,0.07985478474834456
0.033559894800000004,0.002586776020890718,0.07707938407753047
0.0394712215,0.0028245690072619106,0.07156021273022702
0.0484352931,0.0032122193415457466,0.06631980805636431
0.0611211974,0.0038271421854094447,0.0626156284269628
0.07857392810000001,0.004728176673837327,0.06017487973644182
0.1015274297,0.005883163849325116,0.05794654574344174
0.0377078312,0.0033729390634270506,0.08944929888799998
0.040036371099999996,0.0034688917664871576,0.08664351116695385
0.0459753983,0.0037199377021631804,0.08091148396126414
0.0549980866,0.004122480799363602,0.07495680403113518
0.0677683519,0.004738359989573098,0.06991995314516566
0.08518187740000001,0.005576573771022213,0.06546666898213037
0.10795597259999999,0.006705770799695386,0.06211579256056266
0.0434688616,0.0043026918956130256,0.09898331212826207
0.045845073900000005,0.004388483371789537,0.09572420760760376
0.0518355829,0.004637273415545834,0.08946119935589329
0.06087859770000001,0.005043859090578396,0.08285110500464755
0.0736529668,0.00566575129569967,0.07692495688713614
0.0911056652,0.006526738674420261,0.07163921870382502
0.11398376399999999,0.00768229952969213,0.06739819128706902
0.0485900864,0.0052293898579127834,0.10762256759256932
0.051039957899999995,0.005310311902329053,0.10404224691433482
0.0571130653,0.005562325984827516,0.09739148048892267
0.0661844808,0.005982992846259282,0.09039872752555131
0.0789886922,0.006605944180047926,0.08363151732303178
0.096461567,0.007470784158435642,0.07744829770840901
0.1193326755,0.008618081990942786,0.07221896228198442
0.009169339969999999,0.0004458086904841698,0.04861949627156968
0.01113980411,0.0005421478201982866,0.048667626005345126
0.0180333803,0.0008764579885696962,0.04860197999427186
0.0311463174,0.0015235314013199886,0.048915298131521276
0.0515345197,0.0025465141735985385,0.04941375583633388
0.0800512887,0.004032257422169491,0.0503709245366526
0.117389786,0.0060646290270254324,0.05166232287897205
0.0115222464,0.000568073422473152,0.049302315082686655
0.0135607979,0.0006644268780700341,0.04899614926567367
0.0205799739,0.0009978545367864875,0.048486676496051706
0.033790597000000006,0.0016453951087975968,0.04869387506819121
0.054227445299999996,0.002668530709068785,0.049209965439194044
0.08277577309999999,0.0041446550621264495,0.05007087106416225
0.12012670199999999,0.0061837019670431415,0.05147649826466677
0.017546613399999998,0.001180259017363777,0.06726420594436629
0.019902396,0.0012451789144588873,0.06256427188258576
0.027265752,0.0014772501590890178,0.05417969616568866
0.0405564109,0.0021358812957514117,0.052664455467172806
0.0610896803,0.003152198101775132,0.05159951871241225
0.0896901996,0.0046378939212949905,0.05171015274778126
0.127068168,0.006690878780596211,0.0526558215634006
0.0243665543,0.0020663995206882456,0.08480474897052825
0.027740499800000002,0.002183521796377406,0.07871241730033307
0.0374513405,0.0025135510395689737,0.06711511540071506
0.05262937189999999,0.003036131443752746,0.057688916552560005
0.0735329376,0.003947120180539968,0.053678260509749685
0.1021980479,0.005443121624223703,0.053260524404044926
0.139598752,0.007502484475545538,0.05374320592454536
0.0311796374,0.0027445821601028444,0.08802482610342494
0.0358361192,0.0030521462059235785,0.08516955167186681
0.048952055700000004,0.003715303086318897,0.07589677355100119
0.0678173692,0.004473182661704788,0.06595924782208726
0.0918914413,0.005413620884626737,0.0589132220372164
0.121699432,0.006648473628056215,0.05463027656576257
0.15926458300000002,0.008692168353627235,0.05457690711830913
0.038568160899999995,0.0030648172453326605,0.07946495694412696
0.044343965,0.0036242050830684433,0.08172938714588204
0.060893762500000004,0.004860064780784014,0.0798121939136872
0.08458994369999999,0.006133019527329333,0.072502938990954
0.11307714809999998,0.007371259870867411,0.06518788273956665
0.14677243499999998,0.008813317995162709,0.06004750139331483
0.186383542,0.010472717396067454,0.05618906735910971
0.04680672029999999,0.0033611589880010928,0.07180932495287634
0.053582243099999996,0.004120812507663471,0.07690630830763916
0.0733365438,0.005907895615481454,0.08055868615233888
0.10196370369999999,0.007902905872025709,0.07750704991334784
0.13607919,0.009678115722589796,0.07112120319491759
0.174689544,0.011435115601728253,0.06545964537939519
0.218706736,0.013351585301167737,0.06104789246714256
0.017692358800000002,0.0013752004648053902,0.07772849738981046
0.0184682981,0.0014069935381026643,0.07618425533767317
0.0207530146,0.001497618854208012,0.07216391849924357
0.0241904425,0.001635741768543283,0.06761934051199284
0.028559835699999998,0.0018156686119675017,0.06357419668095296
0.0338718327,0.002047378124051235,0.060444858185994606
0.0402735004,0.002336323646976862,0.05801143739114521
0.020240077,0.0014536107335788957,0.07181843891102271
0.021017309799999998,0.001484439720658346,0.07062938762306993
0.0233022181,0.001575086548344937,0.06759384628474217
0.0267373855,0.0017127448073179917,0.06405805112537992
0.031109363799999998,0.0018949003401098718,0.060910931907578
0.036421361000000006,0.0021249142891833018,0.05834252841850972
0.0428216397,0.0024187119668229126,0.05648340380629826
0.028421489600000002,0.0019222680709954606,0.0676343181884267
0.0291981611,0.0019521308263689835,0.06685800587520505
0.0314705652,0.0020446686404447492,0.06497082678530187
0.0349005133,0.002183235189521705,0.06255596216465117
0.039276224500000005,0.0023584034206904623,0.0600465918176647
0.0445981482,0.0025864838251445713,0.05799531885372253
0.0510047562,0.002879459867765417,0.05645473250522893
0.0363571204,0.002869410520203984,0.078922931426769
0.03714203120000001,0.0028929933367453533,0.07789001417739784
0.0394233902,0.002979445361859866,0.07557557446847547
0.0428484091,0.0031141169234053865,0.07267753899888402
0.0472059057,0.003291579183844896,0.06972812267946585
0.0524991136,0.003524940702038536,0.0671428612851577
0.0588868772,0.0038166692248991726,0.0648135782771509
0.043250998,0.0037184865097643284,0.08597458282383053
0.0440362103,0.0037515321970829013,0.08519198567554531
0.046329511100000005,0.0038351545693514895,0.0827799490711977
0.0497715863,0.003973595398761098,0.07983662354681868
0.0541471051,0.00415185420019582,0.07667730698673714
0.059465134899999994,0.004383482500531336,0.07371516953426328
0.0658721421,0.004668872248188796,0.0708777959748298
0.0495372645,0.004637710263630009,0.09362063711915318
0.0503404078,0.004672121387935331,0.09281055899462401
0.0526885479,0.004747390387626461,0.09010288908771504
0.0561712994,0.00486991837503866,0.08669762720565904
0.060574077700000006,0.005030196901647296,0.08304207166900529
0.0659157918,0.005258560217899767,0.07977694076489524
0.0723266835,0.005547788020162126,0.07670458192877219
0.055458178000000004,0.005592399665139345,0.10083994582619257
0.056295049300000004,0.00560338065984086,0.09953594018507875
0.058690227899999996,0.005691090535744237,0.09696828142226788
0.0622504854,0.005804816349915223,0.093249334725914
0.0666889438,0.005963284997479386,0.08941939484546742
0.0720518981,0.0061865697127986615,0.08586268892198222
0.0784753825,0.0064693478182965124,0.08243792654717565
0.0231332922,0.0013012119850620918,0.05624845671823969
0.026682865999999996,0.0014756126996279557,0.05530188172544718
0.0360263713,0.0019063953286439267,0.052916662429555505
0.05040523140000001,0.00259004244354671,0.051384397444641225
0.07161893159999999,0.0036578396334565467,0.05107364144840925
0.10116113050000002,0.005147611157775168,0.05088526722005313
0.13995650799999998,0.007121602549623982,0.050884397241634405
0.0254735119,0.001422121417001053,0.05582745805069198
0.0290236122,0.0015959291405174332,0.05498726793618863
0.0383685188,0.002027666500355328,0.05284714041020859
0.052748635200000005,0.002708575566547971,0.05134873265020458
0.07396493949999998,0.0037731887622308503,0.05101320690231689
0.10351332780000001,0.005274793105120711,0.05095762272576373
0.14230159300000003,0.007230983483419699,0.05081449427920106
0.0321274037,0.0019119915121304197,0.05951279256749961
0.035667642900000004,0.002085159099080468,0.058460804514796454
0.0449995655,0.002516565972219342,0.055924228251033714
0.059380488999999995,0.003200090790190876,0.05389128388940812
0.0806028427,0.004268694124890959,0.05295959772509312
0.1101615803,0.0057600821736246794,0.05228757755597193
0.14893425500000002,0.007740512546107748,0.05197268114113672
0.0421639236,0.0030304938437456064,0.07187409484219838
0.0459300961,0.003188584990787962,0.06942256301501538
0.055536175800000004,0.003581943227802691,0.06449747711657688
0.07001656640000001,0.004243917322027757,0.060613045458163976
0.0912736599,0.005300957611930648,0.058077627409029185
0.12084147999999999,0.006799481142514288,0.056267774463820606
0.15962231500000001,0.008767949479773185,0.05492934668798147
0.0528354147,0.004502075651741973,0.0852094315395233
0.057062136299999996,0.004671154276493885,0.08186083766537647
0.06728843219999998,0.005066050008688593,0.07528857253845475
0.08201885160000001,0.0057309501459856735,0.06987357216283765
0.1033401531,0.006785608237715034,0.06566284289465635
0.132879899,0.00828753088374022,0.06236858205122672
0.171680787,0.010265527933983444,0.059794273508214084
0.0631183384,0.00598841018269805,0.09487591616793971
0.0680139511,0.006225704334564902,0.09153569574882266
0.0792749261,0.006632019262718547,0.08365847297483064
0.0943868514,0.007264170413131086,0.0769616774517291
0.11578259119999999,0.008302857423819997,0.07171075839439321
0.14536299600000002,0.009785834121905267,0.0673199809524101
0.18416294499999997,0.011708007475870095,0.06357417598784651
0.07293833840000001,0.007388073780432255,0.10129204945573936
0.0785282311,0.007725035294397203,0.09837271496106835
0.091162516,0.008221306476138607,0.09018297033551166
0.106914849,0.008821332569911872,0.08250802065774672
0.128481747,0.009807184613487912,0.07633134544386223
0.15810012599999998,0.01125719322857654,0.07120293647695475
0.19698350399999998,0.013203649837867749,0.06702921599906025
0.00831107593,0.00047335981304599784,0.05695529881243641
0.0106072236,0.00059409421487706,0.05600845586747696
0.018602001,0.0010269217398608322,0.055204907249539026
0.033842528799999994,0.0018540288944598605,0.05478399399219425
0.057566576599999995,0.00312854730095403,0.05434659286225525
0.0908087485,0.004900463640590603,0.05396466443528405
0.134551923,0.007294675433818544,0.05421457583938465
0.0098925556,0.0005225900890991568,0.05282660115644504
0.0122555883,0.0006539825266153738,0.05336198561886856
0.020431594699999996,0.0010966439685858604,0.05367392925946503
0.0358224771,0.0019211727019548051,0.053630370021363075
0.0596163169,0.0031994641557154687,0.053667591727986616
0.0928927348,0.005010742784068751,0.05394116983267836
0.13670511600000002,0.007386912587822069,0.05403537778221897
0.0167111994,0.0009323132099037325,0.05578972445889984
0.0196382946,0.0010029214085074075,0.05106967936550903
0.028027027500000003,0.0012926933869430897,0.04612309981652851
0.04335099370000001,0.002189955654495992,0.0505168501938167
0.06720224779999999,0.003495813963540229,0.05201930110945232
0.10053890530000001,0.005287794725098232,0.05259451263488375
0.14433331800000002,0.007660829012713835,0.05307734290923621
0.023933623500000004,0.0014716998907134823,0.06149089337489921
0.0282903913,0.0016875220594099814,0.059650007718697814
0.040743074799999994,0.0021669297204566554,0.05318522794594422
0.058490560700000006,0.002628095484308009,0.04493195915470184
0.0821398661,0.003906490821776165,0.04755901132125372
0.11533922199999999,0.00578722549600909,0.050175693885026296
0.15910441400000003,0.008155374404666182,0.051258002211467125
0.0313323019,0.0017812450314565029,0.05685011708177441
0.0369211839,0.0021560899850735647,0.05839709774511225
0.0533030571,0.0030994942636275117,0.05814852716257266
0.0770173982,0.00412974769622446,0.053620971270676596
0.1055424457,0.004822473599944708,0.045692266916500954
0.139069894,0.006383550110932223,0.04590173996200948
0.182520525,0.0088786151843047,0.048644475377794906
0.038861925299999996,0.002035781140713017,0.05238497899930391
0.045802473399999995,0.002477473494131989,0.05409038661505972
0.0656464808,0.003925007700009835,0.05979007026999435
0.09546668059999999,0.005432801904018952,0.05690783286770057
0.131238787,0.006903359487223655,0.052601518537531554
0.17139878199999997,0.00798807585469344,0.04660520781701612
0.216060182,0.009800731627144134,0.04536111900129814
0.0465445988,0.0021082975493120024,0.04529628794033138
0.0548874883,0.0027353802517519907,0.04983613454492853
0.0786072068,0.004411068579690015,0.056115320201022785
0.113629035,0.006601101300400801,0.0580934380055309
0.156671768,0.008716520270945844,0.05563555184330239
0.20540687900000001,0.010700484406927656,0.05209408983292938
0.258180134,0.011987123834843615,0.046429303638224985
0.00390052588,0.00018027957551917793,0.04621929992659808
0.0048890569900000005,0.00022813709852095835,0.046662802047017726
0.008184310629999999,0.0003912348127956488,0.047803025872644435
0.014279196599999999,0.0006972162735482732,0.048827416071032546
0.023676255099999998,0.0011677597583523835,0.04932197906384205
0.0367946341,0.001831751652316152,0.04978311911834318
0.054072738700000005,0.0026912531099906496,0.049770978402295156
0.00636762191,0.0002579015803945798,0.04050202478095622
0.0073504322300000004,0.000310494168246752,0.04224162042872845
0.01066450523,0.0004757054487456639,0.04460642462882115
0.016770429,0.0007807160711954268,0.04655313654739702
0.026163678599999997,0.001244544205619785,0.04756763086134934
0.039276807500000004,0.0019014008931391034,0.04841027095033381
0.056532100200000004,0.0027642427139673684,0.0488968692864407
0.01244989798,0.0008470024467409198,0.06803288252655383
0.014243553200000002,0.0008866415497073366,0.06224862134171244
0.019197167999999997,0.0009726567338469918,0.05066667822290204
0.0259933465,0.0010874356517442466,0.041835153920802254
0.0353504741,0.0015464010413537266,0.04374484588181878
0.04843075570000001,0.002204293424857585,0.04551433057356948
0.0656463959,0.003063033819341801,0.04665958850212828
0.018079488900000003,0.001672860145700729,0.09252806619443367
0.0209261888,0.0017979680989270413,0.0859195200860962
0.028882933399999998,0.0020527614928849166,0.071071780156683
0.0398345092,0.002287721736076544,0.057430649505191944
0.0524301013,0.002427044680806462,0.04629105457796364
0.066179236,0.0027576441080768214,0.04166932522576751
0.0833043502,0.0036075207159233023,0.04330531007399062
0.022972921499999997,0.0025419102325018967,0.11064810509633688
0.026867260199999996,0.0027834010484607736,0.1035982466295828
0.0379201995,0.0033570444929785464,0.08852918859191514
0.0535308497,0.003917095207086662,0.07317453821560882
0.07142461729999999,0.004318602527751705,0.06046378253050444
0.0907720422,0.0046293887844851694,0.05100016119814885
0.11085764429999999,0.004776340099508585,0.04308534724572517
0.0270536399,0.0034437620877661,0.12729385400617016
0.03198123,0.003793821744975988,0.11862651139358893
0.046125200899999996,0.004708823126968166,0.10208786162637974
0.06637544320000001,0.005719419605520981,0.08616770494906437
0.09003235200000001,0.006538886369227229,0.0726281855796373
0.11541165939999999,0.007160791538112526,0.06204565097963167
0.142222393,0.007647975563295673,0.053774763607694835
0.0303396413,0.004340475111533086,0.14306283547040766
0.0362783183,0.004824499190964667,0.13298574512382144
0.053462238499999995,0.0061238358796598035,0.11454507052973108
0.0783015123,0.007632137813605344,0.09747114186459134
0.1077143631,0.00898762640976971,0.08343944253215112
0.139721569,0.01004733324990635,0.07190967952776389
0.173276271,0.010839686760262937,0.06255724859327644
0.008548740389999998,0.0004304193460268509,0.05034886151535724
0.0118340587,0.0006059339215637392,0.05120254486854448
0.023138631700000006,0.0012036515890293516,0.05201913426148493
0.044546983600000006,0.002335475469732183,0.052427241554738685
0.0778373598,0.0040798522535178275,0.052415090439871616
0.124404008,0.006554510903119707,0.05268729688451603
0.18572185499999996,0.009754443752408125,0.052521787230738824
0.01059533334,0.0005083714111416087,0.04798069063314705
0.013926725899999999,0.000684801904939084,0.04917178020564648
0.025285370999999997,0.0012851439780909467,0.050825593110377806
0.0467144566,0.0024191426325235422,0.0517857384757322
0.0800198942,0.0041774338643834515,0.05220494111055013
0.126597859,0.006618430064723857,0.052279162673073774
0.18807434699999998,0.00987657254789762,0.05251419295316028
0.018070094699999997,0.0009582809772468946,0.05303132015389464
0.022036463500000002,0.0010222212818205053,0.04638771923727712
0.0335187289,0.0015539056182874607,0.04635932415347232
0.0549218458,0.002707891058659474,0.04930444378217663
0.08821940119999999,0.004467333279146019,0.0506388982285001
0.134839024,0.006901585028479279,0.051183884484949094
0.196228551,0.010132901491479874,0.051638262830977506
0.0262581005,0.0017951732798686885,0.06836645628150782
0.0323269084,0.0020129156827983366,0.062267497339718904
0.048500267699999995,0.002449002576435169,0.050494619773720745
0.07097832940000001,0.003198701662224778,0.04506589108625565
0.10408928899999999,0.00500144389844856,0.04804955386378478
0.150716027,0.007500543217983337,0.04976606249037693
0.212011055,0.010735264577994086,0.05063540001720234
0.0340149603,0.00259147896291464,0.07618644678866904
0.0421915888,0.0030338818424270196,0.0719072670339217
0.0641407954,0.0039573797498399475,0.06169832670706087
0.0941715893,0.00472810752037427,0.05020736673894353
0.12932100300000002,0.005768862614836643,0.044608860749685356
0.17557518500000002,0.008309508855051976,0.04732735354971703
0.236785143,0.011641106754472276,0.049163163731401324
0.041400946099999995,0.0033148461307812684,0.08006691737852022
0.05159536520000001,0.004000467582276577,0.07753540587937494
0.079363898,0.005530592780150772,0.06968650632748372
0.11762838479999999,0.0069386332617966395,0.05898774580297255
0.162084234,0.007960663973824554,0.04911436342306158
0.211090013,0.009376780671883052,0.04442076883989321
0.271887354,0.012697751552112018,0.04670225137470725
0.048440585599999995,0.003961165023921546,0.08177368161134589
0.0606437049,0.004878733937541513,0.08044914052639804
0.09402994849999999,0.007031568966370634,0.07478010015469311
0.14068017900000002,0.009247838029787512,0.0657366097734885
0.19505378,0.011060386798739804,0.05670429354786051
0.254608935,0.012235801613376089,0.04805723575009687
0.31870803999999997,0.014177969210762918,0.04448575947680178
0.011596225,0.0005489734299233086,0.04734070181660916
0.013311412699999999,0.0006418098678543242,0.04821500785219621
0.019158804,0.0009533810638443041,0.04976203440696528
0.0300679528,0.0015310737625334966,0.05092045250694609
0.0468799768,0.002421517589963009,0.051653557771449435
0.07035055449999998,0.003652636308103919,0.051920504878236885
0.1011603321,0.005273006594578283,0.05212524005324299
0.0139334868,0.0006770418199725566,0.04859098298155754
0.0156640241,0.0007686705279179629,0.04907235350320757
0.021537170499999998,0.0010788570082193164,0.050092792282965704
0.032462018,0.0016583688194962776,0.051086436446935536
0.0492966391,0.002541448586763138,0.051554195847058025
0.07275605830000001,0.003759406773867722,0.051671391519951565
0.1035762004,0.005402706082645556,0.05216165549403139
0.0203261089,0.0012350585969858995,0.06076217553798009
0.0222044551,0.0012995308371295544,0.058525680151887825
0.0282586317,0.0015483747215139277,0.054792982829169605
0.0392389012,0.002126337485720868,0.05418952673733045
0.0561021767,0.0030203235334304345,0.053836120291397435
0.07962774140000001,0.00426679579844075,0.053584287629194885
0.11044174799999999,0.0058826362905335826,0.053264606881571475
0.028448404600000005,0.0023235738734854942,0.08167677260486846
0.0309762279,0.0024026534863285957,0.07756443083015269
0.0387467482,0.0026411272163357883,0.06816384184559231
0.0514025758,0.0030696949210406274,0.05971869839722365
0.06871026159999999,0.003802858476206483,0.0553462959920747
0.0922465508,0.0050609014283274295,0.05486277139293787
0.123136899,0.006701673250551399,0.05442457382779632
0.0361975868,0.0035443925189027545,0.09791792305068123
0.0396443005,0.0037126158262204903,0.09364816075441892
0.0500457891,0.004154228070803942,0.08300854368592506
0.065949151,0.0046993542020724016,0.0712572357765819
0.0866564338,0.005425677950590238,0.06261136897362418
0.1118300991,0.006337175720759602,0.056667889698396964
0.142866707,0.007901356860019701,0.055305795352444856
0.0434008152,0.004641444168255824,0.10694370939502132
0.047772946000000004,0.004950258775748079,0.10362054656935075
0.060990478199999996,0.005731937109804635,0.09398085207675312
0.081137777,0.006680306032485238,0.08233286983552973
0.1061098364,0.007598865870351353,0.07161320880475275
0.13567237099999999,0.00869736776222268,0.06410566645306642
0.16984025,0.009878727446562308,0.058164819273183524
0.05022377609999999,0.005698939109329968,0.11347094049604863
0.0554887312,0.006118106701971065,0.11025854384594516
0.07149963969999999,0.007280156758400247,0.10182088733518818
0.09600637649999999,0.008749146471229796,0.09113088932410439
0.1263224594,0.010176944722243078,0.08056322502412487
0.160862407,0.01147504142690126,0.0713345127733993
0.200046697,0.012952597571492756,0.0647478702009899
0.014667478000000001,0.0008079901765996178,0.05508719199030793
0.0192317424,0.0010563338108961022,0.05492657861807166
0.035186756199999995,0.001909463209231581,0.05426653137272089
0.0655744628,0.003550628636079463,0.054146515037550004
0.11295213709999999,0.00613986471652681,0.05435811020636998
0.179433249,0.009729287817329254,0.05422232429915626
0.267100686,0.014416892223457411,0.05397549680369377
0.0168143919,0.0009396933472635002,0.055886252256526756
0.021466876,0.0011889049373579343,0.05538323030132258
0.0375563133,0.0020390293357834006,0.054292585097361
0.06803052369999998,0.003679559539860129,0.054086891291417916
0.11543723299999999,0.006244334854929826,0.054092901333920806
0.181991983,0.009839909890612128,0.05406782061719789
0.269528968,0.014638993953443145,0.05431324900647839
0.022542293300000002,0.0015682273244993585,0.06956822465349426
0.0272905459,0.0017598781746452742,0.06448673401748531
0.043406846299999996,0.002624082273764639,0.06045318878106653
0.0739675404,0.004257467221561489,0.05755858851785598
0.12140268,0.006807681220739056,0.05607521366693928
0.187955669,0.01041396266326084,0.05540648344722627
0.275636133,0.015229723680115922,0.05525300153632587
0.029029758299999996,0.002781383449361755,0.09581145735415081
0.0348295027,0.0029639246566187916,0.08509810439006904
0.052546498999999997,0.0036528454573954553,0.06951643833389272
0.08332887600000001,0.005240951818141823,0.0628947859340119
0.130843872,0.00779746927513746,0.059593690984148344
0.197388132,0.011369670156167066,0.05760057629081299
0.285020207,0.016198922516848395,0.056834294969298066
0.034564643799999996,0.004200326382354098,0.1215208930448778
0.0423463178,0.004451675676082905,0.1051254490911818
0.0637049536,0.005201493129768227,0.08164974363576379
0.09724887780000001,0.006665373113043504,0.06853933190623926
0.145137322,0.009125917306824943,0.06287781241288813
0.211662154,0.012798237982853334,0.06046540555782747
0.299177553,0.017505984559475298,0.0585136965789519
0.038849422599999996,0.005222818608411133,0.13443748346497003
0.0489632495,0.005761354122030618,0.11766690693252739
0.0755529491,0.007017089479141438,0.09287644708420043
0.1138699199,0.008675768664036973,0.07619017095696555
0.16503605500000001,0.011033051352918245,0.066852369640793
0.23195291,0.014503560841979358,0.06252804003182955
0.31937679300000005,0.019432837775635477,0.06084611719310324
0.042809088700000004,0.005654340735119448,0.13208271670402194
0.055150843899999996,0.006610712026346183,0.119866017614033
0.087385031,0.008692409153447043,0.09947251896548555
0.13199982500000002,0.01096713462734498,0.08308446338731872
0.188095013,0.013642984742038762,0.07253241074519483
0.25855609500000004,0.016927584194936136,0.0654696776532618
0.346333051,0.021525943437798175,0.06215388157625815
0.0232583021,0.0013338377630145405,0.057348888034889724
0.0262799987,0.0014594552152202354,0.0555348282882615
0.034245148499999996,0.0017972460569401555,0.05248177145268199
0.0470306413,0.0024009181873580567,0.051050083966387605
0.0660013011,0.0033436562054716657,0.05066045895679571
0.0923689824,0.0046741623072958415,0.05060315904590762
0.126929535,0.006404253496514845,0.05045518756934582
0.0258769127,0.0014521802622756079,0.0561187603448385
0.0289001159,0.001578321865453355,0.054612994318592165
0.036863430499999995,0.0019167444717514488,0.051995824744293644
0.0496503927,0.0025181682256412772,0.05071799211854527
0.0686236813,0.003461616855828626,0.050443473597628546
0.0949827124,0.004788372411834804,0.05041309403409713
0.12954407400000004,0.006522219674467121,0.050347495435932636
0.032335767,0.002052708211030158,0.0634810428659434
0.0353680107,0.002172041864346999,0.06141261047365038
0.043335104,0.0025056524163929394,0.05782038544070275
0.056119270400000004,0.003105499145043145,0.055337482524419
0.0750880448,0.004052251098510351,0.0539666615278595
0.101441012,0.005370277546913836,0.052939905084088044
0.136010643,0.007115647167627494,0.05231684087860311
0.0383508812,0.002817108986327545,0.07345617357881062
0.041331155300000005,0.0029518105127862297,0.07141853382419798
0.049290121400000005,0.0033209964942403653,0.06737651277605425
0.062215903600000004,0.003960595579577901,0.06365889347266349
0.08140247160000001,0.00488451692669609,0.06000452849512851
0.1078359387,0.00618779090670632,0.05738152772908833
0.142420463,0.007928563390430014,0.05567011385456607
0.0447326331,0.0036289089763802624,0.08112442136522167
0.0476917156,0.003769704269164041,0.07904316759710027
0.055597053199999996,0.004121027454753559,0.07412312735225253
0.0684196183,0.004722021311943176,0.06901560443144385
0.0874991112,0.005667777627676596,0.06477525942773915
0.1140577364,0.007020376515373848,0.06155107699799878
0.148804398,0.008752745089181576,0.058820473096377
0.0508865378,0.004517157249953999,0.08876919997402534
0.053845210000000004,0.00464923444333248,0.08634443887083883
0.0617471452,0.004995165662084555,0.08089711104707971
0.07458616620000001,0.005581055177300224,0.0748269479669304
0.09371233459999999,0.00648236277978729,0.06917299422169439
0.12023105199999999,0.007802141601308122,0.06489289972533986
0.154986944,0.009531313197778056,0.06149752328672315
0.0565645816,0.005475083196748042,0.09679348882071537
0.0595633718,0.0056052050386020255,0.09410489818177192
0.0675182588,0.0059444133419827815,0.08804156753495518
0.080442848,0.006506029171572884,0.08087765827948912
0.09970360059999998,0.007368170855085363,0.07390074993024238
0.126320884,0.0086179666146438,0.06822281749266258
0.16109008400000002,0.01032628449445416,0.06410254584294685
0.00996279282,0.000518642089264267,0.052057901698317866
0.013806305400000001,0.0007220671351047896,0.05229980897748282
0.027242688700000003,0.0014404716554352684,0.052875531901345266
0.0529096564,0.00280139203688512,0.052946706281863515
0.0929000437,0.004917867332684178,0.05293719073551069
0.148930079,0.007936535208633353,0.053290344448372676
0.22269862,0.01192413044026089,0.05354380031749137
0.0123358484,0.0006458339531586215,0.0523542388181928
0.016287108599999996,0.0008496873522788619,0.05216931827168281
0.0298811658,0.0015604392065978886,0.05222149688008118
0.0556065423,0.0029214253613848926,0.05253743967074343
0.0955823896,0.005072140351632484,0.05306563659748138
0.15172410000000003,0.007992634964871202,0.052678743619973364
0.22550456800000002,0.011976311111156357,0.053108951261494425
0.0184119461,0.0012659358811408854,0.06875622350104997
0.0227833361,0.001385832212899202,0.06082657108759424
0.0365564641,0.002060212763083066,0.056357003167685084
0.062406655899999997,0.00342489270521975,0.054880247240098476
0.1025388266,0.005522172604918371,0.053854454824806545
0.15866686900000002,0.008519263104146784,0.05369276622044381
0.232478655,0.012473995104610424,0.05365651786229761
0.025453341,0.002262251427609389,0.08887836876146786
0.0315270099,0.0024505533383168635,0.07772869504877669
0.048284664899999996,0.003022063893512919,0.06258848228048734
0.074770959,0.0042053239811345455,0.05624274500925614
0.1149055601,0.0064211195221842874,0.055881712917948585
0.171107041,0.009359503011375067,0.05469969532916572
0.24509693800000001,0.01332744899554618,0.054376236212082665
0.0322535508,0.003191803193162643,0.09895974595028596
0.040686474699999996,0.003628427296313727,0.08918018390798865
0.0623007004,0.00452404694040179,0.07261630946932003
0.09334564620000001,0.005680337731419545,0.060852733498132285
0.13444661000000002,0.007576072277179584,0.05635004316716935
0.19060332899999996,0.010627421637227649,0.055756747235131715
0.264304585,0.014606357656334442,0.055263353287399244
0.03912409,0.003896642245907699,0.0995970064967057
0.0498707024,0.004671317568101776,0.09366857379778505
0.0773543282,0.006203225617628942,0.08019235331719862
0.11455951960000002,0.007790423053610765,0.06800327969960135
0.16083347600000003,0.009562328623935497,0.05945484025934685
0.218047706,0.012252362433047545,0.0561912008056051
0.291869557,0.016305290234042674,0.0558649912023633
0.046250783499999996,0.004635321643821432,0.10022147287129596
0.059261116700000005,0.0056706652445852644,0.09568947668151627
0.0926796412,0.00793772415385703,0.08564690207127204
0.13726421100000002,0.01015409106852538,0.07397478916427369
0.19046465399999998,0.012406639479143795,0.06513880249478622
0.253226324,0.014817205129134942,0.05851368410313827
0.328198181,0.018317633562651443,0.055812721163897745
0.01117898228,0.0006020043112225461,0.05385144158422855
0.0136529214,0.0007104701467559853,0.05203795773379208
0.0210870037,0.0010723284865466222,0.05085257734111472
0.0346840464,0.0017616273487951596,0.050790710186431984
0.05571890980000001,0.0028259007830034196,0.05071708676904908
0.0851417754,0.004323037522337087,0.05077457572416427
0.12388139699999999,0.00628980719004,0.050772814501276575
0.013807432,0.0006875629976603975,0.04979658763920746
0.0162800297,0.0007964635564950443,0.04892273362959801
0.023721093699999998,0.00115776528106363,0.048807415699539614
0.0373254126,0.001844532317562306,0.04941760021059501
0.058347304800000006,0.0029136269801050643,0.049935930889905715
0.0877857478,0.004400337502536753,0.05012587592876612
0.126490808,0.006385587819217032,0.050482623363565134
0.021962680499999998,0.0012349860690471332,0.056231117556308
0.024479108700000002,0.0013263717899742703,0.0541838269615703
0.0319385763,0.0016749210103581748,0.05244194339239144
0.04554951369999999,0.0023671089042811354,0.05196781945624012
0.06658876090000002,0.003434174301291774,0.051572881892922764
0.09603674849999999,0.004931255928051766,0.05134759355218869
0.13475131999999998,0.006893532184270671,0.05115743715364474
0.0306804762,0.002428728551100038,0.0791620226253215
0.033558754100000004,0.002513862164985928,0.07490928171811741
0.0412514888,0.0028495513170573193,0.06907753877375983
0.0548740368,0.003540303041018948,0.06451690539776268
0.0759065597,0.004610541929407945,0.060739703493740936
0.10536145400000001,0.006099626243811845,0.05789238865108909
0.14408083400000002,0.008076215463858222,0.05605336420983113
0.038089301199999995,0.003952793218749084,0.10377699496227788
0.0415598867,0.004064875869369998,0.09780767447015196
0.0497808968,0.004358565873358135,0.08755498903262295
0.0633780096,0.005043435106214656,0.07957705106306551
0.084453724,0.006127524975228256,0.07255482274799696
0.113930532,0.0075987172798489535,0.06669605720658756
0.15255364700000001,0.00959281553603004,0.06288158772126923
0.0437860449,0.005716698258534652,0.13055982269215305
0.047877817100000004,0.005896352471601996,0.12315416259029895
0.057057459299999995,0.006180364793059451,0.10831826143123502
0.07082049739999999,0.0068278081591291884,0.09641005654853237
0.09189034789999999,0.007884745056788212,0.08580602029463219
0.1214198095,0.00936327293996111,0.07711487094666468
0.160200957,0.011291022054898096,0.07048036582514358
0.0478002857,0.007605012765311184,0.15909973452964496
0.0524923706,0.007857141652482972,0.14968159301388023
0.0628866377,0.008199312818088939,0.13038243286600357
0.0770926309,0.008782909570291333,0.11392670697260292
0.09817453599999999,0.009783777283645616,0.09965697503928735
0.12775359,0.011222468785992349,0.08784464519542932
0.166610027,0.013159065890837025,0.07898123617035982
0.00537399746,0.0002837886737272724,0.05280774243746524
0.0069801166999999996,0.0003669513400251541,0.05257094627445901
0.012575869999999998,0.0006621838512171773,0.05265511262578075
0.0232186329,0.0012245394206150451,0.052739514246553466
0.0398033537,0.0021004146915985407,0.052769791898177175
0.0630207246,0.003312182505808916,0.05255703622628478
0.0935505956,0.004979708655461071,0.05323011172214356
0.007263210610000001,0.00033975555294488537,0.04677759894186592
0.008908838799999999,0.00043219967866901706,0.04851358166554962
0.0146242076,0.0007362152417903914,0.05034223131449471
0.0253639246,0.0013060890128794454,0.05149396370936402
0.0419772707,0.0021826185667219336,0.0519952471974776
0.0652492169,0.0034320338464980055,0.05259885113652613
0.0958725173,0.005041515018739395,0.05258561223508622
0.0129288779,0.0008214547856616799,0.06353643309305906
0.0155822738,0.0009037383541193029,0.057997848434629795
0.022743126500000002,0.0010415750997677538,0.045797357710152725
0.0334571867,0.0015581241372432976,0.04657068602971622
0.050054130999999995,0.002451117952558864,0.04896934386012743
0.07326283580000001,0.0036777545183407138,0.050199456220621934
0.1038684416,0.005311673313706424,0.05113847124193711
0.0183556189,0.001352044972395582,0.0736583702114006
0.0224007858,0.0015641733797249588,0.06982671919147403
0.0333119896,0.0020049514986362447,0.06018708347087875
0.048470253,0.002415077285642558,0.049825968221015024
0.0660433372,0.0029125858579234945,0.04410113088475933
0.08915667619999999,0.00417684244407617,0.04684834184157451
0.119524301,0.005787417201330941,0.04842042290070319
0.0235919364,0.0017788579548121426,0.07540109996278824
0.028870640299999997,0.0021494491307475928,0.074451037746731
0.0436125134,0.0030222924965322326,0.06929874618352615
0.0641991663,0.0038678848779123576,0.06024821038699934
0.08812101760000002,0.0045269891498935025,0.05137241118166004
0.11427662499999999,0.0050238287994497964,0.04396199834786683
0.144621116,0.006565443897873176,0.045397546910598975
0.0286229006,0.0021205639613729914,0.07408627067562089
0.035206478400000005,0.0026023919562101305,0.07391798539583926
0.05355007140000001,0.003911299447394591,0.07304004168693956
0.0796101184,0.005338770777268271,0.06706146008279609
0.1102052502,0.006540221941909111,0.05934582907837826
0.143768211,0.0075162991050593325,0.05228067493348256
0.17935968700000002,0.008119523559413007,0.04526950116395445
0.0334317723,0.002401943487007446,0.07184613084384538
0.0413536431,0.003019777639659148,0.07302325534794656
0.0632331819,0.0046552033413731694,0.07361962819987664
0.0945662037,0.006726934562569001,0.07113465804241649
0.131919721,0.008554897179212963,0.0648492667689387
0.173117187,0.010096390156894255,0.05832113108962575
0.217035668,0.011349215479661128,0.052291937008534135
0.014256409900000001,0.0008056831184525027,0.05651374533307313
0.015987504700000002,0.0008800725314134389,0.05504752292041164
0.020506744400000002,0.001060574206850646,0.05171831209105264
0.027401193,0.0013641326086583391,0.04978369404056017
0.0372151702,0.0018321292013890676,0.049230708647654324
0.0505896165,0.0024957923697276063,0.04933408360048759
0.06799930009999999,0.003371376320935911,0.04957957384823011
0.0167499853,0.0008880306737897637,0.0530168031723445
0.0184785402,0.000961277475502713,0.05202128875433098
0.022989752199999998,0.0011433777660909588,0.04973423619985599
0.029880944899999998,0.0014472432199985675,0.04843364976716542
0.039693824100000004,0.0019162431135582587,0.0482755984591129
0.05306533359999999,0.0025847345626602456,0.04870853318559456
0.0704815011,0.003451656850801434,0.04897252182390642
0.0260657748,0.001231951329705733,0.04726317706488176
0.0277504259,0.0013050203475067337,0.04702703851138853
0.0321626442,0.0014932011012905313,0.04642656530368642
0.0390058989,0.0018009054287752542,0.04617007887428161
0.0488031031,0.002277207571725756,0.04666112249173262
0.062178738600000005,0.0029417114179158253,0.04731056763373815
0.07959292999999999,0.0038118798651040914,0.04789219174497147
0.0388522615,0.002428716158031653,0.062511577557246
0.04082359049999999,0.002500873164881933,0.06126049017863663
0.0456055564,0.0026518373433139586,0.05814724241175925
0.0525704485,0.0029181619458316307,0.05550955011980982
0.062356668399999995,0.0033809308010106717,0.05421923408933554
0.0756897896,0.004047503308055543,0.05347489178455244
0.0930863348,0.0049226798187844015,0.05288294817237128
0.051625828,0.0038184371187890663,0.07396369737235142
0.053974268299999996,0.003927608432749644,0.0727681644690243
0.0594969847,0.004092571976698806,0.06878620819751906
0.0667951951,0.004347887986000191,0.06509282560655612
0.0766518264,0.004813236143945196,0.06279349586307048
0.08999703769999999,0.0054759027102753675,0.06084536613892757
0.10738820329999998,0.006348151609044205,0.05911404990462491
0.0640195451,0.00527238049867978,0.08235579447564334
0.06675616389999998,0.005429874523781448,0.08133892372718333
0.07318716639999999,0.005667967106848394,0.07744482244155301
0.0812018487,0.005926366621591329,0.07298314898576108
0.0912983377,0.006359899390004507,0.06966062636214358
0.1045957154,0.007016127484882738,0.06707853622924537
0.121967342,0.007883539493779807,0.06463647862212006
0.0761193186,0.006664741468090907,0.08755650458608949
0.0791762191,0.006873454695643105,0.08681211067886298
0.08646572570000001,0.007225611313174726,0.08356619058798606
0.0954197384,0.007513910414900392,0.07874587104192263
0.1059426792,0.007909701911527171,0.07466020277432413
0.1193536912,0.008526099825333628,0.07143557722941733
0.136721539,0.009360710749949664,0.06846551624868459
0.00297867591,0.00014209184242332547,0.0477030219858076
0.0047872735,0.00023215318435368393,0.04849382103480905
0.011087982109999998,0.0005510583115177019,0.04969870135529124
0.023086968200000002,0.0011502612867068317,0.04982296838381887
0.041797579300000005,0.002096825666882874,0.05016619866507135
0.0679958675,0.003392315047824634,0.049890017916524615
0.1025538111,0.005142253303455956,0.05014200104608259
0.0053644454700000005,0.00024719046881190737,0.04607940749780934
0.00724524081,0.0003129617933827727,0.04319549916833926
0.013592506099999999,0.0006390287645910509,0.04701331453447359
0.0256036009,0.0012456952472487837,0.048653127039204234
0.04427527669999999,0.002183532236912647,0.04931719008122308
0.0704728834,0.003494173290921821,0.049581812497852484
0.1049596755,0.005253610085872774,0.05005360449949918
0.0098977535,0.0007803473603427796,0.07884085619456775
0.0138496551,0.0008883923333933168,0.06414544817028091
0.0226781252,0.0009998098540969225,0.044086971267665566
0.0347751499,0.0015266639994468978,0.043901004131887224
0.053422445400000004,0.0024760295735244777,0.04634811369987338
0.0796002054,0.0037921246238980613,0.0476396336522275
0.11404270700000001,0.0055496499321597325,0.04866290952002509
0.0139173753,0.0013892334748729666,0.09982007705669665
0.0201544147,0.001722258279095741,0.0854531528070493
0.0345017743,0.0021578570596309916,0.0625433648967726
0.0518153948,0.0024305948333065834,0.04690873904731077
0.07112905509999999,0.003042355887554993,0.04277233661093571
0.0971859537,0.0043725084027659185,0.04499115598806866
0.131561175,0.006093055913147009,0.04631348050172864
0.0173527646,0.001994864213317893,0.11495944648023941
0.0259094407,0.00259692835114766,0.10023096913657653
0.0459191184,0.0035842612279480424,0.07805596781553285
0.0704969038,0.0042233876300997565,0.05990883857937257
0.0970685818,0.004604981751536128,0.04744049687492321
0.124850382,0.005210858028527497,0.041736820865534055
0.15918840799999998,0.00690623936855303,0.043384059526200114
0.0201821555,0.0026277114586612683,0.13019974296904355
0.0309462412,0.003459243076519053,0.11178233421508565
0.0565959009,0.005039540668191452,0.08904426978017152
0.0889202493,0.006403456935223409,0.07201348383110537
0.12387989199999999,0.007216778300972075,0.05825625276596201
0.16056730499999997,0.0077236974746979605,0.04810255409529332
0.197911058,0.008286675181410104,0.0418707032600983
0.022181900400000003,0.003291552925286148,0.14838913104515372
0.035274245899999994,0.0043397709336553455,0.12302944607117303
0.0666508101,0.006619310997241797,0.09931328647484507
0.1065872727,0.008665760494674183,0.08130201922948896
0.150498343,0.01017618240361594,0.06761657438059593
0.196613933,0.011179430977088345,0.056859810525677984
0.24413381399999998,0.011815641663884926,0.048398218461801965
0.009249001929999999,0.0005095183547500545,0.05508900945272638
0.01061622704,0.00057097115683612,0.053782869816631204
0.014582212399999999,0.0007566158259211041,0.0518862162452869
0.021481529000000003,0.0011029418998539557,0.05134373348628748
0.0320306426,0.0016351971400146075,0.05105102512100733
0.04678392649999999,0.002390669722477306,0.05110023679772382
0.0661860126,0.003372325512821333,0.050952238703398385
0.011650797499999999,0.0005893898340998852,0.05058793907454707
0.013008175099999998,0.0006496081076183344,0.04993845044554593
0.016974397699999998,0.0008348058537037748,0.049180293077719914
0.023887941399999998,0.0011770401645377166,0.04927340304584458
0.034441319199999994,0.0017141432725271567,0.04976996562103687
0.049191182099999994,0.0024748146071229696,0.05031012676401956
0.0685945071,0.003455981459265425,0.050382772693841914
0.019167343499999996,0.0011487900268558886,0.05993475448780312
0.0205893108,0.001202760533208337,0.058416745703228544
0.024637828,0.0013699277779769534,0.055602619596863544
0.0315534173,0.0017082606203439005,0.05413868818398635
0.042104324500000005,0.002246264544298539,0.05334997226469074
0.0568671918,0.003010578748874697,0.052940520774488055
0.07627584709999999,0.003997067269908246,0.05240279094728332
0.027193232,0.0020424566525960187,0.07510900699835969
0.0288898367,0.002106918138429957,0.07292938898577979
0.033209238300000006,0.0022655670648048004,0.06822098851947471
0.040167771399999996,0.0026168523359123667,0.06514805887170447
0.0507097574,0.003153556907876637,0.0621883651109054
0.06542665589999999,0.00387809216234024,0.05927388629288388
0.0847833613,0.0049024401185520155,0.05782313939176195
0.0348402548,0.0029486459390253507,0.08463330581110878
0.0368709889,0.003061879524094124,0.08304305404985013
0.0418400487,0.003238554227281265,0.07740321361722662
0.0489545533,0.003545924778813859,0.07243299223024181
0.0593704073,0.00408428119859859,0.0687932150770101
0.0740567699,0.004836512429408593,0.06530817420121632
0.09340846709999999,0.005801173408016474,0.0621054342087204
0.042134276299999995,0.003824773953566955,0.09077583121006294
0.044466042000000004,0.003980249955065737,0.08951212601890082
0.0502225632,0.004242152372704097,0.08446706226065531
0.057824016400000004,0.004514202289492741,0.0780679477237548
0.0682982337,0.0049878738138285925,0.07303078782004567
0.0829008854,0.005687624960225051,0.06860752973604611
0.1022653283,0.006629307501958605,0.06482458534246553
0.04906058,0.004674859218118684,0.09528748372152722
0.0516591649,0.004885487227662113,0.09457154867135906
0.058189190499999995,0.005209144270994593,0.0895208238202694
0.0666378272,0.005512498421872909,0.0827232617493403
0.0773343833,0.005911097840344824,0.07643557222683411
0.0919899436,0.0065413927769735454,0.07110986832884139
0.11137493700000001,0.007438737567576253,0.0667900496103199
0.026529171900000002,0.0015113909438413066,0.05697090544470807
0.0303206357,0.001717266537091702,0.05663689093074331
0.0435657345,0.002424791686678164,0.05565823036171154
0.068754772,0.0037838596895717956,0.05503413915141476
0.1079584423,0.005954497958249335,0.05515546381914901
0.16295284000000002,0.008976802169235187,0.05508834438991789
0.235280856,0.012894648041081515,0.05480534311334499
0.0284814716,0.0016227768964429672,0.05697658180144622
0.0323553159,0.0018372693539696963,0.05678415749820252
0.0457743797,0.0025426488732482396,0.055547423906396255
0.0711144341,0.003915430110828179,0.055058163091368524
0.11041586319999999,0.006074665634928555,0.055016240048092614
0.165453783,0.009079754650342784,0.05487789088716566
0.23784734,0.013011448256752134,0.05470504003430156
0.034566501599999994,0.0022324289074602812,0.06458359406149107
0.03839745209999999,0.002439177209986455,0.06352445479022957
0.051763796900000006,0.003166435882929116,0.061170858255359464
0.0771478116,0.004537605370336026,0.05881703286494812
0.116546377,0.006707839016042062,0.057555105432767435
0.17169259,0.00970767512910853,0.056541025615074764
0.244130632,0.01367767616826557,0.056026054806041586
0.042091737000000004,0.0035690326103952966,0.08479176353295413
0.046220888099999996,0.0037416421976778904,0.08095132636964392
0.060073705600000006,0.004335693304757794,0.07217289596927734
0.08542929240000001,0.005697959457565691,0.06669795918344386
0.12484504799999999,0.007844353658907916,0.06283271771346444
0.17995794699999998,0.010882039067861568,0.060469900047601506
0.252457842,0.014821856871868861,0.05871022565371078
0.04936098440000001,0.00510807399890555,0.10348403827427617
0.05402690200000001,0.005285653487561076,0.0978337326756414
0.06924607299999999,0.005992030566594433,0.08653242425161689
0.0962073972,0.007272815716836446,0.07559518216377281
0.135907265,0.009267323828577412,0.0681885830649113
0.191007588,0.012376078612552526,0.06479364899656513
0.26342103299999997,0.016331548789376062,0.061997892132539256
0.056283327800000005,0.006410080040104625,0.11388949962025209
0.061976276299999994,0.0066559362412718604,0.10739490396379076
0.07946772939999999,0.007427034394327939,0.09345975341693782
0.10863011639999999,0.008945175420589367,0.08234526222591222
0.150557573,0.011119208649794671,0.07385353275982119
0.20632240100000002,0.01401659186770396,0.06793538558958491
0.27856487900000004,0.01814074853929476,0.06512216688771723
0.06342411319999999,0.006800459644990838,0.10722199021603093
0.0703265666,0.007229663774311641,0.10280131853204448
0.09083725509999999,0.008471805700765658,0.09326355900383937
0.123263914,0.010296593221574531,0.08353290827333724
0.1676417,0.012907870164212847,0.07699677445535834
0.22592098200000002,0.016134470811713972,0.07141643360825145
0.29915561100000004,0.02001111598573837,0.06689199617164582
0.016686796,0.0009533899041490493,0.05713438961853727
0.022631628299999998,0.0012798646912689899,0.05655203745410532
0.043401451199999996,0.002407776512846318,0.05547686647045383
0.0830226326,0.004583469518341188,0.05520747023795519
0.144695022,0.007965729124694362,0.05505185330214305
0.23130967099999997,0.012715013582342652,0.05496965832588407
0.345195959,0.01900461403217205,0.05505456693996829
0.018447839700000003,0.001046542747208945,0.0567298265936767
0.0244957609,0.0013692608736107195,0.05589787062343181
0.0454166659,0.0024881217479254688,0.054784332989213744
0.0851059961,0.004670146367298007,0.05487446926548584
0.14685536200000002,0.008050819924480512,0.05482142303037264
0.233516578,0.012782096563180332,0.05473742666433015
0.34744416699999997,0.01901193533231668,0.05471939706593687
0.0246479627,0.0014918124979862108,0.060524779112320334
0.0307469215,0.0017767271534778928,0.057785529958760025
0.051750426599999996,0.002913903668638094,0.05630685310404947
0.0915683228,0.005061047109472946,0.05527071977202302
0.153391368,0.008464380190101258,0.055181593987096184
0.24000516400000002,0.013223404011931525,0.05509633122698778
0.354026879,0.019494299749390286,0.05506446234945422
0.03307771079999999,0.0024461092820442553,0.0739503799653589
0.0410068955,0.002737921140592229,0.06676733527882472
0.06391134550000001,0.003547485187003853,0.055506344910292216
0.1036833523,0.0057110378800163545,0.055081531927053194
0.16549522100000003,0.009136713267553737,0.05520832089498062
0.252128576,0.013950958363549277,0.05533271390684917
0.36613734500000006,0.020274235459652935,0.055373306592510885
0.0415562453,0.0031033966495442235,0.07467942849842171
0.0519673835,0.003667005831176661,0.07056360324888516
0.08040376840000002,0.00491836629352051,0.06117084300143959
0.123126154,0.006601779601910093,0.05361801199369951
0.18480820499999998,0.010113730003394225,0.05472554643011779
0.271345451,0.014890656251461793,0.0548771176984345
0.38505731,0.021164070729558285,0.05496343058532842
0.050569311799999996,0.0032607287356583815,0.06448038582281798
0.0633306165,0.004215023825126512,0.06655586283652414
0.0980962523,0.006225515671424325,0.06346333856246947
0.148070306,0.008462959781224452,0.057155009737228826
0.21239500199999997,0.01123846316149269,0.05291303022983889
0.298736187,0.01615903939769587,0.05409133577009828
0.412342492,0.022439604188400207,0.054419819988865484
0.0604037601,0.003242852636661292,0.05368627104161504
0.0754070923,0.004488334962192946,0.05952139016760557
0.1164912143,0.007393205422290232,0.06346577694048668
0.17474699800000001,0.010447890413863273,0.059788668952489084
0.247058063,0.013473726507504523,0.05453667993626471
0.33521578,0.017659237532119437,0.052680209541804496
0.44864513699999997,0.024126505720151344,0.05377636740137305
0.011443698189999999,0.0006789388534284355,0.059328622806718356
0.0130146939,0.0007511070030447145,0.05771222963950881
0.0171595319,0.0009310430334428761,0.05425806711212653
0.023661986200000002,0.0012332526972704681,0.05211957638917345
0.0331684743,0.0017021301800565576,0.051317711048788205
0.046334985,0.0023615589144549073,0.05096708058619005
0.0635794808,0.003218455782930385,0.05062098246845678
0.0140500942,0.0007600458077222689,0.05409542433688942
0.015622951999999999,0.000832931992566164,0.05331463558014926
0.0197766986,0.0010185229843590706,0.05150116331140682
0.0262924781,0.001321803719454274,0.05027307484775557
0.035798371200000005,0.0017897798446241322,0.04999612509253303
0.0489587895,0.002446884737313437,0.04997845662245054
0.066216421,0.003319157223050805,0.05012589283632235
0.0225478405,0.0012545686695020907,0.05564030264903154
0.024153388300000002,0.0013102767156767897,0.05424815348481727
0.0283410959,0.0014734797689628226,0.05199092420991465
0.0348789542,0.001774270406154743,0.05086936941918812
0.04440538150000001,0.002242815762302241,0.050507746731153304
0.0575738336,0.0029007058790073057,0.05038236465475361
0.07485129859999999,0.0037787157076415814,0.050482967942009516
0.032167622300000004,0.002418206010562837,0.07517515556512974
0.0341424718,0.0025015202370921048,0.07326711000145295
0.038884276300000006,0.002663710463320049,0.06850353707933221
0.0457250441,0.0029442408589891098,0.06439011524078792
0.0553339535,0.003397485050164878,0.06139964407504116
0.0685029841,0.004049091964843099,0.059108256640795
0.0857384412,0.004922590757846095,0.05741404542640664
0.041110345,0.003760105370437349,0.09146372696306365
0.04349025630000001,0.003896337895796325,0.089591053888462
0.0491396717,0.004096149114575536,0.0833572747409205
0.05653117409999999,0.004366256238034521,0.07723625605777966
0.06628856129999999,0.004804330685219873,0.07247601382502585
0.0794484599,0.005468337842427159,0.06882874569639277
0.0966910019,0.006363969787996241,0.06581760104810995
0.049085661700000005,0.005281651494535856,0.10760069868908083
0.0518307065,0.0054784953574343,0.1056998008976455
0.058458181,0.005791252805272239,0.09906659266856488
0.06675062740000001,0.006069674265822048,0.09093059499575651
0.0769158066,0.006465933669941296,0.08406508305330956
0.09010381869999999,0.007086946020362779,0.07865311506894858
0.1072561407,0.007932321203601794,0.07395680239687939
0.0560562112,0.00700022757744565,0.12487871419760974
0.0591589994,0.007249874375336292,0.12254896886130046
0.0667144162,0.007687592801157848,0.11523135836355933
0.0761960502,0.008005512778800086,0.10506466880877884
0.0869963795,0.008381506524929585,0.09634316477422586
0.10044276290000001,0.008977988599912218,0.08938412624959978
0.1175915218,0.00978839269732584,0.08324063289166345
0.0231475602,0.001822679092992508,0.07874173680699653
0.0236500093,0.001842209089042626,0.07789464543858027
0.025215385599999997,0.0019100126470640408,0.0757479055590584
0.0277012493,0.0020027203320503633,0.0722971123201423
0.0308630145,0.0021338648033037443,0.06913986977207766
0.0346069289,0.002272005453813205,0.06565175027169791
0.0388855358,0.0024473780071759183,0.06293800398594272
0.025635677100000004,0.0019136891272307714,0.07464944732163017
0.026139389299999996,0.00193197650083931,0.07391054468282128
0.0277101776,0.0019956034759469254,0.07201698613244996
0.0301864335,0.0020920451813592838,0.06930415219006525
0.0333513982,0.0022169888574891375,0.06647364060104495
0.0370951878,0.0023619563315190996,0.06367285008108517
0.041367119,0.0025474616625891272,0.06158180033250871
0.0340926659,0.002283647255430318,0.06698353429235107
0.0345915907,0.0023006208143487978,0.06650809540102467
0.0361551641,0.0023635252793840554,0.06537172042275576
0.0386301099,0.0024649350054419374,0.06380864594542449
0.04178959980000001,0.002582205107736095,0.061790615849259566
0.045525088299999995,0.002724326042535869,0.0598423011193999
0.0498097955,0.002904026460136154,0.058302316461752074
0.0472317252,0.0037432324220559015,0.07925250255427684
0.04783832080000001,0.0037394888373214613,0.07816931645563656
0.04970045640000001,0.003741599088790818,0.07528299254794805
0.052546201199999996,0.003755839915682082,0.07147690660618265
0.0560367102,0.0037853709461604943,0.0675516270075486
0.0599994048,0.0038609335959621724,0.06434953161338981
0.0644232344,0.0039786454546353245,0.0617579277366323
0.0593400599,0.005662117061810329,0.09541812177729751
0.060120812700000005,0.005680062617893566,0.09447747564951937
0.0625180231,0.005725236437433908,0.0915773748679828
0.06616221759999999,0.005765102122522492,0.08713586593147224
0.0705278047,0.0058078077703041025,0.082347774682743
0.0753167344,0.005859421885410529,0.07779707832646723
0.0803916105,0.0059368632911022115,0.07384928917554415
0.0703713418,0.007518202447726301,0.1068361389085564
0.0713246288,0.007554303830181128,0.10591437988922457
0.0742563024,0.007641442950745869,0.1029063218039506
0.07870667899999999,0.007745419744748593,0.09840867183264833
0.08401969,0.00783245712185555,0.09322168555793946
0.08975221099999998,0.007914678204550113,0.08818365716416851
0.09573707420000001,0.007992998066497038,0.08348905722561802
0.0803921143,0.009220700576890792,0.11469658009592605
0.08151447989999999,0.009285325442868763,0.11391013540489711
0.0849747299,0.009425280231512404,0.11091862536785073
0.0902356189,0.009622545655168313,0.10663799697359104
0.096513416,0.00978231718585677,0.10135707128899851
0.1032831171,0.00994816217157569,0.09631934483487514
0.11030027910000001,0.010047607995134817,0.09109322367195004
0.023151421,0.0015205732576139734,0.0656794784913623
0.026819123099999998,0.001705148505498038,0.06357957712264045
0.0360432917,0.002114569738220735,0.05866749784733826
0.04979574059999999,0.0027371028068720812,0.05496660505280409
0.0691312949,0.003661026701805837,0.05295758899209968
0.09548962470000001,0.004966686731811446,0.0520128416821754
0.13000403900000002,0.006717489153098871,0.051671388095095035
0.0245040265,0.001566757643421908,0.06393878342491623
0.028173178099999998,0.001752227935654742,0.06219489790733769
0.0374113096,0.0021582635705185934,0.057690136848847266
0.051159474700000006,0.0027823858658562127,0.05438652140531483
0.07049174760000002,0.0037055935267213966,0.05256776364445525
0.0968496149,0.005020256811447087,0.051835588779889794
0.13135367000000003,0.006768941491253415,0.0515321839980064
0.0321501608,0.0017127792807328877,0.05327436125087398
0.0357950904,0.0018982883017509234,0.05303208570052734
0.0450019278,0.0023113642299453004,0.051361449229855
0.058755175,0.0029325896792258034,0.049912023566022964
0.0780944547,0.0038615620690584662,0.04944732739210056
0.1044474088,0.005170998355549503,0.0495081535766113
0.13898303299999998,0.006914992860746508,0.049754223314053804
0.0444337894,0.002439404089239468,0.054899753592464656
0.048228535999999995,0.0026291237341466937,0.05451386154758448
0.057718977600000006,0.0030457763989023144,0.05276906358269094
0.07168426030000001,0.0036333425506748537,0.05068536015394795
0.09110304459999999,0.004527401081338182,0.04969538725315205
0.11747239000000001,0.005835825585653341,0.04967827406638565
0.151985282,0.007572003956707656,0.049820639584743844
0.0577487396,0.003026954415157797,0.052415939051209996
0.0619739384,0.0032761439040777294,0.05286325169351718
0.07185173330000001,0.0037043170323741792,0.05155501283326979
0.0860585365,0.004350209435557208,0.05054942382801511
0.1057430526,0.005280919168220104,0.04994105086219257
0.13235457299999998,0.00652723472734487,0.04931627656979311
0.166870228,0.008243175039676809,0.04939871622682033
0.0719354943,0.0033575362997325183,0.046674264664537356
0.0766884216,0.003662688205124946,0.04776064142028118
0.0874515265,0.004159330225725578,0.047561550863558434
0.1020387748,0.004784722069689015,0.046891214433603876
0.121737863,0.00567518697872365,0.04661809266952263
0.14835684,0.006983374391101073,0.047071468973733016
0.183144403,0.008701460937166358,0.04751147616106159
0.087267739,0.003319427873590111,0.03803728515975544
0.09255282699999999,0.0036934425061393816,0.03990631756866143
0.1044869865,0.004308450908835053,0.04123433025638129
0.119676279,0.00492766856135938,0.041174981395932106
0.139678586,0.005760120864441733,0.04123839615932061
0.16630133,0.00695803370530383,0.04183991616485466
0.20105784299999999,0.008654342468721522,0.04304404314494473
0.00758743166,0.0003677554638855309,0.04846903146743214
0.00956705005,0.0004639951261215596,0.048499289090847775
0.0164694285,0.0008007070262834525,0.04861777846653589
0.0295889854,0.0014427219034510905,0.048758748701504664
0.04998505079999999,0.002465745807841564,0.049329664937372925
0.07850148239999999,0.003956898251267162,0.05040539529056285
0.115835914,0.005993524136948494,0.05174150166371109
0.00942413929,0.00041573470721167395,0.04411381182075822
0.0114799042,0.0005204171306867908,0.045332880973587814
0.0185647112,0.0008759232328031518,0.0471821631571167
0.0318082338,0.001519418131475275,0.04776807605945335
0.052274397300000004,0.002542741008151882,0.04864218698800534
0.0808365914,0.004023383748930394,0.04977181347270902
0.11820005,0.006062166145684056,0.051287339943460734
0.0164056585,0.0007830241998465279,0.047728910110284684
0.0191357345,0.0008939310717503844,0.04671527355014172
0.0267083466,0.001059250334519475,0.039659899221147404
0.0398465494,0.0017509095687549363,0.04394130972743492
0.060320238400000004,0.002795914306031591,0.0463511812982422
0.08891510379999999,0.0043030092332886445,0.04839458145342282
0.12629621900000002,0.0063492835561751145,0.05027295042122452
0.0241678447,0.0011829356566270329,0.04894667568875238
0.028193054099999997,0.0013998859613582808,0.04965357624586975
0.0396821357,0.0019106892232446733,0.04814985860866035
0.0558697169,0.0022755991421821837,0.040730457722834526
0.0762756598,0.0032368340701867744,0.042436002240740685
0.1047054939,0.004743251485764802,0.045300884500816076
0.141984891,0.006823821681393678,0.048060195935873753
0.0325330262,0.0014387589549344128,0.04422456571022627
0.0378031485,0.0017823104947841068,0.047147144232817184
0.0529361476,0.002741131261170323,0.051781842567824546
0.0747978071,0.003675647490028191,0.049141112988968776
0.1008029737,0.004289865372089077,0.0425569327434343
0.130082166,0.00545773194820545,0.04195603529699413
0.16713548600000003,0.007560204828233746,0.045233989556435344
0.041844904599999996,0.0014057599013199227,0.03359452996147882
0.0482687869,0.0019873833005995324,0.04117325974478825
0.0668130642,0.0033340075062257926,0.04990053286952513
0.0940851974,0.004903899908679579,0.05212190699702544
0.127045743,0.006322582900641674,0.04976619248581729
0.16349003900000003,0.007298383879787068,0.044641153212931016
0.202788124,0.008646599146336172,0.0426385873875739
0.052179461700000006,0.001403579717267899,0.026899083883571356
0.0595328341,0.0021192998942360423,0.035598840980359814
0.0814601205,0.0039297206798055056,0.048241036910883356
0.1138255961,0.006008639042816738,0.052788118390681885
0.153249754,0.008210811467963836,0.053577974865550757
0.19767221899999998,0.01012641285096886,0.05122830563746977
0.24567325199999998,0.01140357314656266,0.04641764235107964
0.0120599263,0.0005181211777694125,0.04296221758580834
0.0161843738,0.000725091410090167,0.04480194408820235
0.030170656,0.0014325827980739324,0.047482653279860156
0.056372407900000004,0.0027683911272725088,0.04910897423759875
0.0968391913,0.004928306911056156,0.05089165703365551
0.153137206,0.008048186289600665,0.05255539460214956
0.226840082,0.012105261828775915,0.05336473925615983
0.0138943323,0.0005824318061159482,0.041918661043967416
0.018070546299999997,0.0007916549840935445,0.04380913398802695
0.0321196124,0.0015009964638168305,0.04673146254457388
0.0583665137,0.0028367098172406603,0.04860166621945522
0.098839478,0.0049951889292613365,0.05053839852595475
0.15515517399999998,0.008122785010453623,0.05235265316033627
0.228859081,0.012172889384217676,0.05318945322609976
0.0220397295,0.0008346466712121456,0.03787009596520437
0.0262125986,0.0009920874446922286,0.03784773344418544
0.040176437300000006,0.0017385279081585537,0.04327232639312579
0.0664032569,0.0031017135293109036,0.04671026202798953
0.1068891913,0.005272706570934655,0.049328716091938986
0.163193134,0.008402824050881589,0.05149005871093565
0.236923133,0.012453932271308098,0.05256528610614016
0.0332615,0.0014958483844659221,0.044972366984829974
0.0393976914,0.001790813461307246,0.04545478168061507
0.0562473406,0.0022283942104503883,0.03961777013241384
0.0823387405,0.003518665057500732,0.04273401604316175
0.12262078,0.005750609775353253,0.04689751423334
0.17882795,0.008925908268513513,0.04991338472824585
0.25248791800000003,0.012996502235818745,0.051473758977325576
0.0451344251,0.0019832640476100333,0.04394127194964611
0.053207802,0.002493257328392234,0.04685886720883967
0.07569862610000001,0.0035501185297795728,0.04689805763567976
0.1074162695,0.0043820171046203065,0.04079472434685796
0.14773728400000002,0.006397167635845188,0.0433009695497393
0.2035702,0.009611966086501141,0.047216960471135466
0.27695570199999997,0.013703969761146234,0.04948072800879267
0.0578827756,0.002306889765188916,0.03985451183493205
0.0678007977,0.0030459044586158193,0.04492431596591406
0.0957594355,0.004710974418682746,0.049195929300175814
0.13576176599999998,0.0064635404193055055,0.04760943091522179
0.18314210000000003,0.007731916874006506,0.042218129386997885
0.23904076900000001,0.01051063148520853,0.04397003711617298
0.31194063,0.014677172212154671,0.047051171923819836
0.07167556550000001,0.0024102770996208517,0.03362759795206431
0.0831686895,0.0033972475814620135,0.04084767479066763
0.116554286,0.005858821535256556,0.05026689053079143
0.164536661,0.00841348402479701,0.05113440356491135
0.222224958,0.010758545376157821,0.048412858182013116
0.285734551,0.012166321383779584,0.04257910477119578
0.358805428,0.015837627439668284,0.0441398769465335
0.00924122361,0.0003447324212140541,0.03730376363158407
0.0118100014,0.00043002816507852225,0.03641220271815736
0.018164946100000003,0.0009950254548304533,0.05477723134176837
0.024728089399999997,0.0017061339073934372,0.06899578369339919
0.0310998753,0.0024335302037682954,0.07824887335700331
0.036989846,0.0030881049473179584,0.08348520692186603
0.0424634491,0.0037371001473536325,0.08800745644926032
0.014328425700000001,0.000800616949926755,0.05587612810294678
0.0170878718,0.0009149059960052105,0.05354124882919653
0.0247200404,0.0012854749842852108,0.05200133023590086
0.0371524268,0.001909356541247172,0.0513925120295822
0.055812888399999996,0.002841670869847171,0.050914241339410256
0.0819517946,0.004160424458415875,0.05076672791270241
0.116375032,0.0058784384226821034,0.050512883405111356
0.0167969698,0.000883854831219828,0.05261989762104758
0.019552716599999995,0.000999118622219457,0.051098711379034524
0.0271847193,0.001369904378759501,0.05039244156401869
0.0396193335,0.0019945476108279812,0.050342785570281774
0.0582791677,0.002929664076635517,0.05026949066459501
0.0844161751,0.004245953978792047,0.050297872105224614
0.118843098,0.005974676684129098,0.05027365311638963
0.025752441400000003,0.0012659286444341319,0.049157616738975736
0.028493682800000003,0.0013716984334818554,0.04814044022002854
0.0361243704,0.0017370157758781262,0.04808431971670089
0.0485590847,0.0023643839937509763,0.04869086821463454
0.0672265055,0.003303354373393198,0.049137677896900316
0.0933705018,0.0046193488743349505,0.04947332171599136
0.12780413300000001,0.006351400334376547,0.049696361027515026
0.0374904565,0.0023884657978722147,0.06370863469939916
0.040668870999999995,0.0024969879001173257,0.061398013731862044
0.0487244518,0.0028353651856635386,0.058191833482332554
0.0611536076,0.0034581954373958486,0.05654932837348828
0.07979379240000001,0.004398477265797788,0.05512305072239915
0.1059266321,0.005719613235161921,0.05399598874966895
0.14037401,0.007451644204015865,0.05308421554685134
0.0492221184,0.003578589843587844,0.07270288154822374
0.053071407,0.003740200700726194,0.070474873611815
0.06196446369999999,0.004119257188090341,0.06647773485192517
0.07439642260000001,0.004756811938926276,0.06393871872713239
0.09299729030000001,0.0056955985623918255,0.06124477975668314
0.119105947,0.007010616278958777,0.05886033783820028
0.153503733,0.008761210145117963,0.057074899573406224
0.0608381342,0.0047139062035180465,0.07748275428732734
0.06535387840000001,0.00497091072613869,0.07606144957020163
0.0753372597,0.005504752339321286,0.07306812540357485
0.08779083439999999,0.006154858334377233,0.07010821091338476
0.1062882085,0.007095682576206466,0.06675888771054474
0.132374113,0.008415666216057473,0.06357486388639653
0.16679837600000003,0.010142930143036109,0.06080952576562321
0.07252715209999999,0.005822818827816744,0.08028467490062587
0.0775840276,0.006225750943088199,0.0802452661414577
0.0886378723,0.006963855142069113,0.07856523358886078
0.1010837319,0.007610525022591535,0.07528931589229874
0.1194834166,0.008557564806656422,0.07162136010309252
0.14550718599999998,0.009867561189840134,0.067814940698806
0.17990314899999998,0.011619941010947384,0.06458998119564535
0.0318189573,0.002080779065577712,0.06539431968054189
0.0359510528,0.002309422651880157,0.06423797001795054
0.046268789100000006,0.0027770929577828965,0.060020869614305424
0.0611190878,0.003431365402217417,0.05614228755255436
0.0811883289,0.004369591567794882,0.05382043979716501
0.1078704055,0.005664017840526065,0.052507616099821415
0.14244642300000002,0.007389123167281233,0.05187299906633129
0.0333144569,0.0021543673140428502,0.06466764025328747
0.037448339000000004,0.002381296684816934,0.06358884661925683
0.047762942800000006,0.002850639942779784,0.059683088513126197
0.0626145119,0.003509459835285749,0.0560486655376411
0.08268711349999999,0.004439000440585613,0.05368430765920513
0.10936853590000001,0.005743207574425996,0.052512429897363155
0.143963729,0.0074679389862438795,0.05187375346636012
0.0395196167,0.0025491906906366063,0.06450443864341948
0.0436602757,0.0027722237645544183,0.06349533346062719
0.0539692989,0.003250833591479004,0.060234867929310904
0.0688185282,0.003908492001167195,0.05679418179081596
0.08889186799999999,0.0048455981300696135,0.05451115202202314
0.11557769700000001,0.006142131270799961,0.0531428764392144
0.15016936800000003,0.007865553182163186,0.052377880302214394
0.050140168199999995,0.00336148598355644,0.06704177716652415
0.0544376187,0.0035816288936337363,0.06579326905116326
0.065003334,0.004017129199962728,0.06179881788775216
0.0800426824,0.004625431556734601,0.05778706332728551
0.10020188959999998,0.005532296045182632,0.055211494187058056
0.126906631,0.00682433994482408,0.05377449461111358
0.161506664,0.008553529282482774,0.05296084428121662
0.0630049097,0.00396472244730701,0.0629271983117692
0.0675732404,0.004221834407068632,0.062477903709774324
0.0785542743,0.004720685247496961,0.0600945688769091
0.0940078915,0.005389639521599802,0.05733177753061085
0.114556928,0.006306241410026859,0.055048974515333186
0.141507529,0.007556002659432324,0.05339647093570777
0.176158383,0.00926394329287721,0.052588716671390034
0.0777576635,0.004115305891337486,0.052924762732068024
0.0828067535,0.004432620348685789,0.05352969608554681
0.0945332183,0.00496800174083021,0.052552973760655416
0.1103991046,0.005624733685490499,0.05094908791036063
0.131113229,0.006541134043507603,0.04988919953689497
0.15823750199999997,0.007860044273028619,0.049672449158282464
0.19317933900000003,0.00955831256284958,0.049478958838603225
0.09430555269999999,0.004000264833777016,0.04241812617866155
0.09986821219999999,0.0043987866992201835,0.04404591413342818
0.112621786,0.005041428926189659,0.044764242383704154
0.129217894,0.005706077576941806,0.04415857123427353
0.15033979,0.006569447214538268,0.043697328661549066
0.17759422,0.007784803621738254,0.04383478033090409
0.212526693,0.009501072937711756,0.04470531585277976
0.011498908,0.0006240428089990809,0.054269745353131005
0.0129584435,0.0006877400807109953,0.05307273830464248
0.0171181216,0.0008763650070255994,0.05119516191692431
0.0241503514,0.0012239463857593,0.05068027232760266
0.0347669553,0.0017606806834008291,0.050642360488806715
0.0495613508,0.0025016425573738997,0.05047567342280549
0.06891565009999999,0.0034856938769897844,0.050579133650076165
0.014081606600000001,0.0007107749476751996,0.050475415757971785
0.0155414686,0.0007741278078437157,0.04981046693642039
0.019699501600000002,0.0009650808092827697,0.048990112992643914
0.026734768899999997,0.001309575485787576,0.04898398376608283
0.0373605728,0.0018453974777133816,0.04939425012545262
0.052144228599999995,0.0025929788837384606,0.0497270542369949
0.07153211949999999,0.0035845134393005526,0.050110544247197276
0.0224997181,0.0012150950141762026,0.054004899473660634
0.0239819016,0.0012630004066922324,0.05266473141947311
0.0281486624,0.0014401693908428137,0.051162977848738335
0.035180566600000004,0.0017882103612552244,0.05082949292963417
0.0458079474,0.002334347273673595,0.0509594383980976
0.0606119166,0.003081490282393395,0.05083967733159249
0.08001383910000001,0.004061892191114066,0.050764870637410336
0.032052677099999996,0.0023836141555016615,0.07436552485351253
0.033826661,0.002441012500920192,0.07216238401183586
0.038341044100000006,0.0026000498639180076,0.06781374698969159
0.045446328700000004,0.0029420003838961603,0.06473571062949603
0.0560478667,0.003486468454922298,0.06220519459882134
0.07081684690000001,0.004236063330502794,0.05981716944393911
0.09021141819999999,0.005228903991662381,0.0579627734049123
0.0407102103,0.003813695062552071,0.09367908036947849
0.0428556047,0.003915341946249902,0.0913612577318248
0.048053291299999995,0.004081332053769631,0.08493345499041044
0.055378980499999994,0.004387364255233186,0.0792243594161721
0.0659272797,0.00492572804175375,0.07471456526294001
0.08067118499999999,0.005698746039847861,0.07064165525581237
0.10007077680000001,0.006677684062472555,0.06672961154102437
0.0481452427,0.005406473761834428,0.11229507753285099
0.0506311325,0.005559702619721084,0.10980798463714166
0.0566666825,0.005794172819566806,0.1022500800107154
0.0645590202,0.006075597374745299,0.09410919428336212
0.07516175970000001,0.006574915037739986,0.08747686408597995
0.0898108183,0.007310208537052162,0.08139563446169115
0.1091916788,0.008316072479230227,0.07616031341053278
0.0542336411,0.0071223910952105075,0.13132791659843962
0.0570222848,0.0073240930088025605,0.12844264368730732
0.0638979852,0.007643640918425642,0.11962256547684766
0.0726265239,0.007944424677520429,0.10938737324753647
0.0834776124,0.008386911148127946,0.10046898691759835
0.0981121713,0.009090891632753345,0.0926581433505931
0.1174386816,0.010036172998458947,0.08545883572367137
0.030550928800000002,0.001980148080976055,0.06481466059310298
0.0332887608,0.0021808476742454118,0.06551303268235241
0.0403228337,0.002572468152341078,0.06379680980459164
0.0500571094,0.003024107942769431,0.060413155673935716
0.0621897514,0.0035626586848198864,0.05728690989460824
0.0770828897,0.004238834638999343,0.054990603692940475
0.0953302089,0.005097664885534945,0.05347376182593202
0.0316808152,0.0020211987228836124,0.06379882304555132
0.0344174139,0.002226549680284625,0.06469253287751016
0.04146515890000001,0.0026223447709022296,0.06324212520748905
0.0512085214,0.0030734384773142727,0.06001810623093431
0.0633393274,0.0036088014260058122,0.056975682788917834
0.0782317407,0.004281451955414194,0.05472781146251798
0.0964727707,0.005148580685543061,0.05336822658025993
0.0387765993,0.0020947737733012653,0.05402159578499359
0.0415211961,0.0022952901516616817,0.05527996221818094
0.0485447621,0.002698483692986657,0.05558753563212244
0.0582739155,0.003148563231407609,0.05403040458826915
0.0704001883,0.003687601664036629,0.05238056535193428
0.08529194270000001,0.004367562347768874,0.051207209139684344
0.10353141689999999,0.005227726662035549,0.05049410911747649
0.052925655499999995,0.0025857751308373676,0.04885674265928304
0.055632669899999994,0.0027785780337744276,0.04994507793296521
0.0626368618,0.003175688720361205,0.050699997239663834
0.07236355629999999,0.0036159830588959533,0.04996967042229175
0.0845067317,0.004132027116389205,0.048895833897090644
0.099425748,0.0048118810614213295,0.04839672980304186
0.117681845,0.00566964312652544,0.04817772126639789
0.06915492979999999,0.00322081375444666,0.04657388509772821
0.0720599096,0.0034519956613231185,0.04790452389525505
0.0792878914,0.0039009942067256328,0.0492003777354285
0.0891278152,0.0043910705726352,0.049267117821544
0.1014726896,0.004958521602422796,0.048865577742829396
0.11661030600000001,0.005630477010852076,0.048284557377390604
0.135021309,0.006439762501256672,0.047694416155132015
0.0867978819,0.003492171668191945,0.040233374268456024
0.0899631003,0.003784759820354216,0.04207013550814918
0.09782783910000001,0.004323955516043836,0.04419964251304653
0.10806917899999999,0.004799590649101019,0.04441220608422517
0.120482417,0.0053470621948156,0.04438043598358091
0.13561688400000002,0.006024652175385593,0.04442405692926548
0.154093847,0.006885992326012636,0.044687003797190136
0.105823416,0.0034143688455639293,0.03226477630965843
0.109241079,0.003757992791714958,0.03440091242338386
0.117810986,0.004413756847098547,0.03746473055660995
0.128881621,0.004968038265509493,0.03854729810939834
0.14167922100000002,0.005532230701506735,0.03904757989533789
0.156989422,0.006177394672258918,0.03934911405851866
0.17546448600000003,0.00697977325752997,0.03977883739693039
0.0211394143,0.001216802449827998,0.057560840265475005
0.0250618809,0.0014523482897707389,0.057950490450648456
0.0348229665,0.0019271228578627382,0.05534057122510624
0.050042814500000005,0.0026633062038329586,0.05322055185031526
0.0716236589,0.0037210141787178143,0.051952305088365354
0.1011184554,0.005210745815797167,0.05153110572332938
0.13976903699999998,0.007172159986957172,0.05131436934030799
0.0232837893,0.0012927618643251212,0.05552197057225222
0.027206783799999995,0.0015264856428067889,0.05610680240737566
0.036970837400000005,0.002000148178950499,0.0541006998924644
0.052191901299999996,0.002741471579036882,0.052526762021541495
0.0737761196,0.0037947228837136478,0.051435652949598176
0.1032709304,0.0052749637900939795,0.051078883182928886
0.14192429099999998,0.007241611274030328,0.05102446679850125
0.031456229,0.0015253330945561852,0.048490653299738666
0.035330708200000005,0.0017742191643469235,0.0502174809036781
0.0450513479,0.002259364379247802,0.05015087193978944
0.0602688019,0.0030012810155533106,0.04979825251102778
0.08185531409999999,0.004063853686649863,0.04964679118676625
0.1113498963,0.005544874172648719,0.049796850800019284
0.150017126,0.007511732330210171,0.05007249859066205
0.0442309642,0.0024877471013828555,0.05624446914912281
0.0483580499,0.002744936571810586,0.056762763955264174
0.0583805857,0.003208489916523027,0.054958165939109904
0.0737112444,0.003908872044240753,0.05302952183290984
0.095269563,0.004964582511029485,0.05211089832572744
0.12475905600000001,0.006453427954446166,0.05172713036916667
0.163419465,0.008421939582133092,0.05153571872318326
0.05730423539999999,0.0035164123096813487,0.061363916386559955
0.0619751559,0.0038868577591243104,0.06271638534311957
0.07279691719999999,0.004401526859943373,0.060463094169918685
0.08846584469999999,0.005146089331434017,0.05817035205943179
0.1101746492,0.006200970333018078,0.056283095776066036
0.139715575,0.00767064175889921,0.05490183724254944
0.178351393,0.009632077759056324,0.05400618182475493
0.07058477669999999,0.004560167957903678,0.06460554486536582
0.0757989025,0.005031112309467383,0.06637447434634536
0.0878777517,0.0056548005145359735,0.06434848872602612
0.104103227,0.006356172408416603,0.061056439762588746
0.125835578,0.007412505345388387,0.05890627645377356
0.155391571,0.008907853682351613,0.05732520512551876
0.19412483200000002,0.010869985279923878,0.05599482131128838
0.08392217629999998,0.005688869267072865,0.06778743733642743
0.089661761,0.006212378681993516,0.06928682431291434
0.1031978044,0.006991716037614176,0.06775062781872689
0.120425674,0.007693710938404674,0.06388763029389127
0.14240401800000002,0.00867172442067344,0.06089522291901509
0.171945107,0.01010460801182429,0.05876647604647622
0.210651899,0.012070124623267989,0.05729891199921245
0.014941399499999999,0.0008832622554154521,0.05911509530385371
0.017822837499999997,0.001014522983814777,0.056922641179597645
0.0258343657,0.0013863959666812148,0.05366479606198401
0.0395787062,0.0020645273486284443,0.05216257798311871
0.0605959753,0.0031303740152728403,0.05165976782739959
0.09003194410000001,0.004614496318843673,0.05125398951419147
0.128658403,0.006599460116738598,0.05129443520870221
0.016755827799999998,0.0009489958848786841,0.056636765202294825
0.0196292206,0.0010812462128157343,0.05508350203246146
0.0276394253,0.0014529024519990784,0.05256630469806036
0.0413880664,0.0021372592762425725,0.051639505348879323
0.062406288000000004,0.003200461224211861,0.05128427481877885
0.0918111149,0.004697468258629197,0.0511644833389252
0.130517985,0.006646271139129808,0.05092226285235562
0.024502774600000003,0.001324493591977715,0.0540548412822487
0.027412326999999997,0.0014387083191385798,0.052483990838814235
0.03545415799999999,0.0017938640398506987,0.050596718157873026
0.04922023419999999,0.0024762584901864707,0.05030976651034446
0.07025630470000001,0.0035422009297715997,0.050418264167138856
0.0996836953,0.005035581588828212,0.05051559910247641
0.13833769499999998,0.007005862993683309,0.05064319593935196
0.034052677,0.00209188000776763,0.061430706542326456
0.037213356399999994,0.002218861975370434,0.05962541920487544
0.0455271577,0.002599197178544495,0.05709113658427429
0.059511283500000005,0.0032848995016581165,0.05519792732512846
0.0805932733,0.004330701338524813,0.05373527046611238
0.1100228562,0.005827928784396525,0.052970164433856284
0.148700111,0.007756428347725027,0.05216155048952873
0.0441771375,0.0027166187905661343,0.06149377131024242
0.047817739000000005,0.002881075885643736,0.06025119434533983
0.0565698898,0.0032339874940400695,0.05716800060020745
0.0705434345,0.0038940539795739326,0.055200799439017
0.0917194579,0.004976383118207114,0.054256569240005444
0.121261381,0.00643989982931805,0.05310759102535744
0.15991083,0.008427178704644872,0.052699236847466004
0.0546714896,0.0031387755610292295,0.05741156101642472
0.0588266526,0.003358882897716712,0.057097977689737046
0.0683976167,0.0037341565571497415,0.054594834400856274
0.0826334638,0.004334139373621889,0.05245017181068343
0.1038149843,0.005331815624349323,0.051358825128188394
0.13337000499999999,0.006820462102986371,0.0511394005195274
0.17219578000000002,0.008755296477333363,0.05084501186575747
0.06584680709999999,0.003412732176768335,0.05182836233176044
0.07056467170000001,0.0037142247130872975,0.052635754175659216
0.0812061802,0.004130582109406676,0.050865366394941894
0.09594073589999999,0.00466007592826967,0.0485724430248994
0.117341551,0.0055700239894134786,0.047468470818265204
0.147032241,0.006939098903352618,0.04719440345980048
0.18588312299999998,0.00884192000774121,0.04756709412366184
0.0190213714,0.0010553565754963976,0.05548267542351849
0.0219694745,0.001182664103209686,0.05383215257195551
0.0301547116,0.0015544301027031193,0.05154849840126209
0.0440810604,0.002241757884251429,0.05085535293183258
0.06525233230000001,0.0033215616691985414,0.05090334018909146
0.0947663256,0.004809967708833882,0.050756085332846146
0.13350901399999998,0.006811919335020845,0.05102216794905583
0.0212659619,0.001191130062009608,0.05601110674469928
0.024213495100000003,0.001318291558403887,0.054444496879093134
0.0324010059,0.0016884859049356488,0.05211214460893168
0.0463268789,0.002376332597946014,0.05129489951342295
0.0675003627,0.0034500889436357594,0.0511121541519622
0.09701420859999998,0.004950580404531146,0.05102943657400661
0.13576062000000003,0.006928966210940298,0.05103811555177265
0.027534881399999996,0.0016981403981254865,0.06167233384653281
0.0304824122,0.0018221048626304638,0.05977561259507093
0.03867220860000001,0.002184203264081634,0.05647992041710371
0.052607755400000004,0.0028737804606000384,0.054626555319637116
0.07378733180000001,0.003943698232331736,0.05344681988259312
0.10332033319999999,0.005446216688409934,0.052711954363015304
0.142078589,0.007403544195771222,0.05210879589866438
0.0363944292,0.002803723383131167,0.07703715773982153
0.039541516299999996,0.0029203894492446673,0.07385628378759637
0.0479586811,0.0032805091438366067,0.06840282235861167
0.0619965895,0.0039594609518353455,0.06386578655000603
0.0832032444,0.00503701205870188,0.060538649604652675
0.1127507304,0.006537796582218378,0.05798451645523334
0.15150991,0.008505154659245043,0.05613596271851157
0.0454159852,0.004140436599750987,0.09116694444737018
0.048949861,0.004258791916121734,0.08700314626269795
0.0577865671,0.004591212745879406,0.07945121117740538
0.07193860939999999,0.005248957566643882,0.07296440131971585
0.0931864302,0.0063178613178368655,0.06779808287834665
0.122732436,0.007804366230781855,0.0635884570137747
0.161527395,0.009782022399238012,0.060559525517253666
0.0539407161,0.00542028514485191,0.10048596935204407
0.057986283099999994,0.005592080957681286,0.0964379963454027
0.0675237703,0.0059245799687212995,0.08774065699233179
0.0819382513,0.006539848414500366,0.07981435179225464
0.1032267047,0.007573067423480957,0.07336345227225835
0.132869304,0.009057105978638668,0.06816552586622014
0.17171094099999998,0.010962348802459526,0.06384187716063781
0.061988308400000004,0.006675279337790065,0.10768610259075992
0.0665641239,0.006910331868790066,0.10381465966819503
0.0770552328,0.007290002979932971,0.0946075005555362
0.0919083799,0.007855623374976391,0.08547232998257204
0.11334303569999998,0.008815924148291202,0.07778090725949387
0.14309205400000002,0.010241681413872786,0.07157407506270602
0.18206077699999998,0.012181639229906565,0.06690973987168343
0.005269184069999999,0.00026101026055933577,0.0495352329870943
0.00638911149,0.000314706930951431,0.04925675994917268
0.01008090254,0.0004927467246295825,0.04887922710039239
0.0166483728,0.0008114862855969113,0.04874267865967726
0.0264124634,0.0012917176385178373,0.04890561016424683
0.039799340100000004,0.0019535674242480276,0.0490854225054859
0.057196417799999996,0.002829947155100926,0.04947769919781455
0.00792770239,0.0003387991669717159,0.04273611070454373
0.009008404130000001,0.00039537607436923485,0.043889691077750835
0.0126357713,0.0005765609012404059,0.04562926057710509
0.0191727762,0.0008987130775109757,0.046874436343286356
0.0289278549,0.001381101046200388,0.04774294709976535
0.0423036912,0.0020446866678668183,0.04833352858501431
0.0597273029,0.002924327742834086,0.048961322558465734
0.016220248000000003,0.0009023602240291346,0.05563171562044763
0.0176928333,0.0009247794117201416,0.05226858785359955
0.0219863292,0.000963128210071949,0.043805775912422386
0.0284830547,0.001187264338977853,0.0416831815085428
0.038171441,0.001679564772226157,0.044000559796161666
0.0515444164,0.0023479663860927103,0.045552293537903174
0.0689582336,0.0032190257768932736,0.04668080385535388
0.0248061912,0.0020152242933219504,0.08123876322141507
0.0271241611,0.0020493409816660394,0.07555407793482098
0.033921428499999996,0.0021817269419675453,0.0643170714926568
0.043942904600000006,0.0023665835619928435,0.05385587465223779
0.0557760343,0.0024673441104298326,0.04423663570555845
0.0693320028,0.0029740288691515264,0.042895470331797865
0.086709406,0.0038484716608035464,0.04438355466076594
0.0325016899,0.003345294273483903,0.10292677961597016
0.035627813,0.003477868539282002,0.0976166721005862
0.0451067379,0.0037999241875048472,0.08424293940140698
0.0593069055,0.004224451070817306,0.07123034046713676
0.0762442935,0.004590480035484735,0.060207522750338485
0.094857809,0.004829561752851246,0.050913697077393454
0.1145014023,0.005003278803727865,0.04369622295645776
0.0392669172,0.004812593414413545,0.12256101974854151
0.0431716748,0.005088299700187075,0.11786199455451923
0.0553475805,0.005499922516659576,0.09937060422468831
0.07358820199999999,0.0062410415476822365,0.08481035516647406
0.0961101666,0.0068986394297227745,0.07177845667913736
0.12056118599999999,0.007332225906923092,0.060817466634104714
0.146487712,0.007822995209963452,0.05340376406427491
0.045142236499999995,0.006204718273361776,0.13744818056061037
0.0498418706,0.006578632104643326,0.13199007231167859
0.0647173186,0.007464049328109139,0.11533310541251532
0.0870801143,0.008484535749722187,0.09743367722844373
0.1146306568,0.009611453327580694,0.0838471452218068
0.14540853999999998,0.010489472308830303,0.07213793845141629
0.177985836,0.01109752397237426,0.06235060172076985
0.0092806174,0.0005151620014189186,0.055509453651102846
0.01071630358,0.0005798650407619702,0.054110546274947005
0.0147745159,0.0007668708372719935,0.051904972214486804
0.0217133802,0.0011125273890648173,0.0512369506183481
0.0322743198,0.0016485350321118627,0.05107884665974781
0.0470290409,0.00241005977439842,0.05124620294772841
0.066440065,0.0033926096990967596,0.05106270891060626
0.011840778400000002,0.0005986472662618972,0.050558100661853206
0.0132703986,0.00066246587464798,0.04992057093507199
0.017326847299999996,0.0008520889047243041,0.04917737716337491
0.024275260799999997,0.0011955483880761964,0.04924966194703855
0.034844518899999996,0.0017298161584847521,0.04964385255107518
0.0496046152,0.0024803255609692366,0.050001911132035885
0.0689985612,0.003462350486815006,0.050180038925434954
0.019436858699999997,0.0011763039169489062,0.060519240022509725
0.0209379692,0.001229520051739291,0.05872202982031758
0.0250618983,0.0014000869667136649,0.05586516033039943
0.0320005089,0.0017458816685936996,0.05455793450190098
0.0425603464,0.002283646019191242,0.05365665959878659
0.057325737999999994,0.003039168453074321,0.05301577544582717
0.0767174902,0.004031479210481993,0.0525496754387045
0.0272989664,0.0022149662640595594,0.08113736731290894
0.029128354699999998,0.002289200428428981,0.07859010411010207
0.0336170094,0.002452323597635344,0.07294889228413472
0.040630651000000004,0.0027904692457058596,0.06867892039696483
0.051158864899999996,0.00334015009205806,0.06528976158065736
0.0658426046,0.004084349094855567,0.06203200981595992
0.08520201349999999,0.005074362053878457,0.059556832584460664
0.034254967500000004,0.0034168552679057925,0.09974773054173215
0.0364474125,0.0035394359212753894,0.09711075981800874
0.0416702901,0.003718890337823468,0.08924560709558074
0.0489263834,0.004022817705887161,0.08222184895618426
0.0593926069,0.004563759487113514,0.07684053159676199
0.07411891,0.0053316758411887264,0.07193408323447723
0.0934795587,0.006292561768287382,0.06731484247247929
0.0401397776,0.004721533560085881,0.11762729746878021
0.0426519734,0.0049015444608423225,0.11491952353234662
0.048739882899999996,0.0051760835439366125,0.10619811201755294
0.0566106647,0.005425036816444999,0.09583065037646517
0.0671658166,0.005903978251289222,0.0879015331035106
0.0818254448,0.006626270534183248,0.08098056234682696
0.1011817691,0.007596629825837639,0.0750790373938781
0.044824714200000004,0.006150415357281607,0.13721036412724316
0.0476262253,0.006379426438245911,0.13394776508240117
0.05454905269999999,0.006740681767415093,0.12357101422982356
0.06337935859999999,0.007019628030001706,0.11075574422114311
0.0742317664,0.00744728051693697,0.1003247110786383
0.0889040626,0.008123772251328362,0.09137683941260477
0.10833313900000001,0.0090257548743998,0.08331480983302625
0.020265064600000004,0.0011487824808618797,0.05668782723060648
0.0232482011,0.001310583731207318,0.05637355447718137
0.033693507600000006,0.0018723826770913343,0.055571022741821456
0.053530216299999996,0.002951773777459514,0.05514219783676671
0.08446232710000001,0.004652915954064847,0.055088654478534324
0.12779468700000002,0.007023152652207355,0.05495653080012125
0.184890579,0.010161450647571046,0.05495926673241175
0.0220701762,0.0012478604654667263,0.05654057557849159
0.0251203046,0.001411823653835127,0.05620248943299545
0.0357031687,0.0019737868039019736,0.055283238876833174
0.0556689774,0.003042761263513123,0.05465811311118359
0.0866509891,0.004757443821413459,0.054903514325994676
0.130048357,0.007115913554229159,0.05471744294492824
0.18716437300000002,0.010256145869280671,0.054797532804390446
0.0279434951,0.0017898586387457205,0.06405278338806374
0.030984645100000003,0.0019403221293748448,0.06262205434700444
0.0415634525,0.0025124211223817436,0.06044784471120977
0.0616212369,0.0035954656201657924,0.05834783267983691
0.0926747164,0.00529964296883178,0.05718542418794799
0.136158084,0.007670516794900122,0.056335375539656694
0.193300203,0.01077412066945563,0.05573776179353329
0.0352975382,0.002968952916123615,0.08411218083542198
0.038960318,0.003094060424385042,0.07941568712003433
0.0507383263,0.0035426537831921815,0.06982204659739007
0.0712239892,0.004452145074885947,0.0625090664661331
0.10232325269999999,0.006173956350273931,0.06033776475397299
0.145807018,0.00854396759661271,0.05859778022901963
0.20297638,0.011705082381134666,0.057667214190807156
0.0422642628,0.00425182437080088,0.10060093537940239
0.0470612926,0.004425396263028891,0.09403473679830229
0.0615252229,0.004941350422899339,0.08031422220006844
0.0848679142,0.005913456862530019,0.06967835746020984
0.11731118,0.007337196345043911,0.062544732267154
0.160822586,0.009757868071454128,0.060674736765233515
0.21794605700000003,0.012901773234573121,0.05919709405237425
0.048554213199999995,0.0049293162528495135,0.10152190567984559
0.0546487571,0.005289679107968163,0.09679413382245364
0.07273552100000001,0.006262555629863589,0.0861003749442255
0.1002558009,0.007529638757528018,0.07510427017623095
0.136428482,0.009229672876602132,0.06765209684442676
0.182059132,0.011293935691687995,0.062034436655932175
0.23934475500000002,0.014386895552084947,0.06010950836204849
0.055275722299999996,0.004908138384939694,0.08879374489765274
0.06255334,0.005505199276812549,0.08800807881421759
0.08414256890000002,0.0071068478292243276,0.08446197830815605
0.1166517967,0.009071841162502614,0.07776855067078975
0.157536614,0.011215657756365068,0.07119397498517437
0.207486792,0.013638425940293289,0.06573153793950069
0.267523117,0.016399674990898998,0.06130189859779108
0.0177946688,0.0010201935192223205,0.05733141373343911
0.0208792118,0.00115934960307187,0.05552650234966581
0.029506921899999997,0.001569263923408584,0.053182908360515375
0.0437605187,0.0022658565609091244,0.051778558120910124
0.0649029209,0.003325923679478365,0.05124459166641859
0.0943066584,0.004818303037600644,0.0510918647670019
0.132958788,0.006784555264215127,0.05102750533657938
0.0200285954,0.0011523826959898595,0.05753687030843208
0.0231208269,0.0012963848996090336,0.056070005852992814
0.031742593400000005,0.0017049120423437006,0.05371054661033778
0.0460007307,0.0023976731308604097,0.052122500977150994
0.06713497630000001,0.003460450052428681,0.05154466781913023
0.0965453082,0.00495624309334733,0.05133592906534768
0.13518327300000002,0.006919098230607497,0.05118309445435232
0.0264638984,0.0016622272002956885,0.06281112386282772
0.0295682244,0.0017953639896689585,0.06071937108502729
0.0381932155,0.0021929928208094694,0.05741838680247986
0.05244658700000001,0.0028884966137800506,0.05507501591628927
0.0735919544,0.003944226796369833,0.05359589684126982
0.1030049684,0.005443277893972753,0.052844809124496114
0.141648617,0.007414925121460625,0.052347317457117314
0.035075534299999996,0.002718226690015353,0.0774963730207626
0.0384517676,0.0028612873736562857,0.074412375613554
0.04746170770000001,0.0032550121138471976,0.06858185833560297
0.0619054795,0.003928381666354008,0.063457737474661
0.0830803333,0.0049777929433945335,0.05991541855543487
0.112494547,0.006470202299369454,0.057515697177477
0.15113793099999998,0.008436865050367769,0.055822287592171484
0.0438505316,0.0038713672781491245,0.08828552669471229
0.0476944204,0.004030606523652781,0.08450897379293408
0.0572894816,0.00440592879526785,0.0769064175869214
0.0719469335,0.005075244338656496,0.07054149623564561
0.09321385239999999,0.006137055944799904,0.06583845412229636
0.12270036000000001,0.007614898744914163,0.062060932379612924
0.161354623,0.009583482221633396,0.059393911642887334
0.0523547511,0.004924385190283257,0.0940580384171334
0.0567889364,0.00515500569358521,0.0907748237662928
0.06736929849999998,0.00555670064542356,0.08248120092008322
0.0824723582,0.006173269090711913,0.07485258364677043
0.10383020769999998,0.007170633874797758,0.0690611531426009
0.133329258,0.00865369536018127,0.06490469901348486
0.17205302700000003,0.010617069903490633,0.061708126201642656
0.0605721261,0.005973120448246298,0.098611701996148
0.06560206769999999,0.006283023843020068,0.09577478368140017
0.07747424839999999,0.006770239959195135,0.08738697178758478
0.0932967725,0.007341936877624921,0.07869443584047799
0.1149325385,0.008252711904775967,0.07180483449233106
0.144560203,0.009638202565960806,0.06667258599492148
0.183337199,0.011541160680332297,0.06295045819006047
0.009239818720000003,0.0005186277767011015,0.05612964847227017
0.009934560479999998,0.0005492770999234083,0.05528952197021689
0.0119981015,0.0006399458624404134,0.05333726026908619
0.015361538,0.0007965688909906625,0.0518547616124546
0.020224567399999997,0.0010316866710122722,0.051011556915292654
0.0268837993,0.0013642985678845529,0.05074798218288115
0.0355945684,0.0017942998200316481,0.05040937144869688
0.011616683000000001,0.0005910157231038409,0.050876461301719335
0.012307882400000001,0.0006217697199243904,0.050518009493200094
0.014368101900000001,0.0007123996727400358,0.04958203092504764
0.017734762799999998,0.0008669079982175349,0.04888184905509618
0.0226032059,0.001102755976959504,0.048787591540698394
0.0292652815,0.0014345130368807147,0.04901757178999678
0.037968863299999996,0.0018739600516762326,0.049355179186421225
0.019262034,0.0011249979764475183,0.058404941889704805
0.019993277999999996,0.001150778051311103,0.05755824789267189
0.0221331163,0.0012322072969135009,0.05567256233653374
0.0255703864,0.0013748342174096484,0.0537666578792743
0.030464447999999998,0.0016019289049494403,0.05258355263648435
0.0371269889,0.0019356102305038638,0.052134856282510536
0.04583023209999999,0.0023783027039237627,0.05189375211398423
0.0276970615,0.0019361218027497218,0.0699035095383574
0.0286113804,0.001983057508575623,0.06931009552323532
0.0310483632,0.0020755067765886545,0.06684754243626777
0.0346644553,0.0022190070150823983,0.06401390115258491
0.0396330541,0.0024475866203563334,0.06175619507345343
0.0463255962,0.002778329330366279,0.059973957342534516
0.055049821299999996,0.0032105376911792816,0.0583205833436426
0.0361847342,0.0027264262235062553,0.07534741607985213
0.037238872799999996,0.0027888189794032956,0.07488999450604467
0.0401519513,0.0029265746991607917,0.07288748378116287
0.0442203851,0.0030826152412868207,0.06971027579962935
0.0493709477,0.0032952416947230672,0.06674455015014968
0.0560568092,0.003601334737542067,0.06424437617726673
0.06472094099999999,0.004010144437774132,0.0619605397544225
0.0446984067,0.0034093305964104934,0.0762740967321883
0.04589182320000001,0.0035057064906235604,0.07639065624709283
0.0492784276,0.0037055939322663363,0.07519708141552667
0.053962841600000006,0.003893191823152476,0.07214578972713838
0.0595113188,0.004113353577561817,0.06911884428885849
0.066334853,0.0043975787587956635,0.06629363841049989
0.07500151719999999,0.004772639714783768,0.06363390892556196
0.0533498462,0.004025366611321397,0.07545226271564016
0.0546981653,0.004137882497424063,0.07564938375408477
0.0584959524,0.004401859498072947,0.07525066807994986
0.06383945680000001,0.004648216977298048,0.07281103584355761
0.07007456299999999,0.004889133513605951,0.0697704459977289
0.0771963931,0.005149232401800305,0.06670301804295446
0.08596937560000001,0.005502436022047086,0.06400460610123455
0.0203588411,0.0012486123471334904,0.061330227049784795
0.023874325399999997,0.0014208830881620998,0.05951510940544104
0.032888222499999994,0.0018276743493004547,0.05557230553583293
0.047194258700000005,0.002507757805098679,0.05313692542645401
0.0683633611,0.00357392837726256,0.05227841814323198
0.0977958484,0.00506068830547215,0.051747475872116366
0.13646975400000003,0.007041533978491779,0.051597762669754486
0.022988134,0.001372265818083173,0.05969452840683689
0.0265023013,0.001543868706403145,0.05825413759080405
0.03552800259999999,0.0019500565645894322,0.05488787496850253
0.049837677,0.0026337156156303236,0.052845874329783146
0.07100449040000001,0.0036949125984978826,0.05203773138406866
0.1004314192,0.005173486688399459,0.051512631501272846
0.13909364,0.007159099289648038,0.051469637933467254
0.029607318599999998,0.00195146899338067,0.06591170986286715
0.033110066199999996,0.0021154176469431654,0.06389046866185866
0.04211855989999999,0.0025142924798312797,0.059695594668973485
0.05644286119999999,0.00319161548232891,0.05654595487318971
0.07762282979999999,0.004252586610143141,0.05478525610442434
0.1070558762,0.005736940224291225,0.05358827957816691
0.14572853700000002,0.007702611834287166,0.0528558921461427
0.0379961168,0.003118477013056008,0.0820735716091916
0.0417105272,0.0033030748721230964,0.0791904368958227
0.0512498351,0.0036848055939388597,0.07189887707441345
0.06593278820000001,0.0043068149490204325,0.06532129258596153
0.0872064023,0.005323908124622751,0.06104950994661949
0.11664559069999998,0.006818192264605086,0.05845220744040595
0.15532115600000002,0.00878302332334159,0.056547501638100024
0.04648195769999999,0.004679793181911587,0.10067977799290471
0.050542445400000004,0.004846946661418658,0.09589853880355892
0.060678580600000004,0.0052191861783450364,0.08601364973829062
0.0757385848,0.005864346929986681,0.07742878937429896
0.0972824213,0.0069302658153224785,0.07123862382033945
0.126933297,0.008382147969785451,0.06603584849596597
0.165611505,0.01032902810498493,0.06236902505647135
0.0537783608,0.006289235563700812,0.11694732732911435
0.0584654076,0.00648960037572722,0.11099897601205162
0.06958427280000001,0.006883751978901272,0.0989268365092589
0.0853321712,0.007472759451124125,0.08757259244710422
0.10704873160000002,0.008447273001402385,0.07891053798719072
0.13673621700000002,0.009945302885251429,0.07273349448633223
0.175658656,0.011896040658682073,0.06772248478709796
0.0600979579,0.0077828746594405685,0.12950314671907626
0.0654560037,0.008095196014980568,0.12367385048562883
0.0778869026,0.008538853044547002,0.10963143685915432
0.0945980075,0.009113195791813852,0.09633602263571832
0.1168097826,0.009997692991774403,0.08558951801160533
0.146631985,0.011360695222596006,0.07747760642124572
0.18555800699999997,0.013290720618217152,0.07162569178821344
0.00930653392,0.0005184211136548324,0.0557050689452419
0.0107397464,0.0005806498713216993,0.05406551045951134
0.014844752,0.0007678134083526062,0.05172288552564611
0.0218882899,0.0011164189669195376,0.051005307953251186
0.032604252099999995,0.0016487613385347915,0.05056890535252584
0.04756740789999999,0.002403826988316203,0.050535168814952465
0.06725068390000001,0.0033980631362157615,0.050528306020926
0.011699092999999999,0.0005932143097129807,0.05070600855237075
0.0131242449,0.0006554608788460892,0.049942749761252105
0.017231583,0.0008429093014681363,0.04891653317447017
0.024286373899999998,0.0011871592353087132,0.048881699680523874
0.0350043026,0.001725040813384159,0.0492808222205278
0.049989990399999996,0.002475052040384293,0.0495109525042896
0.0696580865,0.003473742624122633,0.04986847613338666
0.0192292768,0.001145119121316103,0.05955081583287121
0.0207214247,0.0011997033130734071,0.05789675808697686
0.0249343755,0.001372778545310282,0.05505566182358495
0.032021012499999994,0.0017082267643706624,0.05334705654203354
0.0427494988,0.0022566997109682192,0.052788916228608956
0.0577273707,0.0030043032679103964,0.05204296040994634
0.07740724990000002,0.0039970492971595824,0.05163662709014006
0.027424145699999996,0.0019954362824903702,0.0727620216257227
0.0291939985,0.0020654860561611027,0.07075036522184869
0.033693160300000004,0.0022373789468272056,0.06640454403522383
0.040849306599999996,0.0025772092173485697,0.0630906478434219
0.0516008703,0.003123452670730614,0.060531007569665236
0.0665614454,0.003862578678223177,0.05803027045177683
0.0862031733,0.004858126334985927,0.056356699515908965
0.035406927600000006,0.0028406763154092667,0.08022939317133143
0.0375137981,0.0029609089566847826,0.07892853047809047
0.0426599047,0.0031593425808688746,0.07405882884845906
0.0500242571,0.0034736137278171372,0.06943858698137743
0.0606892836,0.0039845020136810155,0.06565412832919015
0.0756412517,0.004748126460904959,0.06277165374968219
0.09532360500000002,0.005732228042250532,0.060134402619902286
0.04320300010000001,0.0036157914997438124,0.0836930650967411
0.0456239349,0.003783535289241654,0.08292873680305145
0.05157204210000001,0.0040532895684398385,0.07859470758556288
0.0594503556,0.004368658362472012,0.07348414182525112
0.0702089382,0.004841102710467322,0.06895279767195399
0.0850898449,0.005517394850213926,0.06484198974270226
0.10468694469999999,0.006474023047063226,0.06184174221165542
0.0508731236,0.004340492598948254,0.08531995465967918
0.053575185500000004,0.004557802820244419,0.08507301986372812
0.0603366382,0.004916215888215275,0.08147977803999154
0.06904741530000001,0.005254318874572765,0.07609725652645485
0.08004668790000001,0.005662292799698113,0.07073737775099265
0.0949490955,0.0062977585144347896,0.06632773573324656
0.1146067409,0.0071978546108820915,0.06280481020887395
0.0122795406,0.0006640361863245017,0.054076631036547224
0.0137903999,0.0007278781414899398,0.05278151081680669
0.0180597748,0.0009163185769695271,0.05073809541465196
0.0252007886,0.001261212091715874,0.05004653273889509
0.0359022526,0.00180070264531101,0.05015570096320392
0.050736907799999995,0.0025519207186143643,0.05029712746140916
0.0701631923,0.00353729597663484,0.050415265621185826
0.014777432999999998,0.0007498633967228597,0.05074381976374786
0.016286689400000002,0.0008141515175697956,0.04998876675144277
0.020552414499999998,0.0010033819938315095,0.04882063826765997
0.027694010300000002,0.001348589269556106,0.04869606297344758
0.038396457099999996,0.0018850036317209556,0.04909316572650542
0.053231239,0.0026360905191560066,0.04952149468390181
0.0726599387,0.003621931525029748,0.04984770961594203
0.0235553918,0.0012016296536859338,0.051012934273754425
0.025056645600000003,0.001253041555576127,0.05000835209865948
0.0292580001,0.0014410699416706938,0.04925387711891811
0.0363604424,0.001792507629893236,0.04929828988805802
0.047059024399999996,0.002336897893873635,0.04965886827593551
0.0618976598,0.00309305822551571,0.049970519653082426
0.0813414918,0.0040782836892107495,0.050137802970694346
0.0341319697,0.002383496498296001,0.06983178876711592
0.0359055274,0.0024381762538491906,0.0679053179385743
0.040440797699999996,0.0025998400837254692,0.06428755691249556
0.047553846000000004,0.0029396442740001146,0.0618171719275895
0.058207562,0.0034799462874820007,0.05978512358036918
0.07301776230000001,0.004238159424322625,0.058042855475490575
0.09244654249999999,0.0052279495519372944,0.056551055459292
0.0440572094,0.0037969788128480327,0.08618291681560823
0.046190225999999994,0.0038919836806922477,0.08425989690312942
0.05134611530000001,0.004050227184616057,0.07888088828048216
0.0586569028,0.004357577280541109,0.074289249389777
0.0692528758,0.004899554601030878,0.07074875294970608
0.08403611750000001,0.005665481109558703,0.06741721628868329
0.10345099299999999,0.006645312708294623,0.0642363356366683
0.053058309,0.005321395268542177,0.10029334460210892
0.05551476859999999,0.0054616682303149896,0.09838225697503836
0.061474984899999995,0.00569040734211543,0.09256459926540675
0.0693000127,0.005969664986997654,0.08614233611818162
0.07989964690000001,0.0064857570964417435,0.08117378922286254
0.0946006006,0.007236852261476261,0.07649900968468334
0.1140434305,0.008223801629455832,0.07211113865481127
0.061100870200000004,0.006873180931429648,0.11248908418050071
0.06385450749999999,0.0070607747327528034,0.11057597982026256
0.07060699160000002,0.007373158337567441,0.10442532914215594
0.07918096109999999,0.007653822113524868,0.0966624047901948
0.08998395310000001,0.008127577165685636,0.09032251735654892
0.10466276679999999,0.008864213891060178,0.08469309728834895
0.12403303600000001,0.00981636799255556,0.0791431727314613
0.009372382739999999,0.0005187012796147377,0.05534358700493464
0.0115612662,0.0006141169424112288,0.05311848475655969
0.018138153799999997,0.0009286860257374179,0.05120069197656809
0.030186911200000003,0.00153045772549394,0.050699381442309996
0.0488718043,0.002471955253726883,0.05058039679797299
0.0751036416,0.0037845771562409693,0.05039139348791536
0.10962541740000001,0.005516999952399131,0.050325919693137974
0.0118013488,0.0005951300088097944,0.050428982220218285
0.013991347399999998,0.0006922321446562095,0.0494757313120686
0.0205830861,0.0010062676922296648,0.04888808642886962
0.032637438500000004,0.0016063944648075435,0.04921937929680184
0.051330559399999996,0.002550791119854538,0.04969342141738939
0.0775547322,0.0038610709615874163,0.04978511113455197
0.1120777751,0.005593868744012074,0.049910597698973005
0.018990119200000002,0.0011796594274179543,0.062119643115139275
0.021317092699999998,0.00126656377796792,0.0594154088361177
0.028053413999999995,0.0015533746736575696,0.0553720368457675
0.0401245477,0.0021593569266314685,0.053816355583030495
0.058829028299999996,0.0031034306829270156,0.052753390164817934
0.08504783499999999,0.004419641058371125,0.05196653222708286
0.11957689399999999,0.006153604917952586,0.05146148818644333
0.0266170422,0.0020626488100480784,0.07749353946052197
0.0292971068,0.0021490956928090967,0.07335521925356454
0.036314759800000006,0.0024431983126219532,0.06727838284151208
0.048458152500000004,0.003058988879001623,0.06312640332298312
0.067154977,0.003981843701037309,0.05929335216714181
0.0933638833,0.005318060988901197,0.056960580482851415
0.127836903,0.007025094875345,0.05495357530168734
0.033885404699999996,0.0029929180337129905,0.08832469495968542
0.037142077100000004,0.0031277792204273827,0.0842112090825255
0.044769344700000005,0.0034063241276770335,0.07608608413866359
0.056992259399999995,0.003964813507897192,0.06956757899472209
0.0756760251,0.004909037506764724,0.06486912467030094
0.1019348836,0.006175558914548391,0.06058337142740791
0.136325089,0.007933466450865347,0.05819520463225479
0.0407481212,0.003938295897584067,0.09664975418753949
0.044552674699999996,0.004133398839896722,0.0927755486674905
0.0531833565,0.004424510036935694,0.08319350879886067
0.0656913787,0.004928016905039253,0.07501771164743805
0.0844071073,0.005797197286789424,0.06868138800427087
0.1106973309,0.007068485961300362,0.0638541679716359
0.14522823399999998,0.008806121192085292,0.06063642688160274
0.0471946964,0.0049135845968047605,0.10411306717940368
0.051567633700000004,0.005162430119413932,0.10010988965378746
0.061439866,0.005516029634439251,0.08977932397247172
0.0745407347,0.005974639373856262,0.08015267622330348
0.09341909409999999,0.006750328187960965,0.07225854899358274
0.1198304605,0.007919207599007992,0.06608676596889146
0.154406141,0.00960214817635719,0.06218760545513012
0.0125508184,0.000720669249106723,0.05742010011926577
0.014150720299999999,0.0007898652605652168,0.05581802507715575
0.0183611508,0.0009706521210503068,0.0528644490545934
0.024934381600000003,0.0012753421382244732,0.0511479353562341
0.0344917992,0.0017460070368793454,0.05062093243542208
0.047684199899999995,0.002405686908829431,0.05045039895551297
0.0649780578,0.0032763882219633525,0.050422994052052944
0.0151622058,0.000803665546603285,0.053004526993248244
0.0167660471,0.0008729118599645996,0.052064261465936096
0.0209854251,0.0010539221171837507,0.05022162344396591
0.027561559600000004,0.0013575603918520034,0.04925557230992121
0.0371182041,0.0018271228420971874,0.04922444084780457
0.0503170645,0.002490106900276483,0.04948831822803341
0.0676116195,0.003352850094580203,0.04958985037446416
0.0239666603,0.0012385059142666955,0.05167619930202355
0.0255779078,0.0012979332558555605,0.050744308956167265
0.0297970926,0.0014632467911726704,0.0491070323811616
0.0363938648,0.0017614564257059046,0.048399817809564004
0.045964996300000005,0.0022329606515448627,0.04857958949829966
0.0591718939,0.002890741265103912,0.04885328277626605
0.0764613108,0.0037627367863786233,0.049210989806607174
0.0346935741,0.0024215972909339507,0.0697995912428622
0.0366607517,0.002493925460959475,0.06802712288519373
0.041386813099999996,0.0026566876595035685,0.06419164609472114
0.048222921200000005,0.002945233969022299,0.06107539517996472
0.057861951099999996,0.0034036048405079455,0.058822849485764155
0.071064785,0.0040602240079544594,0.057134120759732954
0.0883440912,0.0049352223309227115,0.05586363800777557
0.044854020300000005,0.003830833209537738,0.08540668559731618
0.0472327749,0.003952564967271315,0.08368267533803767
0.052812786,0.004129064335957297,0.07818304332510118
0.0601229675,0.004396425832600307,0.07312389949149312
0.0698880914,0.004842529843669822,0.06928977092755208
0.0830823655,0.005507420707353628,0.0662886844182792
0.1003760042,0.0063707542850327085,0.06346889713141927
0.05429246199999999,0.005302943635323255,0.09767366297227884
0.05705216330000001,0.005480357661078011,0.09605871791855455
0.0635723788,0.005768277369956069,0.09073559112996522
0.0716974924,0.006031108684059771,0.08411882315789011
0.08177628240000001,0.006450557689007165,0.07888054457470867
0.09499185469999999,0.0070845167531133025,0.07458025507015711
0.1122388828,0.00795317114033337,0.07085932202751194
0.06273458130000001,0.006880682108736153,0.10967925450609729
0.0658494943,0.007111203482266818,0.1079917705953714
0.0733127301,0.007490446192087661,0.10217115338455608
0.0825264818,0.007810023033548192,0.0946365683257346
0.09315575229999999,0.008202113772360724,0.08804731398600626
0.1065414403,0.008794550179468253,0.08254581648891275
0.1237934477,0.009620371812020377,0.07771309379260771
0.01124028542,0.000575424394484446,0.05119304118920194
0.0145305131,0.000748838101167502,0.05153555803666025
0.025831522,0.00134669373804146,0.052133735597982185
0.047228321100000005,0.0024725425568309497,0.05235296320603167
0.0804341071,0.004195645352558296,0.05216251542821312
0.12701885200000002,0.006637916744793265,0.05225930356222448
0.188224412,0.009917335355164855,0.05268889008491021
0.013631791499999999,0.0006812070127883462,0.04997193602824297
0.016969289199999998,0.0008565718476073525,0.050477768250148776
0.028344513199999997,0.0014502215113622395,0.051164100125107796
0.049787903900000006,0.0025824790708360245,0.051869608249083654
0.0829995159,0.004289746724926917,0.05168399692951603
0.12959977800000003,0.006734936520610468,0.051967191800363015
0.19093254099999998,0.009984237488188046,0.05229196362179062
0.0204864487,0.0012934240105508246,0.06313558926154071
0.024060032800000002,0.0014006587635380847,0.05821516434250599
0.035522327500000006,0.0019529859749655557,0.05497911067245116
0.0570229914,0.003083518789203239,0.05407500928131313
0.09035340239999999,0.004834137334938602,0.053502548952584904
0.13696927699999997,0.007237557732702739,0.05284073838473091
0.198280325,0.01054359352762856,0.053175187843920266
0.028240838400000003,0.0024798398045320553,0.08781041729030449
0.033215344800000005,0.00259513543787099,0.0781306186492151
0.0473462433,0.0029977444833979515,0.06331536093377764
0.06969105439999998,0.003889987259714533,0.05581759801462459
0.1030154952,0.005707983730167844,0.05540898210590599
0.14969314899999997,0.008121960438105888,0.054257395828488375
0.211078141,0.011369632115136908,0.05386456438015014
0.03502395609999999,0.003793931297706181,0.10832389370503413
0.041982749400000005,0.00406537451138237,0.09683440387976042
0.0606938923,0.00467287474687592,0.07699085640740691
0.087678469,0.005565599397476627,0.06347737889306242
0.12269342999999999,0.006873002173138895,0.05601768711771197
0.169462663,0.00935121326497038,0.05518155503652376
0.23078218800000003,0.012629258384560828,0.05472371370601975
0.040918937300000006,0.0047983433292527215,0.11726461256980691
0.049909606800000006,0.005358383764278091,0.10736177076590574
0.0740340805,0.006546822729639399,0.0884298512985435
0.10725587909999999,0.007747217583500497,0.07223116950332746
0.148113091,0.009162368688101111,0.06186062708056718
0.19705709600000001,0.01109612861249224,0.05630920600033728
0.258558147,0.014284942955385913,0.055248473587590774
0.0464888091,0.0055096105282188374,0.11851477021851346
0.057399757600000004,0.006394433300764045,0.11140174746598659
0.0868866453,0.008348918757546873,0.096089781447079
0.1274189888,0.010300911147008944,0.08084282604987165
0.17505649099999998,0.012106749579606505,0.06915910121611261
0.230706284,0.014074598469989666,0.06100656742401375
0.294821426,0.016596360849957015,0.05629292645086458
0.011952278,0.0006608255487357172,0.0552886695520065
0.014240412499999999,0.0007840645226698243,0.05505911592587816
0.022248042400000004,0.0012181103154323926,0.05475134816501394
0.0374586585,0.0020361294404054563,0.054356710088949295
0.0611811304,0.00332129394036031,0.054286246734014415
0.0944205106,0.005119322370355207,0.054218329659776354
0.13819206000000003,0.0074740260610973224,0.054084337849058195
0.013825526700000002,0.0007537104015379491,0.05451585446925136
0.0161784456,0.0008766897822348079,0.05418875236288509
0.024313140100000002,0.0013096359524654095,0.05386535622625764
0.039623603,0.0021252430846093067,0.05363578583727751
0.0633838546,0.0034134761389366603,0.0538540320792775
0.0966569302,0.0052151304294853935,0.053955059597841366
0.140450332,0.007550613402136579,0.05376002530301301
0.0199794591,0.0013521024446683278,0.0676746271208277
0.0226169455,0.001407427548545272,0.06222889596410232
0.0309300686,0.001745307933620081,0.056427548098618864
0.046322258500000005,0.0025807676755498377,0.05571333866525177
0.0701562362,0.0038570119734884405,0.05497746433393245
0.10348832570000001,0.005664101040001039,0.05473178739426682
0.147340553,0.007983337405579343,0.05418289291733106
0.0265633434,0.002363796055366835,0.08898714366531266
0.0303697792,0.002473115159498138,0.08143342574904654
0.041491543500000005,0.002810141599137836,0.06772805642040855
0.058665637599999994,0.003352978258329014,0.057154041028082414
0.08261156959999999,0.0045525982632517005,0.0551084828105203
0.11589955090000001,0.006385898826676142,0.05509856403314278
0.15978002800000002,0.008724701778418466,0.05460445768865722
0.0324409058,0.003058122990069031,0.09426749699661686
0.037661420800000005,0.0033501804682161494,0.08895523315509511
0.052536547499999996,0.00406084502166282,0.07729562019016992
0.07418901289999999,0.004863503664643381,0.06555557857602094
0.1017867809,0.005840693517001618,0.05738165079353264
0.135712382,0.007381495321088489,0.05439072848259704
0.17948855,0.009824338082958479,0.0547351799485732
0.038459351600000004,0.0032551088527360494,0.08463764253207141
0.0449543058,0.0037782300031632752,0.08404600929602778
0.0635476766,0.005053232945029268,0.07951876788252661
0.0905823113,0.0064893926282623745,0.07164083732385812
0.12337200400000001,0.007837954267350702,0.06353106063958158
0.162275354,0.009282858021953139,0.057204361556673224
0.20739047700000002,0.011197943368098722,0.053994491599046374
0.0449647031,0.003317809330159237,0.07378697292364056
0.0526545196,0.00401313049226209,0.07621625878934217
0.0747637776,0.00580692542926455,0.07767030526911939
0.10709294400000001,0.00796914396119296,0.07441334287339191
0.146248367,0.009977030097372408,0.06821977094193749
0.19086685599999997,0.011906437886219472,0.062380856140992196
0.24187397800000002,0.013838882076477226,0.05721525808980255
0.0168974042,0.0012057314542808452,0.07135601658157915
0.0182149186,0.0012506092221795907,0.06865851281814625
0.0217606921,0.0013839106192343562,0.06359681084014586
0.0269738751,0.0015994876373802089,0.05929765862155301
0.033946606000000004,0.0019136262837235898,0.056371652698463864
0.04304804079999999,0.0023470418676034828,0.05452145612172629
0.05468414919999999,0.002918357723950973,0.053367525446495805
0.019246898000000002,0.0012943506664902847,0.0672498324919831
0.020563464400000002,0.0013417669429083882,0.06525004331995674
0.024103028700000004,0.0014747488744491378,0.06118521007482921
0.029326107800000004,0.0016902441537299806,0.057636157012625464
0.0363047397,0.002000742246280105,0.055109670605353635
0.045408386700000004,0.0024343745433910986,0.053610681204648444
0.057043851799999996,0.0030059255995927526,0.05269499700216164
0.0269249193,0.0018014662796939564,0.06690702615008233
0.0282631602,0.0018364090146601561,0.06497536020972475
0.0318595346,0.0019548821926935007,0.06135940832900618
0.0371490563,0.002161827735926276,0.05819334193763291
0.0441801237,0.0024677567958150985,0.05585671992618479
0.053313940899999995,0.0028958870349024505,0.05431763223683302
0.06496502660000002,0.0034714767998424365,0.053436086792003804
0.03640180409999999,0.0027702108450837113,0.07610092174205486
0.0378819285,0.002804453811660925,0.07403144250327501
0.0417689558,0.002919975490515558,0.06990779239244371
0.0473480944,0.0031243477287649785,0.06598676817635513
0.0545992236,0.0034188774688294855,0.06261769386826016
0.06387214799999999,0.0038291730376973864,0.05995059126080098
0.07558567160000002,0.004385220259879896,0.05801655481857086
0.046389698,0.0038120419717246282,0.08217432180146178
0.0481319522,0.0038426980103169247,0.079836737025533
0.052513271,0.003918689190189535,0.0746228356292933
0.0584634913,0.004104730147973432,0.07021014408651013
0.0659571441,0.004396186061965145,0.06665215909439512
0.07536646899999999,0.004809784561881199,0.06381862684692312
0.0871897689,0.005376660575512188,0.061666186793989636
0.056617354,0.004741906438663361,0.08375358620014917
0.0586687343,0.004788758989380431,0.08162369695745134
0.0637631219,0.004899479346242276,0.07683876197163232
0.0703283945,0.005074432151366157,0.07215339106548432
0.07824235389999999,0.005336406118708411,0.06820354772977263
0.08790645219999998,0.005724092244272108,0.0651157236018235
0.09985438059999999,0.00623468824962834,0.062437804051916984
0.06704623500000001,0.00559017830396895,0.08337796005948656
0.0694133135,0.0057063706115519815,0.08220858973332229
0.07530004339999999,0.005883214832490964,0.07813029802969496
0.0827005164,0.006076021516410136,0.07347017625648268
0.0912179257,0.006293781520216104,0.06899720062606186
0.10130061080000001,0.006627996768172286,0.06542899115641151
0.11350818089999999,0.007080543746329718,0.062379149151968474
0.00987558994,0.0005677215598526429,0.05748735653281315
0.01132770195,0.0006332540579073723,0.05590313557882518
0.015234792300000001,0.0008051635994831377,0.052850316803015274
0.0215724375,0.001107658348508587,0.05134599873141767
0.031024850700000002,0.0015800988857372876,0.05093010441907743
0.0441877279,0.0022392210950694874,0.05067518067769869
0.061428913700000004,0.0031178361002352642,0.050755188598349966
0.012362565199999998,0.0006467286705429582,0.05231346893466401
0.0138071098,0.000710249904153679,0.0514408818675201
0.017713247699999997,0.000882557890534584,0.049824736010132355
0.024059290900000002,0.0011848595673756412,0.04924748498616977
0.0335138302,0.00165415952209952,0.04935751933539128
0.046666008099999996,0.0023097927536359485,0.04949625750474142
0.0639297653,0.0031848838966249443,0.049818482543763455
0.020297602300000002,0.0011855576447958335,0.05840875327406693
0.0218127708,0.0012368891242520701,0.056704814605766186
0.025816152,0.0013868293890274572,0.05371944622217351
0.0322064231,0.0016763164715080023,0.05204913523936169
0.04167024600000001,0.0021475246085967277,0.05153616344373699
0.0548266674,0.0028137168444315568,0.05132022385937608
0.0720907099,0.0036861016407062903,0.051131437682045776
0.0291064722,0.0021444200433939405,0.07367502418908536
0.0309515797,0.0022250503641223023,0.0718881034728674
0.03540927,0.0023827189200726286,0.06729082299840207
0.0419994641,0.0026675624213451806,0.063514201395374
0.051488605500000006,0.0031492067031077286,0.06116317722195308
0.06463298429999999,0.0037830748210212492,0.05853164389658625
0.08184696070000001,0.0046612886139487265,0.05695127313320904
0.037640258399999994,0.003163909530461702,0.08405653055935722
0.03985285759999999,0.003300642325115004,0.08282071911237313
0.0451084615,0.003504827444888863,0.07769778281817177
0.0520849435,0.003774590825190906,0.07246990342210712
0.061629101000000006,0.004207099703429144,0.06826482351947895
0.0747235659,0.0048676403775291515,0.0651419711961197
0.0919796827,0.005735302161425636,0.06235401115844071
0.0458089532,0.004185607600066147,0.09137095060417462
0.048346964,0.004372709929124989,0.09044435404723633
0.0544619599,0.004660586844617124,0.08557508494322702
0.062199145100000006,0.004939741624710232,0.07941815947419238
0.07199259449999999,0.0053358883019897505,0.07411718301095192
0.08507896479999999,0.005955959032689868,0.07000507172002955
0.1022790862,0.006781238574807556,0.06630132147981155
0.053658955,0.0052374617982571675,0.09760648149516082
0.0564934435,0.0054656135834251105,0.09674775062039033
0.06346728,0.005862979811849445,0.09237799086158167
0.07223263059999999,0.00618714972924494,0.08565588263713243
0.0825076746,0.006546508846971668,0.0793442413534179
0.09568059589999998,0.007086068599617963,0.07405962027059203
0.1128912641,0.007859260915821802,0.06961797246649665
0.0202166511,0.0011815529315222313,0.05844454285122581
0.027775676699999998,0.0015877360785603734,0.05716282255547616
0.054129902099999995,0.0030076578325639656,0.055563703533170916
0.1043767302,0.005778537264296461,0.05536231354655389
0.18260825,0.010093049419976805,0.05527159599841083
0.292344933,0.016081653039753157,0.055009173152842566
0.436781782,0.023972820045071657,0.0548851189152199
0.0216761169,0.0012522217031333503,0.05776965075941948
0.0293878177,0.0016641934062091403,0.05662868278270082
0.0559980266,0.003076069728131137,0.054931752329485425
0.10636386999999999,0.005853388741912154,0.05503173908501219
0.18465459099999998,0.010139346050907773,0.054909796696621396
0.29444315800000004,0.016144458396054603,0.054830475619523825
0.438914386,0.024038682408296236,0.05476849967796735
0.0280554438,0.0016714865646535655,0.059577976259051924
0.035702523,0.0020837804594520492,0.05836507575254694
0.0623246629,0.00351827577012494,0.056450778976053474
0.1127755129,0.006289656219629552,0.055771470755417434
0.191202808,0.01058085442757595,0.05533838408678574
0.30106093,0.016580840332179225,0.055074699769841355
0.445488928,0.02453893816755744,0.05508316060227077
0.0372854226,0.002604000176545441,0.06983963154934017
0.0466676418,0.002933278969772099,0.06285466453057628
0.07427177219999999,0.004131583046016779,0.05562790443307585
0.12467873399999999,0.00694391574640254,0.05569446788257042
0.203079275,0.011273748866587453,0.05551402951673652
0.31298206700000003,0.017298996669237014,0.055271526688578654
0.45739501900000007,0.02524020545427499,0.0551825105342369
0.0475257709,0.003048572845397808,0.0641456790214382
0.05945368039999999,0.0036858483523080614,0.06199529326880934
0.0924886536,0.005165174581282047,0.055846575555318134
0.144099078,0.007691627922749385,0.05337735695123175
0.22219186100000002,0.012135716095015481,0.05461818466435852
0.331750468,0.018241923882527083,0.054986882136145415
0.47616762900000004,0.026260565903935773,0.05514983443768659
0.0594183727,0.0027522108867799396,0.046319189868690894
0.073987785,0.0038602666788016683,0.05217437822745563
0.1133455129,0.006194418086840617,0.05465075703795785
0.171382733,0.008858509713380296,0.05168846101538301
0.249941638,0.01309091114122556,0.052375871607377236
0.35930540399999994,0.019395678904151226,0.05398103866022352
0.5032599769999999,0.027439291100802617,0.0545230941359015
0.07341329949999999,0.00222591501467201,0.030320323835492644
0.0904075165,0.003656379733119978,0.040443315718333865
0.13653515100000002,0.006968014945339704,0.05103458629008806
0.202536708,0.010596474326722682,0.05231878424094205
0.28705238,0.014400368656567271,0.05016634475062451
0.396201764,0.020634375364109545,0.05208047323108219
0.5400829839999999,0.028870506174477,0.053455685570121585
0.0220423892,0.0012621015480542605,0.05725792864841804
0.025063260900000002,0.0013885336783013103,0.05540115804728786
0.0330377206,0.0017267370876440588,0.052265624149750174
0.0458242578,0.002330803425818868,0.050863964583816305
0.0647920207,0.0032738216458888837,0.05052816088337995
0.09114896780000001,0.004598686116420702,0.0504524212112987
0.125718188,0.006339262045059499,0.05042438286701601
0.0243661328,0.0013706698670316454,0.05625307381693518
0.0273884291,0.001496763967523827,0.0546495004170877
0.035365952199999995,0.0018366533783235387,0.051932812891251345
0.048153212199999997,0.002439122606578251,0.05065337274796075
0.06711906000000001,0.0033819564190894925,0.050387422277509426
0.0934821022,0.0047019941119895445,0.05029833520356525
0.12802794699999998,0.006451114773588593,0.050388332584826924
0.031123441300000002,0.0019027538992327294,0.06113571699517461
0.0341448404,0.002029380258670642,0.05943446315451637
0.042117198,0.0023632034798982933,0.056110178077333
0.0549115459,0.002962618840228298,0.053952566653715325
0.0738806164,0.0039037637365037193,0.052838808428021175
0.10024482359999999,0.005230004386809737,0.05217231373141683
0.13480948,0.006969204853775924,0.051696697100055006
0.0409280603,0.003011530006108457,0.07358105866816408
0.0441499564,0.0031171349676370297,0.0706033532489973
0.052423530399999994,0.003433434090267068,0.06549414097199124
0.06537892529999999,0.004010542987447469,0.06134305464711378
0.0844026575,0.004945660487083323,0.058596028058516075
0.11077532670000001,0.006263493145565153,0.05654231255420123
0.14534117800000002,0.007998895487711996,0.05503530106046062
0.051726777,0.004281517804297854,0.08277178770093976
0.0553207203,0.004396644276091528,0.07947554283908209
0.0641108414,0.004704130423356264,0.07337496000101262
0.07735011260000002,0.005277860329663971,0.06823338909611322
0.0964766932,0.006202698518942432,0.06429219652132968
0.122883035,0.007516115144716959,0.06116479093079821
0.15746754500000001,0.009262153548734513,0.058819444659116975
0.06293104390000001,0.00535084718315336,0.08502714799481277
0.06704456160000001,0.00551751980578708,0.08229630672664551
0.07662130249999999,0.0058361662396628775,0.07616897715440009
0.09029256509999999,0.006373341412844338,0.0705854508152005
0.1095376877,0.007278780612180791,0.06645001154411616
0.136018563,0.008568097256136956,0.06299211715783937
0.17066276,0.010268806506379671,0.060170165456012024
0.0746539794,0.006213554178334872,0.0832313860329175
0.0793141174,0.006457275712652082,0.0814139515678716
0.0898948807,0.006846091355479057,0.0761566320814869
0.1041916148,0.007369732481458824,0.07073249124322838
0.12371765900000001,0.008194039777948458,0.0662317719570531
0.150299017,0.009441315301234692,0.06281687990836754
0.18506362299999998,0.011146951916281638,0.06023307949764735
0.0236620685,0.0015522998159880283,0.06560287897011322
0.0276366533,0.0017592469492420692,0.06365629478161414
0.0378130395,0.0022198773445293108,0.05870666240753566
0.053128163299999996,0.002924551126390849,0.05504709639361557
0.0747720065,0.003980521057200246,0.05323544523578147
0.10435209510000001,0.00546615071767458,0.05238180136619585
0.143141928,0.007398298473508562,0.05168505536343315
0.0251269811,0.0016061895292201873,0.063922901156645
0.029101525899999998,0.0018160647307751878,0.06240445044069624
0.039282753499999996,0.0022798304393265366,0.05803642148777928
0.0546000489,0.002984579402550537,0.05466257746429485
0.07624797620000001,0.004033665265744002,0.052901932179335684
0.10582333099999999,0.005515139051171127,0.05211647563022872
0.144587271,0.007507819858693308,0.05192587014588102
0.0324589796,0.0017669195532993775,0.05443546208394603
0.0364000505,0.0019832665797734294,0.05448527000734324
0.046527345,0.0024599381311293145,0.05287080384942048
0.061833571,0.003164551387840824,0.05117853193115474
0.08348491390000001,0.0042182002035719215,0.05052649642334866
0.1130666454,0.005691937955366923,0.05034144185697158
0.151853181,0.007663306254547706,0.05046523361632909
0.0440827229,0.002548835442007982,0.05781937399352393
0.0480707222,0.002770135140487504,0.05762624345359854
0.058345720100000005,0.0032512509931665622,0.055723898644050876
0.0738589111,0.0039264970553398336,0.053162130294929756
0.0955728034,0.004951878189371262,0.051812628835906496
0.12515192399999997,0.0064400053322107515,0.05145750162187481
0.163930981,0.008400784720760529,0.05124586377458773
0.0562475678,0.003212629930037154,0.05711589061877897
0.060589595700000005,0.003453061883865581,0.056991003883948683
0.07102949139999999,0.003934735158812603,0.05539579520081715
0.08660570799999999,0.00467585276107142,0.05399012223387655
0.1086275146,0.005750465445612905,0.05293746678074972
0.13844287400000002,0.007178227643522197,0.05184974449116244
0.177245927,0.009101651644417475,0.0513504135100237
0.0689642954,0.003627233890966864,0.05259582324344119
0.07380796049999999,0.003944610643762021,0.053444243914069704
0.0850150586,0.0044632836695173905,0.05249991875577429
0.1007866137,0.005137889035148561,0.05097789127474734
0.122698635,0.006147470270973867,0.050102189571822595
0.152584922,0.007650683758193374,0.05014049657012226
0.19162377400000002,0.009612147236149341,0.050161558952227604
0.08228764330000002,0.0037743075938731167,0.045867246192881496
0.0876363825,0.004174676784197342,0.047636343092976735
0.09994908150000001,0.0047727102134981735,0.04775141643996171
0.11623675800000001,0.0054249371478842495,0.04667144233224613
0.13839205,0.0063448826876325954,0.045847161651500906
0.168243516,0.007723635144126346,0.04590747582882389
0.207233483,0.009671155197315446,0.04666791802807004
0.009318200799999999,0.0005190376122641836,0.05570148394571875
0.00971130539,0.0005356740656429526,0.05515984145597471
0.01094043684,0.0005895085512074962,0.053883456376454544
0.013000027899999999,0.0006781216683816546,0.05216309331010394
0.0159138556,0.0008178782660314962,0.051394098739434096
0.0197971955,0.0010075786015433426,0.05089501700093544
0.024807911000000002,0.0012534277131574486,0.050525322876136106
0.0117296722,0.000595461673520464,0.05076541469935231
0.0121244105,0.0006131840847915017,0.05057434213329397
0.0133566486,0.0006686505817978315,0.0500612542728594
0.0154164771,0.0007606909127828335,0.049342719990342905
0.018327214500000005,0.0008992447279470091,0.04906608846352559
0.022215437800000005,0.0010877919447238825,0.048965586657215565
0.0272283804,0.0013378353317994149,0.04913385637139898
0.0192780369,0.00114260243390707,0.0592696465845581
0.0196863328,0.0011586543985500765,0.05885577625458391
0.020971965999999998,0.0012078105063722964,0.05759166815225127
0.0230917451,0.0012924518044797233,0.05597029583007666
0.0260498568,0.0014184785956016185,0.054452452713736936
0.029958240699999996,0.001602296875454296,0.0534843448084819
0.034971086299999996,0.0018503588478043815,0.052911105818419533
0.027463417200000003,0.0019851172566089505,0.0722822379368344
0.0279382232,0.0020073666693873164,0.07185019086637251
0.0294637008,0.00206954226382094,0.07024040455301325
0.0317801079,0.002159019586488838,0.06793619434151883
0.0348713419,0.0022897461909288687,0.06566269223292691
0.0388326983,0.0024746718809137698,0.06372649826689405
0.043853866600000006,0.002723079778854532,0.06209440557869831
0.0355538816,0.0028228213041417544,0.07939558712322861
0.03615865619999999,0.0028770306113456946,0.07956685656215551
0.037944054799999995,0.002961069415826367,0.07803776985443231
0.040651426399999996,0.0030903303401860643,0.0760202190638522
0.044010074,0.0032055113035772253,0.07283585352701805
0.048097121,0.003374563668113131,0.07016144829361265
0.0531499739,0.0036028071962626914,0.06778568138229493
0.043354606500000004,0.0035944736078799486,0.08290868948101163
0.0439974637,0.0036414546770153636,0.08276510441249284
0.0460819623,0.0037826928704827612,0.08208619341895432
0.0492299996,0.003920669644114142,0.07963984716575424
0.0530852182,0.004103181854878353,0.07729424487659642
0.057468214700000006,0.004270935442894364,0.07431822034475631
0.0626607171,0.004485875400553037,0.07158991483282973
0.0510575789,0.0043224047391323345,0.08465745599880638
0.0518006605,0.00439623743169834,0.0848683663347949
0.054112752099999994,0.004585937719221683,0.08474781897521866
0.057686781,0.004774807103491674,0.08277125228207263
0.062025896500000004,0.004953395707333625,0.07986012273653513
0.0669666852,0.005153540237996168,0.07695677668089457
0.07244580939999999,0.005358907483071877,0.0739712555833751
0.010220443189999998,0.0005224868992926582,0.051121745855784
0.014145610300000002,0.0007317351238086944,0.0517287772171056
0.027730705799999995,0.0014530017739498673,0.052396855111775324
0.053470757,0.002798693164224774,0.05234063105231097
0.0934464016,0.004933954957668517,0.0527998389792306
0.14961059599999998,0.007894880228769188,0.05276952595502787
0.22347016200000003,0.01185123188436261,0.05303272606193666
0.012059427,0.0005845256685109287,0.04847043466583684
0.0160446384,0.0007956938147379632,0.049592505290612425
0.029705633300000003,0.0015252807502253865,0.05134651514820209
0.0554876683,0.002872069796192166,0.051760506148213224
0.0954697979,0.005012207592470169,0.05250045252761731
0.151652558,0.007964064087601721,0.052515197848503954
0.22565301799999998,0.011886266153454023,0.052674970885849284
0.019976001500000003,0.0009291858351718638,0.04651510639763737
0.0242524247,0.001023218024756257,0.04219033920992885
0.037770014000000005,0.0017531060065821217,0.046415286120416094
0.063516568,0.00313633203844098,0.04937817229735996
0.1034869183,0.005262479064248785,0.05085163565305224
0.159615115,0.008257590518604562,0.051734389431756275
0.23366709700000002,0.012179867111690891,0.05212487024517145
0.0296991917,0.0016536115543481738,0.05567867203430233
0.0361817609,0.0019283709628729743,0.05329676928114835
0.0535984337,0.0023821390244706995,0.04444419099640032
0.0794239865,0.003565804068473546,0.04489580825149775
0.119133546,0.005737925477266734,0.04816381002599161
0.175069434,0.008739970358388494,0.04992288007504779
0.248804375,0.012713541950113363,0.05109854659956588
0.03968722560000001,0.0022252639671571928,0.05607003093602976
0.048319946100000004,0.0027458091623929494,0.05682558413269731
0.0718087318,0.003807478921268595,0.05302250611907611
0.10426764420000001,0.004596381791960261,0.04408253228723337
0.14431734,0.006413945446961378,0.044443345802807746
0.19978072800000002,0.00956494648815859,0.04787722311312525
0.273246696,0.013467883610669293,0.04928836764660932
0.0501816558,0.0025803427271965554,0.05142003957542898
0.0608636128,0.0033248661731331993,0.05462814348630319
0.0902503254,0.005069124819574999,0.05616738551476735
0.131483655,0.006764364177563306,0.051446426383289286
0.179578187,0.00781907301570051,0.04354132952517507
0.235416049,0.010413419348183387,0.044234109749175965
0.308182841,0.01469506704500446,0.047682950151674605
0.061298362099999996,0.0027850201395378136,0.04543384266931031
0.07397354849999999,0.0037491348440375585,0.050682100832807275
0.10910289470000001,0.006138613551066009,0.05626444255164211
0.158817767,0.008754973103714127,0.05512590479699999
0.21770564299999998,0.01088378434714995,0.04999312005499991
0.282063762,0.012088489050534019,0.04285729214139184
0.35523836000000003,0.015633996928244305,0.044009878123084184
0.008053340469999998,0.0004049775970747166,0.050286908716118975
0.009732136740000001,0.00049300992154653,0.05065793203667317
0.0154684932,0.0008001388025068132,0.051727003539479406
0.0262708611,0.0013665311454072893,0.0520169910002413
0.04299378969999999,0.00225407043419815,0.052427814573371985
0.066383252,0.0035077336083036326,0.052840641315728736
0.0971120962,0.005066052513197236,0.052167059629356825
0.01005471016,0.0004788549715934817,0.04762494034870137
0.0117600916,0.0005678224602071987,0.04828384671826865
0.0175568042,0.0008734400456790126,0.04974937555429436
0.0283813274,0.0014473513272159023,0.05099660445113298
0.0451200373,0.002332543219288457,0.051696393861102974
0.0685297648,0.0035662182484863148,0.05203896816068329
0.0992451265,0.0051648151320755195,0.05204099500115524
0.0173135166,0.0009429142855924998,0.054461165075643844
0.0194808991,0.0009807466772689898,0.050344015039274534
0.0257363751,0.0011267270469853814,0.043779554914296435
0.036545082199999995,0.0017082290667787352,0.04674306264876141
0.0532735745,0.0026075671416970663,0.04894672764443592
0.07668494279999999,0.0038551388907736277,0.05027243615253278
0.1074788885,0.005457549730884991,0.050777876539772664
0.0251064754,0.0017186692682504298,0.06845521885761909
0.028379413200000002,0.0018610985559020083,0.06557917680630579
0.037946875000000005,0.0021845159524346443,0.057567743126005606
0.0519808738,0.0024832524105995162,0.047772425299236046
0.06925870660000001,0.003096180363625566,0.044704565182070055
0.0925508987,0.004350287208813629,0.047004267596740576
0.12325214,0.006020266949774449,0.04884513120643949
0.0325821337,0.0024600366234434384,0.07550262503046073
0.03694634050000001,0.0027019627038215375,0.07313207931436504
0.0497916368,0.0033625634036832004,0.06753269464086388
0.0688146673,0.00403747308085879,0.058671693684971
0.09189069550000001,0.004672367742962365,0.050847016855611514
0.117587582,0.005268871110784364,0.04480805728945395
0.148194572,0.00681017906193895,0.04595430838005963
0.039649892199999995,0.0031238124846729447,0.07878489224928953
0.0451448443,0.0035308513088450327,0.07821161781800702
0.0613209598,0.004505804622295363,0.07347902963344294
0.0853253388,0.005675674404331044,0.06651804123080779
0.1145416211,0.006714603052829099,0.058621512323166335
0.14768488400000002,0.007712451091863622,0.05222234586894906
0.182974209,0.008235584837212833,0.04500953922534969
0.0464237873,0.0037344665940761855,0.08044295416794195
0.0528584972,0.004245449855054696,0.08031726363674782
0.0724503435,0.005626502156663293,0.07766011705194045
0.1016011314,0.0073274767581258775,0.07212003111734913
0.13710814200000002,0.00892917232537553,0.06512503338697076
0.177410239,0.010400116827319821,0.05862185230086873
0.221027629,0.011558289459889712,0.052293414683870644
0.017525859400000003,0.0012427674845329082,0.07091050180015183
0.019983845899999998,0.0013274642071726508,0.06642686366855195
0.026066462000000002,0.0015651008182821283,0.06004270231541696
0.0351510006,0.0019665075713680555,0.05594456879751114
0.0479905939,0.00257853819568363,0.0537300747112369
0.0655063377,0.0034502843793558723,0.052671001013019116
0.0884313956,0.004605449850788603,0.0520793528083662
0.0199808386,0.001327068186628706,0.06641704150639134
0.022435630399999996,0.001411968694607069,0.06293421087053873
0.028516974599999998,0.0016511424077848725,0.05790033588573146
0.0376048139,0.002052634829969031,0.05458436346547193
0.050443991099999995,0.0026653751324058,0.05283830787936604
0.0679632359,0.003536140611854681,0.05203019787135652
0.0908889552,0.0046759407345951685,0.05144674316374107
0.0286261346,0.001742276612992041,0.06086314611935211
0.0310893083,0.001816133776613294,0.058416667205596656
0.0372061584,0.0020405948926294176,0.05484562181053924
0.04633418,0.0024373923407943502,0.0526046288246463
0.0591983637,0.0030468790358942183,0.051468973894868285
0.076733968,0.00392205698832075,0.05111239638123171
0.0996731743,0.005080132874056306,0.05096790495270005
0.0400423042,0.0028472561527375195,0.07110620154415388
0.0428714279,0.002906944460530369,0.06780610310696857
0.0494816127,0.0031079169392295315,0.06280953205936095
0.058931036500000006,0.003466669890143129,0.058825876754146834
0.07191315620000001,0.004054023918707808,0.056373883902870715
0.0894692363,0.004913648874408231,0.054919982304668796
0.1124013114,0.0060830697298229226,0.05411920603110439
0.0517447986,0.004025290533725353,0.07779121076191323
0.055107388800000004,0.004124622223576576,0.074846990819071
0.0625477585,0.004318397112418947,0.0690415966292213
0.07249451680000002,0.004694776987246331,0.06476044250627146
0.08572306290000001,0.005304483218515174,0.06187930107797366
0.10339533590000001,0.006150568726778363,0.0594859397983576
0.126353102,0.007293731940592362,0.05772499309587478
0.0635834493,0.005193080409230753,0.08167346166969826
0.0675237647,0.005384545059521921,0.07974296284344941
0.0760905116,0.005641923122424196,0.07414752514851268
0.0867441227,0.005998564581140127,0.06915240357996182
0.10031105030000001,0.006579213122551348,0.0655881191840272
0.118084726,0.007408345190485213,0.06273753974316046
0.14109249599999998,0.008559186418587467,0.06066365441991662
0.0754333136,0.006181748711970829,0.08194984970103221
0.0798846818,0.006480848441102855,0.08112754905037195
0.089641185,0.006844559063581075,0.07635507120506133
0.1013934401,0.007210229219960096,0.07111139747156182
0.11548622120000002,0.00777299623361921,0.06730669817447632
0.133487348,0.008548319330387128,0.06403842355447145
0.156593524,0.009627486981606623,0.0614807479625187
0.00406066352,0.00019546291565871878,0.04813570853531809
0.00507784382,0.0002458405959291801,0.04841436732671706
0.00861362276,0.00042411139100283636,0.04923728410446853
0.0153487236,0.0007662116575380377,0.049920219915748416
0.0258164231,0.0013011988707025178,0.050401981159912033
0.0405305544,0.002070037855833855,0.05107351445046739
0.0599199688,0.003042458066510208,0.05077536132679375
0.006571697479999999,0.00026510891772157556,0.040341010603180655
0.0076239238699999995,0.00031992027909386836,0.04196268018267454
0.011238561229999998,0.0005072134954787607,0.04513153286248198
0.0180417215,0.0008462573489242845,0.04690557655067919
0.0285551723,0.0013836058611764377,0.04845377386066193
0.0432752637,0.002145687770534411,0.04958231532473391
0.0626440236,0.0031253320297496743,0.049890346279571895
0.0124203975,0.0008353023719086797,0.06725246691248649
0.0144142974,0.0008964231404308681,0.06218986021690299
0.019888289,0.0009808241323180917,0.04931666732709344
0.0272620887,0.0011359149453569997,0.041666467960578525
0.0377861274,0.0016694777715558116,0.04418229351430736
0.0524765993,0.0024317853097430685,0.046340375370762035
0.0718472366,0.0033998684782929663,0.04732079672348827
0.0177617364,0.0016055867313312187,0.09039582027189745
0.0210052436,0.0017527499198860918,0.08344344646810437
0.0298462886,0.0020319703202341197,0.06808117241867452
0.0418415145,0.0023182901282580073,0.05540645829772742
0.05534933870000001,0.0024098412098619813,0.04353875342438339
0.0703363291,0.0029285295355628315,0.041636087254414755
0.08960405249999999,0.003936323144986385,0.043930191047847816
0.0224567687,0.002471943073938213,0.11007563496604982
0.0268953351,0.002699107146477545,0.10035595899593551
0.039263786099999996,0.003308785738275993,0.08427067450522795
0.0562863636,0.0038665724639212174,0.06869465740226319
0.07556118179999999,0.004315728555835783,0.05711568364903186
0.09622284679999998,0.0045880201857069255,0.0476811935864168
0.11753825799999999,0.004866592281244431,0.04140432540053836
0.0265059039,0.0034945976157908483,0.13184223518560514
0.032233203700000004,0.00382802838890238,0.11876040695583664
0.04801040139999999,0.004624217223495032,0.09631698733297892
0.07016240879999999,0.005682747621349246,0.08099419216845996
0.09551041619999999,0.006502815216985934,0.06808487990847992
0.12279063700000001,0.007190317838861844,0.058557541637819205
0.151284212,0.007680457253880441,0.05076839911014932
0.0296487234,0.004620125559934708,0.15582881925819134
0.0366887021,0.005091058420696873,0.13876365554770806
0.056245477800000006,0.006229145240896165,0.11074926348827575
0.0831440757,0.00754023828192503,0.09068882200496974
0.1150266288,0.008991974680269132,0.07817298284820404
0.14923240200000001,0.009941607753432998,0.06661829214162884
0.184759964,0.010873127792530387,0.05885002116871157
0.008582896609999998,0.00046516168450694783,0.054196351842917975
0.010894089099999999,0.0005717565989870824,0.05248319466995018
0.018132213100000003,0.0009302951918194097,0.0513062132398725
0.031635839400000004,0.0016150529475131492,0.05105137015941322
0.0526402839,0.0026936215268966333,0.05117034573775605
0.0821487856,0.004177699377940577,0.050855278595141856
0.120878538,0.006169098678012458,0.05103551697500228
0.01096244189,0.0005448818102099073,0.049704419478560836
0.0132682607,0.0006509172464355336,0.04905821954761061
0.0205264703,0.0010081596587969267,0.04911510084600014
0.0340426259,0.0017016469161334196,0.04998577140118382
0.055053840300000004,0.002770787724254384,0.05032869113500124
0.08453964950000001,0.004282214207383566,0.05065332341345425
0.123304503,0.006259100673198046,0.05076133085908506
0.0177150114,0.0011289158785803975,0.06372651154943075
0.020133266900000002,0.0012314442680607719,0.0611646522234686
0.027473465000000002,0.001577868702039519,0.057432460814080745
0.0409969929,0.0022701949799271595,0.055374670660958636
0.0620028274,0.0033394305641744047,0.053859327134078476
0.09152073620000001,0.004842966727545593,0.05291660588221528
0.130257824,0.006813095749122473,0.05230469494962908
0.0246567812,0.0019390129294171831,0.07864014826952284
0.027380862399999997,0.002034184333729328,0.07429219372320896
0.034846824299999996,0.002374455254055764,0.06813978896940012
0.0484094065,0.0030778488216637225,0.0635795611678016
0.0693837886,0.0041334158457120695,0.059573222061155506
0.0988103496,0.005611733238561917,0.056792970182567966
0.137516378,0.007651325517797246,0.05563937640793045
0.0311932719,0.0027540266359517883,0.08828912352576225
0.034447920699999995,0.0028789637984167333,0.08357438533051238
0.0423251424,0.0031934269841010963,0.07544988163113885
0.0558674477,0.003855713265046685,0.06901538236991422
0.0769313085,0.004907541961893499,0.06379121917435603
0.1063508386,0.006373661597040089,0.05993052505220292
0.144954471,0.008373823800044589,0.05776864792286806
0.037304681,0.0035424501642599385,0.09495993717946384
0.041137710200000004,0.00372058307670002,0.09044215292031542
0.04984272880000001,0.004017367136386601,0.08060086662804465
0.0635184598,0.0045988361133988956,0.0724015684240331
0.08460237550000001,0.005602978495378098,0.0662272006224943
0.11408968519999999,0.007066120903709955,0.06193479183786858
0.15281277499999998,0.009013660521362528,0.058984993377435416
0.042994815799999996,0.004315943993293194,0.10038289298341858
0.047386185799999994,0.004549835247843693,0.09601606820702782
0.0572126258,0.0048813856145188935,0.08532007657860188
0.07127347369999999,0.005393989259469246,0.07568017916698294
0.0925853024,0.0062932254035760115,0.067972186086158
0.122285427,0.0076453605570121885,0.06252061872435698
0.16107855399999998,0.00954747615456598,0.05927217446070432
0.00268637708,0.00012877407110386106,0.047935962550671056
0.00295229057,0.0001428415124775076,0.04838328378954501
0.00386854117,0.0001863913097547286,0.048181291490489324
0.00558432507,0.000268237957933383,0.04803408730168765
0.00823001742,0.00040459463278128026,0.04916084767913897
0.011950992899999999,0.0005962028824625444,0.04988730956927809
0.016833731999999997,0.0008480958011120347,0.05038073560349154
0.00491662995,0.00024245705455895258,0.049313667496768306
0.0052466501799999996,0.00023886175381253904,0.04552652561496659
0.00623465708,0.00025238568609257147,0.04048108546373676
0.00797318092,0.000346388300923935,0.04344417923028078
0.01067602707,0.0004828061751662812,0.04522339368387169
0.0144348572,0.0006751515001066474,0.0467723019876253
0.0193484149,0.0009292452383526056,0.04802694397217033
0.0090284862,0.0006640359181025453,0.07354897636134675
0.00972808169,0.0006928727210067945,0.07122398259864886
0.011911597319999998,0.0007695776967651648,0.06460743056458232
0.015197368099999999,0.000867816633328419,0.05710308703573608
0.0192057431,0.0009476623386314612,0.049342654105972154
0.0236015926,0.0009797641908515105,0.04151263041679275
0.028538961200000004,0.0011677500493051636,0.04091774893702731
0.013199693399999999,0.0010354147227969207,0.0784423313042196
0.0142795215,0.0011153115412663099,0.07810566630445634
0.017576974199999998,0.0013306342553819797,0.07570326042704095
0.022714054,0.001601138989290757,0.07049111485297856
0.0291876904,0.001848771965610867,0.06334081046751362
0.036314988299999997,0.0020675085671959226,0.05693265133713186
0.04402679329999999,0.002243756741601146,0.05096343779371155
0.017373844,0.0013641503830045467,0.07851747621335536
0.0188284965,0.0014744694879951835,0.07831052723700926
0.023333666399999998,0.00182198795304252,0.07808408339302049
0.0303780214,0.0023189722753918546,0.07633717301258648
0.0390341229,0.002855750242194051,0.07316035381427902
0.048932521,0.003286628282115853,0.06716654312815505
0.059817029499999994,0.0036501857088028413,0.06102251715463139
0.021565284400000002,0.0016452330461222487,0.0762908114544619
0.023389737699999996,0.001796869199772148,0.07682297351167595
0.029060421599999997,0.0022784938481175123,0.07840539547153413
0.0379642569,0.0029507147784521917,0.07772349624080728
0.0491253886,0.003740716678279337,0.07614630204226694
0.061856265199999996,0.004605899065940828,0.07446131852688753
0.07534751710000001,0.00533381153390301,0.0707894797226571
0.0258364055,0.0018765546925186497,0.072632189199796
0.0280240771,0.0020701018038163615,0.07386868785828317
0.034831587600000005,0.002662144653312701,0.07642903573286165
0.045552011200000006,0.003549019277705897,0.07791136295000509
0.059076932,0.00458199918417712,0.07755987030905939
0.07462067430000001,0.005666660561105129,0.07593955179664101
0.0912322159,0.006854935048546922,0.07513721968630735
0.010326520429999998,0.0005538947251426538,0.0536380796316939
0.011787003,0.0006163533390917985,0.05229092917782396
0.0159073077,0.0008058167913439889,0.05065701918521315
0.0229130794,0.0011528638532019553,0.050314662340931585
0.0335304277,0.0016892739533219832,0.05038032823309269
0.04830321619999999,0.002441062625808826,0.050536233771713665
0.0676937187,0.00341644081375255,0.05046909638534232
0.0128112267,0.0006368807037490757,0.04971270266797134
0.0142717938,0.0007019490878143824,0.04918436306264335
0.018389772199999998,0.0008902424805306143,0.04840965243335719
0.0254010265,0.001236641355231669,0.04868470001524029
0.0360182089,0.0017713857085963547,0.04918028304834321
0.0508017435,0.0025225119403021103,0.04965404268658831
0.07018626559999999,0.0035014577899542747,0.04988807653493784
0.0210021513,0.0011628757775585241,0.055369364830664944
0.0224958518,0.0012119083511505102,0.053872525562713304
0.0266256165,0.0013904952959956159,0.05222396619419557
0.0336236538,0.0017410225405641113,0.05177969505991378
0.0442492164,0.0022842932577798714,0.051623360674469966
0.059039040400000006,0.0030359704051338655,0.05142309875913676
0.0784405124,0.00401759335246264,0.05121834661119118
0.030107823199999998,0.002223822781591574,0.07386195829632658
0.0319123789,0.002285690962365698,0.07162396039255155
0.036357195200000005,0.002445351404028907,0.06725907734568333
0.0433784971,0.0027948305595828825,0.06442893936919918
0.053981095300000004,0.0033405870827184153,0.061884388676315266
0.0687468453,0.00409485922910472,0.05956432198794611
0.0881302719,0.005092214659198466,0.05778053952876169
0.03855030720000001,0.0034333902791872316,0.08906259193667933
0.04071204020000001,0.0035397689770767576,0.08694648953202687
0.0458081461,0.003713312311633445,0.08106227009334142
0.0530157219,0.004033608899673581,0.07608325898649285
0.06352526030000001,0.004570474395216676,0.07194735407037246
0.07826935360000001,0.005343057660785022,0.06826500303159552
0.0976758329,0.006320667094226972,0.06471065468874003
0.0461942989,0.004647281135166891,0.1006029152044754
0.0486826077,0.004807621569579598,0.0987543970365334
0.0545697417,0.005050510648427641,0.09255148533033354
0.062233257699999996,0.005347155314763254,0.085921186072881
0.0727640313,0.005856105317287034,0.0804807706865883
0.08744525010000001,0.006588966766772589,0.07534962458495602
0.1068364447,0.007552792260909098,0.07069490455356849
0.05305309229999999,0.005854715332876546,0.11035577907070548
0.0558207455,0.006067356998683135,0.10869358594795434
0.0625144734,0.006402383430290699,0.10241441832717571
0.0709147487,0.006708417925909728,0.09459834588555381
0.0815855823,0.007176103922042702,0.08795799110258605
0.09622131210000001,0.007872325933069595,0.08181478470058812
0.1156154078,0.008797155100041908,0.0760898159461572
0.00818514046,0.00043420579004003703,0.053048056067206084
0.012042138400000001,0.0006366094208226266,0.05286514734149099
0.0254994212,0.0013433883097158622,0.05268309030151093
0.0511649816,0.00271206959356167,0.05300636311695009
0.0911569688,0.004840354874948944,0.05309912054632672
0.147216288,0.007813353919318165,0.05307397724440766
0.221185398,0.011723990195564893,0.053005263012727864
0.010395311699999998,0.0005440931802122348,0.052340246826099016
0.0143477003,0.0007480869881850653,0.05213985325474531
0.027939381699999998,0.0014627870092564943,0.05235574018649434
0.053639740899999996,0.002839485412225855,0.05293622535424766
0.0936636316,0.00496471958963093,0.05300584127287811
0.149790214,0.007929968545166578,0.052940498136724586
0.223769812,0.011828036548863772,0.05285805284970151
0.0163072826,0.001207695418141611,0.07405865512759378
0.0209141305,0.0013408741962353812,0.06411331306531635
0.03474631,0.001968294110097331,0.05664757236372239
0.06057670070000001,0.003340251070974554,0.05514085502141839
0.10060159540000001,0.005463247482583485,0.0543057737887871
0.15684921500000001,0.008407096261273646,0.05359986188820674
0.230736939,0.012374774680359586,0.053631528328282045
0.0223390825,0.0021312531090789543,0.09540468410369828
0.0290620397,0.002357624934871414,0.08112386326660388
0.0464068589,0.0029593068727436595,0.06376873899439162
0.07300090680000001,0.004113990359066031,0.05635533227466744
0.11314216120000001,0.006282654418848871,0.05552885283623936
0.16925124500000002,0.00931219554008354,0.055019952970411165
0.24314788999999998,0.013293027348726626,0.05467054371200436
0.028147756199999995,0.0026823702324670967,0.09529605889037426
0.03748103219999999,0.0032733736478718317,0.08733413824904833
0.0601197033,0.004334450654811761,0.07209700675305497
0.0915805551,0.00554368037400454,0.060533378160366046
0.13275857,0.007402723186617048,0.05576079334552224
0.18895256,0.010472284927177831,0.05542282638127703
0.26261730499999997,0.014422948074063156,0.0549200216416171
0.034631168200000007,0.0028300364931996198,0.08171934821417948
0.0463773261,0.0038377118861490736,0.08274974451683781
0.0750100388,0.005727597125507929,0.07635774113888245
0.1127385125,0.007527775691025081,0.06677199764388483
0.15925410699999998,0.009327312036561144,0.058568737800659326
0.216509759,0.012033774120969426,0.055580746921294326
0.290301521,0.016148630519062603,0.055627095798311724
0.041926180099999995,0.0029779282811077585,0.0710278941225976
0.0560098266,0.004301109136305989,0.07679204520704568
0.090552424,0.007029799545515799,0.07763237288397491
0.135636074,0.009584113040929,0.07066050172558813
0.18909415599999999,0.0120390647481303,0.06366703764303694
0.251951605,0.014465403367606539,0.05741342019871847
0.32685015399999995,0.018069241106711053,0.05528295117985796
0.039888881499999994,0.0024646680764303184,0.06178834762339272
0.0426198013,0.002666095745360947,0.06255533024648209
0.049650008100000004,0.0030640027413210997,0.06171202903229938
0.05938883389999999,0.003507790247423684,0.05906481095975324
0.0715206692,0.004047175005602962,0.05658748793702509
0.08641043450000001,0.0047207829161741155,0.05463209325922456
0.10465899339999998,0.005577422604151647,0.053291383979158814
0.041601685699999995,0.0025479524016642574,0.061246374006047974
0.044333888200000005,0.00275416377563568,0.062123217418040035
0.05136697409999999,0.0031483402422705672,0.06129113691107158
0.061102817200000006,0.0035932944177031268,0.05880734444602869
0.0732360677,0.004127759712596124,0.05636238867308989
0.0881288167,0.004805558986022255,0.05452880415245896
0.10637274679999999,0.005672079954893484,0.05332268015564194
0.047867157,0.003077008022293777,0.06428223891161484
0.05060490869999999,0.0032794465384104986,0.06480490969466958
0.0576356194,0.003673354916943021,0.06373411017671862
0.06737064529999999,0.004118918964927272,0.0611381848368205
0.0795045592,0.004655870018688912,0.05856104436698659
0.0943957147,0.00533046198447206,0.05646932174212418
0.11263995,0.006189435122926883,0.054948844729839484
0.0572030142,0.004135182386781786,0.07228958901228295
0.059984251999999995,0.0043245617438964585,0.0720949515865674
0.0671005994,0.004688978174803485,0.06987982546700595
0.07690446640000001,0.005108729246398173,0.066429551956402
0.08907937749999999,0.005622116397919515,0.06311355732048661
0.1040024051,0.0062888731355736005,0.06046853560287137
0.12225902900000002,0.007146290297152094,0.05845204526491122
0.06823484590000001,0.005306129746135691,0.0777627570803335
0.0711625013,0.005527943457409512,0.0776805671024033
0.07865655199999999,0.00592777765539395,0.0753627956561578
0.0888673376,0.006369886493584276,0.07167860167315597
0.1014230674,0.006872517152418576,0.06776088841125481
0.1166291312,0.007513721586168935,0.06442405519838884
0.135045153,0.008340116132566482,0.061757982032620465
0.081159374,0.006004030556610177,0.07397827583798486
0.08431369709999999,0.006250691186253525,0.07413612973037954
0.0923144992,0.006693558446563152,0.07250820298620168
0.1030267364,0.007135285463253531,0.06925663873842296
0.1159854681,0.007657948069210389,0.06602506499010619
0.13148487,0.008306889728295306,0.06317753311308978
0.150119642,0.009161845649405994,0.06103029242106769
0.09588864500000001,0.006072671657202553,0.06333045646022584
0.0993331021,0.006365839775180401,0.06408578450285206
0.1080709041,0.006911939789178028,0.06395745318075884
0.11954101700000001,0.007412843664877259,0.06201088003858339
0.13307022599999999,0.007917510913032074,0.05949874101087102
0.14900575500000002,0.008533638225653895,0.05727052774340088
0.16790629799999998,0.009323472794841638,0.05552783252264688
0.035370626700000005,0.00222338966103603,0.06285977570863989
0.038105306900000004,0.0024270149480545996,0.06369230811928192
0.0451354468,0.0028206350334209354,0.062492679997596376
0.0548676776,0.0032672522388959824,0.05954785006056065
0.06699860369999999,0.003806756547912065,0.05681844602251114
0.0818888451,0.004481713007084887,0.054729224738875794
0.1001339394,0.005343106680453456,0.053359597280095185
0.036929942199999996,0.002296654037016656,0.062189483660135714
0.039664072099999996,0.0025013388078993803,0.06306308645247195
0.046698656799999995,0.002899481168927076,0.062089177025902734
0.0564325436,0.003337960396053953,0.05914956482758918
0.0685618652,0.003882450969650577,0.056626974168879185
0.0834526904,0.004557592593292459,0.05461288990741105
0.10169801939999999,0.005420918253212426,0.05330406909785331
0.043085577099999994,0.0026878892338560137,0.06238489570692124
0.045818396000000004,0.002894071576380448,0.06316396532913215
0.052853424700000005,0.00328862285666406,0.0622215660637041
0.0625894877,0.0037328957832019572,0.059640938444715165
0.0747210818,0.0042697617802318535,0.05714266546167501
0.0896144878,0.004950189733336207,0.05523872149315801
0.1078679213,0.005807233678080135,0.0538365216284198
0.0544063704,0.0034243436128085078,0.06294012240905722
0.0571952137,0.003622254206045667,0.06333142183968564
0.0643423205,0.0039863730959695705,0.061955693624223124
0.07416390739999999,0.004413282191903279,0.05950714230980877
0.0863609482,0.004926859666455876,0.05704962450210657
0.10128937180000001,0.0055921355909287545,0.055209500183006896
0.119555091,0.00644933064530665,0.053944425045911674
0.06863981860000001,0.0041323598664419125,0.060203537111939744
0.0715904619,0.00435672201049081,0.06085617964829488
0.079035843,0.004792806921370455,0.06064092871598086
0.0891721076,0.005266804092313388,0.059063357747903986
0.101687262,0.005802985051338842,0.0570669810279565
0.11688387800000001,0.006456071694369482,0.055234920374300736
0.13534309000000003,0.007273811280095081,0.05374349942871172
0.0849451014,0.004470682141827049,0.052630252576601776
0.088136768,0.004738557531347899,0.05376368613094479
0.0961168021,0.005230860732457705,0.054421918105593166
0.10668151030000002,0.005712000998907075,0.0535425584325185
0.119465198,0.0062509309745704955,0.052324284220166745
0.134838433,0.0069280137365513965,0.051380111607729796
0.15343101199999998,0.0078071116452948265,0.05088353093372563
0.1030326444,0.004501738697346596,0.04369235326883056
0.1064908915,0.00483709401710656,0.045422607971185594
0.115177738,0.005446652436508146,0.04728910752274147
0.126487446,0.0059863672971594796,0.047327758496756106
0.13972583900000002,0.006529015072497221,0.046727327738552496
0.15541289,0.007169808958850049,0.046133940105290164
0.174161614,0.007987015769854966,0.045859794167128966
0.014258184,0.0008435518732994118,0.059162644646710394
0.016050181099999998,0.0009331546043547224,0.058139817771571595
0.0208305809,0.0011472920731558796,0.0550772961476019
0.0282861249,0.0014990471526325666,0.05299584718416366
0.0390448447,0.002032362244454614,0.052051999695996075
0.053862054799999996,0.0027819476549482075,0.051649489891874824
0.0732617837,0.0037765492998236244,0.05154869440919201
0.016217158000000002,0.0009107612918139783,0.05616035138918781
0.0180087667,0.0009981682908297216,0.055426798928419764
0.022787468599999996,0.00121623977881568,0.05337318506785261
0.030248438800000003,0.001564906304177798,0.05173510985227436
0.04101409239999999,0.0020957657046843693,0.051098673213219016
0.0558362948,0.0028509269682106962,0.051058670322277476
0.07523810330000001,0.0038255907803315383,0.05084645429028961
0.024013878599999997,0.0012957947940049036,0.05396024588901285
0.0258108961,0.0013780167884768727,0.05338895570064585
0.030594296800000004,0.0015818544538683018,0.05170422658213545
0.038051333900000005,0.001925605181369043,0.05060545804858217
0.0488175562,0.002463361864001019,0.05046057311654242
0.0636431967,0.003218668000651438,0.05057363815057137
0.0830524455,0.0042086548859783,0.05067466539535311
0.0335723002,0.0021736864093530525,0.06474642477291599
0.035603724499999996,0.0022735458902130514,0.0638569678352907
0.0406516575,0.0024910814469179705,0.06127871777228199
0.0482594455,0.00285703990495377,0.05920167286119709
0.059129651699999994,0.0034043335678217708,0.05757405075027308
0.0739680107,0.004128688599200074,0.055817218282985054
0.0933549394,0.005124035361028328,0.05488767272477419
0.042969311,0.0029996200854835327,0.06980842875240732
0.0453226483,0.0031589682473942586,0.06969955123726207
0.0509968746,0.0034046135224386352,0.06676121917554993
0.0588116883,0.003737853013598097,0.06355629504344797
0.069649668,0.0042651904047046225,0.061237770791737624
0.08444849659999999,0.0050561568819592045,0.059872668970156716
0.103918155,0.006027754127482007,0.05800482242474385
0.0521546576,0.0037008187535096295,0.07095854759306539
0.054803778100000006,0.003914610699742815,0.07142957722002043
0.0612721861,0.004258739112117796,0.06950525814710234
0.0696277364,0.004577031945545671,0.06573575678593611
0.08056073339999999,0.005062437262665372,0.06284000963011804
0.0953413934,0.005768396929727993,0.060502544844577365
0.1147382254,0.006731075137537987,0.05866462649280251
0.061236835999999996,0.004292352337282131,0.07009428666892802
0.0641404756,0.004556804315027154,0.07104413044026686
0.07139962080000001,0.004978289609444479,0.0697243144104272
0.0806396746,0.005332319903554989,0.06612526563388425
0.0919187029,0.00577933979597834,0.06287447074036485
0.1067807415,0.006433086820414188,0.06024575902026479
0.126210443,0.007300052421600075,0.05784032008825193
0.018796299399999997,0.0011577299145719326,0.06159350252592448
0.021899487800000002,0.0013006596776360018,0.05939224193343927
0.030013627499999997,0.001667253614309526,0.05554988694084133
0.042861571,0.0022674182390793962,0.052900959675029086
0.061772258200000006,0.0032014364238711424,0.05182644308559764
0.08803613989999999,0.004516373199585695,0.05130135424742419
0.12251920599999999,0.006241858493350759,0.050945959389834435
0.0207612581,0.0012228450172080273,0.058900333077985645
0.0238766074,0.0013683910234060213,0.0573109487659466
0.0319997368,0.0017310105166215525,0.054094523571879896
0.0448408219,0.0023356840055804456,0.05208834063722738
0.06374736319999999,0.003268890948725641,0.051278841737655456
0.09000983650000001,0.004600174784140532,0.051107467394861134
0.12447412199999999,0.006320985388956646,0.050781522194281045
0.028748816,0.0015003711935659397,0.05218897340210253
0.0318278469,0.0016397370450982245,0.051518943466396544
0.03994672629999999,0.001992769681915969,0.049885681919220735
0.0528100711,0.002590585687986713,0.04905476614642757
0.07172961829999999,0.003525626543441453,0.049151614451591934
0.09799641590000001,0.0048512637699142346,0.04950450203061186
0.132492323,0.006593150546650805,0.0497625099882263
0.040031149999999995,0.0024294724394802658,0.06068954900072234
0.0433636148,0.0025903676025416274,0.059735970225010565
0.0518893343,0.002940378450415044,0.056666335964442
0.064995132,0.003499577671767943,0.05384368896685898
0.0839492294,0.004414312260870555,0.05258311830162619
0.110205898,0.005731609611286536,0.052008192985157076
0.14468652,0.007468398904839095,0.05161779345331614
0.05155931219999999,0.003306605964253073,0.06413208057211194
0.0554093452,0.003483683476155519,0.06287176763380194
0.064491558,0.003843287509181981,0.059593652694543066
0.07780061359999998,0.004434408068628118,0.05699708348608858
0.09694460240000001,0.005393530016862522,0.05563517600091289
0.12330570900000001,0.006676904560710137,0.054149192400411376
0.15774869700000002,0.008406579054799615,0.053290957165875126
0.0633671433,0.004098764747246221,0.06468280774219817
0.0677754862,0.0043595346475825865,0.06432317777430546
0.07789300180000001,0.004791726518947962,0.061516778249878175
0.09161308180000001,0.005360363084488429,0.05851089144878465
0.11067764919999999,0.006242444863522102,0.05640203698437518
0.136996603,0.007521834945832256,0.05490526612424292
0.171680701,0.009282661392193572,0.05406933533078696
0.0753281272,0.004759730223674691,0.06318662630543523
0.0802866423,0.00509879839553193,0.06350743099306234
0.09161934940000001,0.0056241827204219046,0.061386407535676125
0.1061282877,0.006193255174673277,0.05835630922624672
0.125451404,0.007001413054773126,0.05580976243815595
0.15171079999999998,0.008206271448537826,0.0540915442311149
0.18627633100000002,0.009885549636365802,0.053069273929202535
0.00732495609,0.00035675113237642816,0.048703518218145135
0.008844624249999999,0.00043638062524971343,0.04933851488939324
0.014068490800000001,0.000710224190221465,0.050483324780044275
0.023934523200000002,0.0012261365159057114,0.05122878386420964
0.039174884900000005,0.0020167461270827057,0.05148058844922619
0.0605212953,0.003140777901746,0.05189541773977861
0.08870082690000002,0.004605508692688009,0.05192182365876014
0.00944036943,0.00042460718956136657,0.04497781497957401
0.010986548620000001,0.000506569998560848,0.04610820159105143
0.016267158799999997,0.000783328066458915,0.04815395706710106
0.0261520999,0.0013064200885158142,0.04995469172690849
0.041456954100000006,0.0020984399163725934,0.05061732010776433
0.0628719197,0.0032070634631604423,0.051009472566819716
0.0909783028,0.004664530560401666,0.05127080212362091
0.0170398106,0.0008831987743779441,0.051831490097545105
0.019102147899999998,0.0009282985406840982,0.04859655288733778
0.0249495102,0.0010478422355901897,0.041998509276955254
0.034811391299999994,0.0015591152788768177,0.04478750261489313
0.0500765091,0.0023726516439567698,0.04738053204185453
0.0714465845,0.0035114068161604868,0.04914730131235996
0.09963464769999998,0.004969365922866825,0.04987588191037309
0.025385539799999995,0.0015724925342163396,0.061944419799823985
0.0285107805,0.0016876631723163667,0.05919386080350788
0.037702775,0.002058206193633308,0.054590310491291635
0.050976185900000005,0.0023395024922325583,0.045894027788229604
0.0669725894,0.0028377521583746526,0.042371844717335246
0.08823006840000001,0.0039782902761113905,0.0450899602398063
0.116284589,0.00545967535344768,0.04695097949262804
0.0337990711,0.002154937679580936,0.06375730484442028
0.038023989900000006,0.00240857202056036,0.06334348464994621
0.05043352,0.0031584458709878124,0.06262592559448185
0.0687353908,0.0038334303697204223,0.05577083835712217
0.0905629471,0.004375355786061999,0.04831286885165864
0.1147497561,0.004938954077180643,0.04304108562005599
0.142691668,0.00627538233665864,0.043978617845147346
0.0426153632,0.0026666195607449347,0.06257413666123429
0.0479343199,0.00298877601993045,0.06235148482685471
0.06348000899999999,0.004021434384722649,0.0633496190071846
0.0864891096,0.005254377613547926,0.06075189856675234
0.114503804,0.006431427056382243,0.05616780256822072
0.145929317,0.007444199662497382,0.05101236554473411
0.17955733499999998,0.007942729352832523,0.04423505925186806
0.0516715817,0.002976231353373577,0.05759899843308991
0.05793366430000001,0.003534811633906779,0.061014811968432295
0.0767323642,0.004853257911701774,0.0632491643167926
0.1048071218,0.0064908963984985,0.06193182569105242
0.138801161,0.008302129980510562,0.059813116264283706
0.177230468,0.009890585873541462,0.05580635195039637
0.21867762999999998,0.011079555090530671,0.050666156801364055
0.006962448760000001,0.0003629634202504466,0.05213157507681917
0.01014632995,0.0005297587177586971,0.05221185594882976
0.021304393799999998,0.0011236127327753165,0.052740892011455244
0.042593161100000006,0.002251553362552443,0.05286185163074084
0.07574483760000002,0.004020165905829837,0.05307511420197218
0.12211867800000001,0.006475246053840253,0.05302420694269432
0.18347295800000002,0.009732120901091884,0.05304389816995202
0.009201641089999999,0.0004885360607418422,0.053092275167389985
0.0124631437,0.0006562891705152887,0.05265839713581163
0.023717531,0.0012479611013607394,0.05261766502427
0.045058181600000004,0.002370257992525829,0.052604386336927295
0.07820561640000001,0.004129415201077984,0.05280202869263471
0.124737612,0.006618156941230296,0.05305662690761064
0.185964685,0.00982808108470736,0.05284917985749477
0.0145824088,0.0011480680372786191,0.07872965660368945
0.018678043199999998,0.001252613995241485,0.06706344887570906
0.030434531100000002,0.0017183183555598315,0.05645949825590812
0.0518726671,0.002846041339927473,0.05486591492280282
0.08509580530000001,0.004595398111899421,0.054002639680048016
0.13165657599999997,0.007076861450120965,0.05375243428874352
0.19284130500000002,0.010290550873751136,0.0533627942092133
0.0195596224,0.0021090900486872796,0.10782877120814355
0.0258304162,0.0023146286753261748,0.0896086480916314
0.04151341310000001,0.0027927044533215457,0.06727234030587442
0.0644693617,0.0036040850286080304,0.055903842283706526
0.0976893599,0.005389096746437613,0.05516564702598295
0.14421540300000002,0.007864583676393429,0.054533590121392424
0.205500008,0.011131494714390898,0.05416785538222897
0.023637383,0.0028290082987975957,0.11968365105382417
0.032364262,0.003362397932594105,0.10389230975185237
0.053584960800000005,0.004279312324558056,0.07986032387949522
0.08193146450000001,0.005315052555730746,0.06487193397758373
0.11747307099999998,0.006588855074225578,0.056088216798431866
0.16412986200000002,0.009120200841447755,0.055566980501377344
0.225197425,0.012341965259424442,0.05480509050858127
0.027464978600000002,0.0033001728396545586,0.120159308613281
0.03850108830000001,0.004211307059774295,0.10938150700987573
0.06556228730000001,0.005908638042566729,0.09012251228408145
0.10061452559999999,0.007380353185821943,0.07335276036745478
0.14242723399999999,0.0089456307367632,0.06280842845521525
0.191724939,0.010747410434627,0.05605640294206587
0.253112381,0.014009845760967003,0.05535029817829023
0.031108076000000002,0.003847698910662204,0.1236881030720834
0.0443723882,0.005038295826145236,0.11354574388550122
0.07717183420000001,0.007487597010249567,0.09702499736943619
0.1198874369,0.009803515670530177,0.08177266879687689
0.168776632,0.011743849575647308,0.06958220125904223
0.225089553,0.013749889735373368,0.06108630788108308
0.28944663400000004,0.016242884605276994,0.05611702710378381
0.0260844635,0.001517195499736989,0.0581647193831297
0.0298030217,0.001700773898610072,0.05706716304575492
0.03929835029999999,0.002125173942915628,0.054077942882900826
0.0529261027,0.0027427556264656935,0.051822361491689686
0.0721344684,0.0036744680910702886,0.050939144247859856
0.0984907533,0.0049912896620532485,0.05067774887303302
0.133088326,0.006739753596405751,0.05064120797796909
0.0284120487,0.00163661516881309,0.057602856664577304
0.0321324804,0.0018177078586382343,0.05656917349705235
0.0416285086,0.002242851453170055,0.05387777579833967
0.0552557003,0.002859475167078926,0.0517498674626141
0.0744649543,0.0037940522869562123,0.050950844227620945
0.10083011859999999,0.005111144067317113,0.0506906481742164
0.135403571,0.006862704228384413,0.05068333263075028
0.035099621600000006,0.0021295531715465298,0.060671684607179054
0.0388088609,0.0023123283920269116,0.05958248550466761
0.0482960895,0.0027407685715694153,0.05674928550000752
0.0619289917,0.0033536273536945867,0.05415278469154515
0.08114135430000001,0.0042891486350060985,0.05286020515689246
0.1075097079,0.005612902468157151,0.05220833148740377
0.142078036,0.0073482240537049125,0.05171963422766425
0.0457268842,0.00317730145236639,0.06948431995649487
0.0496270021,0.0033363906779274744,0.06722934162342792
0.0593868562,0.003713800681717462,0.06253573466172911
0.073138463,0.00430181054658032,0.058817349587730876
0.09239228220000001,0.005224278860454805,0.05654453744465254
0.118774429,0.0065436271849559635,0.055092895331502405
0.153359968,0.008273819686165222,0.05395032219989262
0.05801810500000001,0.004470675538426479,0.0770565591279908
0.062320832699999995,0.004656229899893408,0.07471385888419632
0.0727420284,0.005055555751686638,0.06949979073839846
0.08688072990000001,0.005645463616001398,0.06497946808802532
0.10630631609999999,0.00655859182723907,0.06169522252158139
0.132722861,0.007868509908480694,0.05928526441635925
0.167312512,0.009601587390545079,0.05738714502442638
0.0711114581,0.005724560005590998,0.08050123227034489
0.0760099547,0.005965393646729305,0.07848174190175258
0.0874149214,0.006389364185624307,0.07309237465749535
0.1020582353,0.006964628253687053,0.06824170762128642
0.12168952699999999,0.007854178034005906,0.06454276080805135
0.148172393,0.009149295370919845,0.06174763858284886
0.182782131,0.010868445453440588,0.05946120331336212
0.0847407979,0.006826984477031951,0.080563136602611
0.09030422189999998,0.007169406519663576,0.0793917091451466
0.1030260528,0.00769159716853497,0.07465681698459645
0.118404665,0.008254752398030349,0.06971644569941858
0.138357099,0.009106008589587022,0.06581526105564718
0.164949137,0.010368776015629487,0.06286044416000483
0.19960571599999996,0.012084738369895013,0.060543047624422815
0.00834243932,0.00046174684995891913,0.055349140970307846
0.00981543409,0.0005391047363883648,0.054924186892315506
0.014959534,0.000815045984973622,0.054483380630280465
0.0247218171,0.0013350906915832882,0.054004553394389775
0.0399286424,0.0021620345958137987,0.05414746071641541
0.06125122399999999,0.0033230364216336097,0.054252571697728194
0.08932988879999999,0.0048159163618941014,0.05391159024810184
0.010698314829999998,0.0005554006971981754,0.05191478340502114
0.0122131028,0.0006397389764976105,0.052381363440059676
0.0174384567,0.000913618845388907,0.052391037871425114
0.0272754785,0.0014338180961267473,0.052568027216341864
0.0425189528,0.0022631977948979606,0.053227975899207955
0.0638598819,0.0034110095725586103,0.05341396618772341
0.09193766460000001,0.0049260429562960695,0.053580248940716176
0.0178198376,0.0012170965854460952,0.068300094129146
0.0197463848,0.0012407104422186468,0.06283228321462908
0.025478888400000003,0.0013527271237232942,0.05309207774242199
0.035376742,0.001883434293155095,0.05323933710897105
0.05067094469999999,0.0026948709687125874,0.05318375224041536
0.0720662724,0.0038400332484898807,0.05328474917054098
0.1001757634,0.0053606039841659165,0.05351198535678857
0.024915559099999998,0.002340534650003083,0.09393867665618963
0.0280207026,0.0024155929686069267,0.08620743751824862
0.036825634100000004,0.00260522107657777,0.0707447716854866
0.049608977299999996,0.0029023245207313304,0.05850401839933376
0.0658935843,0.003417596256188525,0.05186538708577316
0.08731328479999999,0.004559561656436703,0.05222070921831478
0.115407183,0.0060725273972623214,0.05261827937748313
0.0311557709,0.0031736131644011767,0.10186277125311563
0.0356465783,0.003411317161621928,0.0956983061014282
0.0482087101,0.003973630086436308,0.08242556330990296
0.06576624079999999,0.00454056344866876,0.06904094552822246
0.08667378310000001,0.00515448614400632,0.05946995688487859
0.11088078820000001,0.00580436401595476,0.05234778819830539
0.13927403100000002,0.007158655658073649,0.051399787933715
0.037669919399999995,0.0034229536041845555,0.09086702755686162
0.04339882789999999,0.00390137930601486,0.08989596020898206
0.0595880305,0.005051756427872023,0.08477803990974367
0.0824129766,0.006256217637457929,0.07591301631808708
0.1090170892,0.0072532732687493945,0.06653336024632545
0.13866671400000002,0.008240910943420113,0.059429625940513105
0.171578436,0.009192075349731373,0.05357360495890855
0.0450791648,0.003448360532682788,0.07649566153192768
0.051947406099999996,0.00413378215398797,0.07957629580253421
0.0714759852,0.00582803221619905,0.08153832647275006
0.0993590317,0.007811422819956506,0.07861814559085026
0.13220913,0.00950658910122024,0.07190569290653558
0.16816517499999997,0.010911525047087974,0.06488575917747522
0.207170624,0.012289341660197467,0.05931990464148752
0.009094222800000001,0.0005184535706839283,0.05700911249765381
0.013658816399999999,0.0007618831546453644,0.05577958824055681
0.029612906,0.0016322170541493114,0.05511843566279214
0.060072952799999996,0.0032617376359047705,0.05429627617546995
0.1074012655,0.00585309264643979,0.054497427187576206
0.173842272,0.009436763933444111,0.05428348252054662
0.261405087,0.014136122458920786,0.05407745740969757
0.01077235093,0.0005753974382085239,0.053414286440121
0.015456597,0.0008306138870138763,0.05373847082989071
0.0316056699,0.0016994128731410115,0.0537692407254121
0.062182450400000006,0.0033475084528050768,0.053833652924122725
0.1095325716,0.005908487945648812,0.0539427483472762
0.176010473,0.009500627326069572,0.053977625104555976
0.263743194,0.01422555746948715,0.05393715475170574
0.017947348000000002,0.0009551051189393889,0.05321706131398292
0.0231537201,0.0010515494779469773,0.045416005436939584
0.0391028811,0.0019250383617598473,0.0492300901521
0.0697031308,0.0036288731217121446,0.05206183825694304
0.11712838400000002,0.0061965072494621215,0.05290354940320974
0.18360276399999997,0.009815684870745687,0.053461531062493635
0.271253556,0.014594062295918883,0.053802289308675026
0.0259516395,0.001549761608981983,0.059717291039819785
0.0337185817,0.0018960336172950689,0.05623112010357983
0.0540116139,0.0024941561107319427,0.04617814448851237
0.08448138969999999,0.004054486703064796,0.04799266107556463
0.13176455699999998,0.00670407252102169,0.050879179300255165
0.198115633,0.010290580582797165,0.05194229464363958
0.28562070400000006,0.01506102222004525,0.052730849021523474
0.034038710699999995,0.00198309355570689,0.058259949185058
0.0442692833,0.002611632791157087,0.05899424152541198
0.0712321421,0.0038493326570877857,0.05403926575286559
0.1080158012,0.004860923956229599,0.04500197102856465
0.155205045,0.007283434767401022,0.046927822271505555
0.221379453,0.011126976265842019,0.050262009933875924
0.308619292,0.015837180553830616,0.051316236425785776
0.0422740374,0.0022567883830361783,0.05338473734321336
0.0547266714,0.003135879331895002,0.05730075028635858
0.0885109055,0.005102465316531427,0.05764787161206285
0.134549909,0.006951719093078206,0.05166647190432664
0.188574334,0.008448532696697764,0.04480213461444739
0.25445936,0.011892446761553165,0.04673613405910148
0.341361771,0.016886441480443163,0.04946787518407609
0.0506417107,0.002413936158097575,0.047666955257448976
0.0654696993,0.0035624424340086024,0.05441360617351426
0.1055983195,0.0061859585588558245,0.05858008525273761
0.161032715,0.00900790429731603,0.055938349529261994
0.22634497800000003,0.011235824872882725,0.049640265810901814
0.298584564,0.013329981080313111,0.04464390557146521
0.38453751799999997,0.017976729320394593,0.046748960709718304
0.0208874997,0.001179023522087471,0.05644636931281302
0.026826567,0.0015052333522200588,0.05610980160898183
0.0476107285,0.0026204237158727705,0.05503851334416718
0.08721478449999999,0.004808462205332372,0.05513356746679082
0.14891319199999997,0.008180451209140063,0.054934362088887766
0.23553731800000002,0.012925805979400011,0.05487795347741885
0.349521951,0.019151414906725,0.054793167787979644
0.0227108446,0.0012738452916967657,0.056089736605250066
0.0287743594,0.001597088102171492,0.05550386300420964
0.0497168223,0.0027141378976758552,0.05459194236707794
0.0894035483,0.0048852127326105225,0.054642268964737756
0.15114950800000002,0.008272417118044212,0.05473003007091635
0.237798426,0.01304778917958897,0.05486911498560116
0.35176044,0.019281736422840135,0.05481496561364358
0.028862033,0.0018111084948149825,0.06275055173053758
0.0348986472,0.0021255222973774724,0.06090557852275352
0.0559248829,0.003270170700763145,0.05847434149501179
0.0957264364,0.005444838132987011,0.056879147890091214
0.157571106,0.008812937896475337,0.05592991075708599
0.244255544,0.013591448660343413,0.05564438144480116
0.358208572,0.019838168981066207,0.05538161432124022
0.036462576499999996,0.0030179907651907297,0.08276954222340076
0.0435107311,0.0032710359511225686,0.0751776830319123
0.0655756832,0.00416615598146777,0.06353202556443621
0.1054281349,0.00633345578339758,0.06007367757577186
0.16728006599999998,0.009722592496165335,0.05812164430976095
0.253967364,0.014432590211452542,0.05682852309894646
0.368018587,0.02075460884605595,0.0563955451686356
0.043608783799999995,0.004372001763095948,0.10025507207784017
0.0526494322,0.004680541843439854,0.08890013904917012
0.0784287311,0.005658144077016692,0.07214376667400517
0.120253648,0.007528930123523588,0.06260874616896102
0.182115132,0.010962121004326192,0.060193356169470816
0.268728583,0.015770241993058657,0.05868464685447568
0.38278533,0.022093095455139142,0.057716672305961
0.0499640529,0.0051289438272762305,0.1026526778670557
0.061483455,0.005777451915383595,0.09396758714004597
0.0927803662,0.007245365058115631,0.07809157642789764
0.13949294499999998,0.009363065983030215,0.06712214716687082
0.20330661100000003,0.012400686146765816,0.06099499709217923
0.289780937,0.017330421797368514,0.05980525143159611
0.40349794299999997,0.023730586054209184,0.05881216116685181
0.056680842099999997,0.00516243645582956,0.0910790359593045
0.0704713951,0.006231542174057161,0.08842654761147421
0.1077683275,0.008672882726211417,0.08047710238624069
0.161121365,0.011393255169666662,0.07071225575619139
0.23013435499999996,0.01465607752754701,0.06368487454881307
0.31822324599999996,0.019140342521525713,0.060147530898876304
0.43169869699999996,0.025631067641158,0.059372585136985026
0.0145643113,0.0009645475390759377,0.06622678678091272
0.018046137099999995,0.0011045032081757212,0.06120441189464983
0.027519838900000003,0.0015265526565336554,0.05547098811445641
0.0437237216,0.0023160454055380594,0.05296999708135685
0.06854209539999999,0.0035733361163679212,0.052133453106657165
0.1033517428,0.005304366842799539,0.05132343876449406
0.149164536,0.007657938021389535,0.051338865300995774
0.0169601936,0.0010462607299206131,0.06168919734033067
0.0204391626,0.0011847884376559568,0.05796658409361432
0.0299132655,0.0016068122700897765,0.05371570917557551
0.0461172061,0.0023993344305290815,0.05202688179605662
0.07094710789999999,0.0036398496066742643,0.051303706583848856
0.1057715075,0.005427535094827055,0.051313772707901086
0.151574856,0.007731493637139277,0.05100775841831759
0.0243653648,0.001536697693797672,0.06306893848753999
0.027788425500000002,0.0016882276305321632,0.060752907016346176
0.0372337615,0.00212237977512452,0.0570014870811406
0.0534352024,0.00291709649081256,0.05459128738721798
0.07826545830000001,0.004163861538074888,0.05320177800677221
0.1130703252,0.0058987039263040785,0.05216845282677297
0.15890750299999998,0.008205060939628299,0.051634194639810685
0.031900608899999995,0.002356561903234151,0.07387200384235147
0.0353538814,0.0024974120385279287,0.07064039193523822
0.0447680378,0.002906618431899829,0.06492619678541794
0.060827104,0.0036900545427991757,0.060664642899967355
0.0856103046,0.00498818772737177,0.05826620697915108
0.120374729,0.006761721044012097,0.056172263897782876
0.166209848,0.009118108332459011,0.05485901372377774
0.0390622088,0.0031327479894987195,0.08019894639185687
0.042539852100000004,0.003273566741244934,0.07695294129254703
0.052013285000000006,0.0036976846225229435,0.07109115724036548
0.0681786885,0.004482165678341873,0.06574144761294247
0.0928801948,0.0057118091015321325,0.06149652370811062
0.127397389,0.007470334161881192,0.05863804761242942
0.17315961200000002,0.00981732052230616,0.0566952097484843
0.046005875599999996,0.003921338800921983,0.08523560849088553
0.049554378600000004,0.004053128835922024,0.08179153791108226
0.059090722299999995,0.004490078425022837,0.0759861827754784
0.0752796736,0.005278133086548914,0.07011365530879392
0.1000451104,0.006518863693975544,0.0651592433444458
0.134804396,0.00827791304034341,0.061406847891988706
0.180320851,0.010486858255400798,0.05815665907322497
0.0528131443,0.004656507582060755,0.08816948212001752
0.0564377729,0.004800928082611736,0.08506586698802454
0.0660486359,0.005232088814529462,0.07921569829922047
0.0822910182,0.006016075087562318,0.0731073113342802
0.1070829687,0.007253192046439474,0.06773431979421275
0.14180019,0.00898922051945815,0.06339357175373425
0.187492972,0.011353368483985233,0.06055356829047028
0.016426719399999998,0.0010812907592825114,0.06582511899987234
0.0199817769,0.0012160967953465062,0.06086029292752768
0.0294974729,0.0016327962285231643,0.05535376654327444
0.0457216653,0.002423878870889933,0.05301379236704953
0.07055067429999999,0.0036706449973957465,0.05202848922162247
0.1053470311,0.005413729334374656,0.051389481771306
0.151096021,0.007720036992769448,0.05109358235694008
0.0188848078,0.0011668624702352902,0.06178842181466577
0.022438810400000002,0.0013030315808961242,0.05807043946037906
0.031958802599999996,0.0017218979930913017,0.05387867670271545
0.0481871039,0.0025122358025556502,0.052135023672913665
0.07301438050000002,0.0037651315332232716,0.05156698594769658
0.1078020593,0.0055034562792622655,0.05105149488792989
0.153563261,0.00781637471892345,0.050900030827838755
0.027064702099999997,0.0016535045202369523,0.061094502874168066
0.0306812408,0.0017715735310709945,0.05774126094245167
0.0402874197,0.0021738588028749123,0.05395874987930568
0.056556317800000006,0.0029573631266257934,0.05229058824310152
0.0814047848,0.00420317477481208,0.051633018687275975
0.116186003,0.005967715922555574,0.051363466927729445
0.16194967100000002,0.008267850440814146,0.05105197429400239
0.0371888527,0.0027444514102997353,0.07379768965821673
0.04125265560000001,0.0028513715458707307,0.06911970888658936
0.0513765212,0.0032341297917957376,0.06294956755062929
0.0678363803,0.004003661095878692,0.05901937983973906
0.09270063239999998,0.005234968184790238,0.05647176345250304
0.127500753,0.007007973615260205,0.054964174331270065
0.173258006,0.009300952638625248,0.053682671602634326
0.047238963099999996,0.003961365736233477,0.08385801627033336
0.0520118966,0.004073060198552124,0.07831016488162679
0.0628512556,0.0044558726213286375,0.07089552275115785
0.07955593959999999,0.0052275077821198855,0.06570857950271618
0.1045386822,0.006451460801908489,0.06171362280582191
0.139304802,0.008209205539050558,0.058929810180201526
0.18508551200000004,0.010533395158419693,0.05691096534027845
0.057000877000000005,0.005182344324777306,0.09091692264273943
0.0626109662,0.005375522866515032,0.08585593215961315
0.07461471420000002,0.005733808960427007,0.0768455528095691
0.09173113499999999,0.00647269593230418,0.07056160301847546
0.11677100419999999,0.0076835781865268234,0.0658003948768544
0.151639403,0.009432987897971366,0.06220670690698621
0.197384055,0.011670481293828657,0.059125755086086654
0.0662882118,0.006356497724220373,0.09589182679114559
0.0727644286,0.006630424258288979,0.09112178004911838
0.0862228723,0.007053442462396148,0.08180477261131729
0.10410840330000001,0.007706296810736936,0.07402185190114173
0.129387054,0.008812395870139747,0.06810879139531029
0.164360033,0.010489188248192375,0.06381836299699681
0.21026750800000002,0.012750616662546609,0.06063997611341172
0.00945389921,0.0005264871685860556,0.055689949394547814
0.00964692097,0.0005369910631163483,0.05566450319084021
0.01030298763,0.0005634110371809381,0.05468423892312663
0.01142797173,0.0006105579024744346,0.05342661995493356
0.0130118913,0.0006825252001377921,0.05245395802974408
0.015088553300000002,0.0007848997796235921,0.05201955177661678
0.017693201500000002,0.0009058640260886352,0.051198423648124686
0.011862606000000001,0.0006032496393960227,0.05085304522429748
0.0120593629,0.0006127154962729137,0.05080828078180761
0.012711129199999999,0.0006401611764541795,0.05036225864608311
0.0138385373,0.0006940121275250613,0.05015068518296809
0.0154304637,0.0007658750546085057,0.049633962368124146
0.017504188399999995,0.0008621363229239008,0.049253144631595774
0.0201081305,0.0009888081520908853,0.0491745442019528
0.019474463900000002,0.0011511263220151061,0.05910952557801121
0.0196833732,0.0011598809926707649,0.05892694208890806
0.0203742984,0.0011847377853928596,0.05814864208491516
0.0215412217,0.0012230831398339428,0.05677872670675604
0.0231727,0.0012898964351658057,0.05566448601871192
0.0252631096,0.0013918361294847823,0.0550936187794072
0.0278953773,0.0015084462974554371,0.05407513514633255
0.0277569861,0.002003491991597967,0.07217973826048668
0.0280103505,0.0020149580743681022,0.07193619638455086
0.028819240800000003,0.0020451066657486716,0.07096323875917895
0.030167624400000002,0.0021008441261328617,0.06963903084569237
0.0319639226,0.0021638067744478447,0.06769528263242149
0.034183798,0.0022621224976978127,0.06617528273768213
0.036824922,0.0023838743968119997,0.0647353549536914
0.03592775999999999,0.0028600980703556394,0.07960691316006453
0.036227345200000004,0.0028758802380315597,0.07938423923019232
0.037210320000000005,0.0029451261510172033,0.07914810060803569
0.038807810500000005,0.003015781693595074,0.07771068902727903
0.040887005,0.0031018668125110654,0.07586436845914896
0.0433545806,0.0031699323625665717,0.07311643472723553
0.0461897824,0.0032820704618375736,0.07105620098867522
0.043815944700000005,0.003639069948957469,0.08305355445086338
0.044151375799999996,0.003665311509705217,0.08301692627447449
0.0452780245,0.0037518236376271217,0.08286191102765805
0.047145066,0.003860696604569768,0.08188972743340243
0.049544515,0.00399378917905311,0.08061011756908126
0.0523749331,0.004095593943225106,0.0781975976065754
0.055549878399999995,0.004219544568571305,0.07595956445102327
0.0516306309,0.004372117883880275,0.08468069840843791
0.0520120298,0.0043954725150434585,0.08450876714377832
0.05326779970000001,0.004521461147068983,0.08488169536818661
0.0553722775,0.004690714337972865,0.08471232446548484
0.0580959464,0.004818936453676435,0.08294789485822775
0.061309798900000004,0.004962741931171133,0.08094533044001116
0.06485284699999999,0.005105812944432506,0.07872920281252273
0.00659628991,0.0001164326493786568,0.017651232885041102
0.00940351989,0.00019829328530912633,0.021087134140057244
0.0172092047,0.0006276477480430672,0.03647163009474035
0.025504974099999998,0.00128367872569814,0.05033052457395517
0.0336424057,0.0019677300065700743,0.05848957485730796
0.0416247254,0.00256615243612695,0.061649714477802896
0.049438491099999995,0.003130166747615639,0.06331436655872451
0.0157437079,0.0010606375439362861,0.06736898008227693
0.0170031483,0.0011052919694609495,0.06500513610534994
0.020475051100000002,0.001246817012067276,0.06089445178807275
0.0257920479,0.001479052765488334,0.057345301591516275
0.0331992871,0.0018308386654215035,0.05514692709836843
0.043169114200000004,0.0023212997193954995,0.05377223420988099
0.056122119,0.0029790106565251977,0.05308086561245483
0.0181218568,0.0011521643515865377,0.06357871405244399
0.0193776692,0.0011993101375947332,0.0618913515973703
0.0228468399,0.001337218586045249,0.058529695655863946
0.0281738678,0.0015714699768278207,0.055777573316639927
0.03558949199999999,0.0019197765055722887,0.05394222838506065
0.0455627777,0.0024126879710684615,0.052953048362292046
0.058513894899999995,0.0030716115553355476,0.05249371214452429
0.025503949900000003,0.0017011609677094193,0.06670186282437056
0.0267842623,0.001740223297641531,0.06497185840513259
0.0303055825,0.0018647344404598707,0.06153105423596034
0.035687736299999995,0.002090020483194479,0.058564109127719574
0.0431473197,0.0024348988812893262,0.05643221637448145
0.0531477271,0.0029280578808810083,0.05509281470064988
0.0661261939,0.0035745232737229697,0.054056086747236325
0.0341079666,0.0027338697655117407,0.08015340807539494
0.0355220634,0.0027685116809195204,0.07793780585728927
0.039288365400000004,0.002885529655230397,0.07344488949470004
0.04491033709999999,0.0031121499423030644,0.06929696242033029
0.052530162500000005,0.0034551930490161788,0.06577541139371458
0.06262624359999999,0.003931015495716929,0.06276946004976305
0.075624276,0.004573514038253529,0.060476797665521165
0.0425282615,0.003946496962269318,0.09279704420246095
0.0442044436,0.003971010265205242,0.0898328299557025
0.0484221493,0.0040601131731367035,0.08384826431355255
0.0543770142,0.00425639034498332,0.07827554358406315
0.062159755700000006,0.004573041145733118,0.07356916214091745
0.0723116275,0.005047539420178113,0.06980259737865964
0.0853700486,0.005702918819536208,0.06680233774092298
0.0503694921,0.005171736466397477,0.10267597013148116
0.052373752800000006,0.0052189020335572526,0.09964728045146408
0.0573847646,0.005298767696446764,0.09233753476871044
0.0639408487,0.005467731568955124,0.08551233960951671
0.0720908757,0.005730459460478513,0.07948938620645044
0.08241626300000002,0.006156325605135538,0.07469794651009033
0.0955382381,0.00675308842433781,0.07068466572797107
0.057692432999999994,0.006339372315823518,0.10988221481010375
0.05998042220000001,0.006443624870083106,0.10742880149455009
0.06575154219999998,0.006596035710752079,0.1003175817639161
0.07315790350000001,0.006767778691092769,0.09250919404890776
0.08183724029999999,0.0070059339481979436,0.08560814028571226
0.0924948239,0.007340116261241871,0.07935704887851429
0.1058500482,0.007842875566548863,0.07409420874074635
0.0387866142,0.0022911095329229045,0.059069593471319404
0.0422219132,0.0024668095972317674,0.05842486543768858
0.0513614719,0.002895007129849989,0.05636534590532226
0.0656185418,0.0035770651629447167,0.05451302428888654
0.086744866,0.0046423951942638104,0.05351780927604188
0.11620677400000001,0.006123615911596412,0.052695860153526085
0.154901019,0.008081095270283998,0.052169413232097575
0.0412053101,0.0023811069812514,0.05778641091336915
0.0446412255,0.0025538324691765455,0.05720793819104598
0.0537793541,0.002983203841580996,0.0554711727484469
0.06803564879999999,0.0036676144537942153,0.05390724595830144
0.08916364369999999,0.0047314235634021,0.05306449318425623
0.11862177900000001,0.006218709323147755,0.05242468436717472
0.157328294,0.00816464358158875,0.05189558326736035
0.049094683099999994,0.0028889077160817074,0.05884359636658308
0.052535147500000004,0.0030626046800199054,0.05829629925413087
0.0616761538,0.0034881204314027824,0.05655541431318602
0.07593043169999998,0.004177115679660593,0.055012405252275076
0.09706430160000001,0.005232935320158506,0.05391204834217346
0.126502631,0.006722219340046462,0.053138968627826105
0.165207261,0.008681677617784373,0.05255021822427268
0.058260790599999994,0.0038298118691633964,0.06573566595513032
0.0616894657,0.004004712725860643,0.06491728661317686
0.07083922990000001,0.004433244970775571,0.06258177816209674
0.0850957904,0.005112018738152968,0.06007369711384652
0.10622566199999998,0.006184632705920631,0.058221644275755435
0.135668003,0.007674572422934444,0.056568772689419206
0.17436598099999998,0.009645963501201189,0.05532021467651531
0.06768138339999999,0.004835050712022809,0.07143841436348078
0.07112661879999999,0.005001642965394455,0.07032026897635202
0.08026340970000001,0.005435239936650899,0.0677175310264809
0.09451662190000001,0.006120278174213992,0.06475345871638681
0.11562911070000001,0.007171383445920594,0.06202057079316959
0.145053915,0.00868776554886278,0.05989335447349201
0.183766571,0.010663130300937608,0.05802540822801558
0.0769454374,0.0059059891665593795,0.07675554738687312
0.0803870886,0.006076296629610923,0.0755879673643377
0.08953541240000001,0.0065001032854969595,0.07259812750353689
0.10379132640000001,0.007185417981313907,0.06922946483622457
0.12492052999999999,0.008251010633102322,0.0660500770618114
0.154379119,0.009731252065464166,0.06303476874656971
0.193001284,0.011680635891773195,0.060521026853755
0.0860284359,0.006905972813626168,0.08027546637781156
0.0894738108,0.007081123674171514,0.079141858504271
0.0986158183,0.007510301451888156,0.07615716810300154
0.1128790861,0.008186458852578554,0.07252414185322283
0.133997972,0.009252024768207634,0.06904600592169884
0.16347547499999998,0.010757345690256248,0.06580403384823472
0.202208866,0.012703646680265515,0.06282438021419652
0.030463299300000003,0.0017352069643759296,0.056960572368992525
0.033587680200000004,0.001876314172883455,0.055863166545317255
0.0420479215,0.0022584487654259073,0.053711305692622814
0.0560883088,0.00294041214054745,0.052424688913912304
0.07722962100000001,0.004012252991652947,0.05195225536135865
0.106707806,0.0055090412312462835,0.05162734984211261
0.145399534,0.007478958387195466,0.05143729268895364
0.0330298273,0.0018273568280885572,0.05532444391825679
0.0361576942,0.0019706130508759558,0.05450051764849418
0.0446229134,0.0023519964450947153,0.05270826725300091
0.058659345,0.003035566916735815,0.05174907624242676
0.0798028764,0.004102789941992053,0.05141155465910065
0.1092839089,0.005597992808660673,0.05122430982756211
0.14797304500000003,0.007574826272861908,0.05119058185808035
0.0415491325,0.002302375049378739,0.05541331216430906
0.0446752222,0.002441530173767381,0.05465065540888078
0.053142835,0.0028240649853174932,0.0531410299303282
0.0671823652,0.003505421662890732,0.05217770545075618
0.0883276759,0.004570837231819678,0.05174864146764761
0.117797602,0.006081592245937065,0.05162747070128868
0.156495245,0.008042809300637522,0.0513933142226623
0.05231819900000001,0.0033178257895327607,0.06341628444688549
0.055424026,0.0034651228259591294,0.06252022951127963
0.0638774724,0.003860212870623168,0.06043152187441857
0.07795013169999998,0.00454904048831943,0.05835834255966281
0.0991219348,0.005605231334169762,0.056548849106704095
0.12859526699999999,0.007100444851613299,0.055215444683615764
0.16730695200000004,0.009069282902085151,0.05420744800900532
0.06344471880000001,0.004485524110356688,0.07069972403056324
0.06655523220000001,0.004632641124059524,0.06960596441371177
0.0749951048,0.005015353407837026,0.06687574370636823
0.0890146838,0.005698780008798921,0.06402067350599207
0.1101495871,0.006774051878896526,0.061498658844237525
0.139660598,0.008294900209760566,0.059393274327527695
0.17842275000000002,0.010239431033675327,0.057388595533222786
0.0746762954,0.0056092483397149956,0.07511417525024944
0.0778106999,0.005760203789817702,0.07402842793112702
0.0862843974,0.006137830591650852,0.07113488390255422
0.1003281656,0.006827577835051778,0.06805245360782095
0.121459794,0.00788790304821643,0.06494250309873266
0.150907714,0.009382292455787655,0.0621723847449419
0.18961527,0.011366597963611029,0.05994558330460953
0.0860757293,0.006716261283200329,0.07802735263261172
0.0892481225,0.006865359061967079,0.07692440882402965
0.0977861436,0.007235051326734284,0.07398851269081322
0.1118429118,0.007911221656076406,0.07073511882651473
0.13299564900000002,0.00897734297287631,0.06750102759283733
0.162445577,0.01047707392519997,0.06449590145012055
0.20113919100000002,0.012435562475441133,0.0618256562215224
0.014378554600000001,0.000799252453961828,0.055586425492436344
0.017137017799999998,0.0009168378240445573,0.05350043016495889
0.024783939,0.0012878279564850674,0.05196219844170321
0.037237088700000004,0.0019135537430890201,0.05138838211831045
0.055894456499999995,0.0028502396245430077,0.05099324339155186
0.082036455,0.004167513611370208,0.05080075207260246
0.116464474,0.005892828926592226,0.05059765200667309
0.0168486298,0.0008850362417897028,0.05252867754205762
0.019600036799999998,0.0010022098321176825,0.051133058694955234
0.027251365700000002,0.0013728299569444843,0.05037655624519707
0.039704947000000004,0.0019989592824326925,0.05034534569288538
0.058365056699999994,0.0029347314016541556,0.050282336171433135
0.0845061226,0.0042500639449855,0.05029297066560121
0.118927729,0.005973170744948389,0.05022521488616326
0.0257997865,0.0012660796570222884,0.04907326101408972
0.0285382397,0.0013698509121343773,0.04800053985580538
0.036183267,0.0017383000382194883,0.04804154467918799
0.04863644079999999,0.0023659971145674505,0.04864659246544724
0.0673044678,0.003301500972544893,0.04905322158338042
0.0934498331,0.004619685760161293,0.04943492788497333
0.127875729,0.006363847774582376,0.04976587679576299
0.037565561100000006,0.002388723529409954,0.06358812325606268
0.0407263694,0.002498940687223669,0.06135927960285282
0.0487809244,0.002837129587040095,0.058160635984997745
0.061224747899999994,0.003463401223047569,0.056568648166660226
0.07986489199999999,0.004406507772407111,0.05517452865781264
0.10599528979999999,0.005721320982180348,0.053977124766353045
0.14043151499999998,0.007463784903845091,0.05314893102054117
0.04932300220000001,0.0035918048660849035,0.07282210542497965
0.0531571766,0.0037558596645444822,0.07065574029273183
0.062042808,0.004126199181455137,0.06650568074635077
0.0744829684,0.004768562351216442,0.06402218458329384
0.0930750137,0.005710216291065782,0.061350689772348456
0.119182276,0.007032280554957092,0.05900441568138111
0.15357477999999997,0.008774998764724751,0.05713827989676921
0.0609583358,0.004718918251462123,0.07741218964613077
0.06543994,0.004987513356481473,0.07621512728284091
0.0754282498,0.005511034499915531,0.0730632689281295
0.0878727777,0.006149789403522725,0.0699851485805794
0.1063646326,0.00709482578127073,0.06670286549056091
0.132448383,0.008419443943790685,0.06356773675214053
0.16686728099999998,0.010125141750489546,0.06067781346835482
0.0726761005,0.005820569397118844,0.08008918141004064
0.07772012649999999,0.006201732967609076,0.07979571376030992
0.08875333900000001,0.006974399192160613,0.07858182318256908
0.1011972931,0.00763771666286624,0.07547352729404419
0.1195807564,0.008567369742651845,0.07164505394157086
0.14558341,0.009896246164179731,0.067976469050833
0.179991486,0.011663928913256353,0.06480267023994875
0.011545616540000001,0.0006264396325706761,0.054257789560251235
0.014051822299999999,0.0007357645558154485,0.052360792793077704
0.021519679099999998,0.001094716537680445,0.050870486153320245
0.035125169,0.0017828023121656711,0.05075569350757206
0.056147738100000004,0.002846923127228893,0.05070414630342683
0.08559546380000001,0.004335532246016145,0.05065142536228824
0.124299421,0.006306162407047813,0.050733642653474735
0.014128675099999998,0.0007126905147255502,0.050442841220515455
0.016633669900000002,0.0008234268490884846,0.04950361850624945
0.0241059175,0.0011830844699626552,0.04907859117839656
0.0377168843,0.0018692729795767354,0.04956064145459479
0.0587419185,0.0029339536366326004,0.04994650688217819
0.08818129440000001,0.004430760865268384,0.050246040222203664
0.12688832,0.0063936358768173,0.05038789919211871
0.0223392597,0.0012425217075043517,0.055620540885889413
0.024887608899999997,0.0013326129222889299,0.05354523721597578
0.0323777064,0.0016866683747510727,0.05209351008109311
0.0459972461,0.002378835855095992,0.05171691909390184
0.0670465255,0.003441227493383861,0.051325963093849826
0.096489512,0.004944691419912283,0.05124589520063365
0.135209681,0.006894446654366753,0.050990776720838155
0.0314324667,0.002401777953616776,0.07641073723357436
0.03434417620000001,0.002494907465060132,0.07264426581471276
0.0420851933,0.002836205083000513,0.06739199373002555
0.0557252558,0.0035318998445933595,0.06338059455966391
0.0767714847,0.004603484152891355,0.05996346391997489
0.1062308697,0.006104835882095376,0.05746762592959715
0.144938546,0.008063965899724274,0.05563713809937264
0.0395814758,0.003834855440107343,0.09688510502954371
0.0430720728,0.0039543547351080215,0.09180785780776313
0.0513569427,0.00426252900336775,0.0829981065708522
0.0649876805,0.004946881367782804,0.07612029433459783
0.0860786982,0.006023084915005776,0.06997184019920245
0.1155259746,0.007496177426415623,0.06488737664729143
0.154173552,0.009483108234280523,0.06150930630618488
0.046416343900000004,0.005418540046813506,0.11673776070099966
0.0505152131,0.005596550122193905,0.1107893994451724
0.0597262001,0.005902556327443953,0.09882691879880623
0.0735199988,0.006559642445576768,0.08922255920353427
0.0945667631,0.007623678742562424,0.08061689427289305
0.124077695,0.009127180898674692,0.07356020676137393
0.16283509399999999,0.01103070727043602,0.06774158444270018
0.0518303244,0.007136867863919837,0.13769676239803424
0.0565190904,0.007384705249339846,0.13065860043175512
0.0668858928,0.007731102551850894,0.11558644473757991
0.0811267034,0.008310679201338239,0.10244073594808784
0.102182096,0.009314592597473113,0.09115679715038447
0.131771904,0.010761805682613599,0.08166995661391975
0.170587254,0.012701564630451854,0.07445787614619703
0.0366914808,0.0023430543603268805,0.06385826653054788
0.040827534,0.0025662436503802824,0.0628557103248088
0.051149687299999996,0.0030377772039979893,0.05938994672989896
0.0660002765,0.0036953478515590076,0.055989884399332904
0.0860728216,0.004627010866792389,0.05375693256920473
0.1127400172,0.005921019356543663,0.05251923410690825
0.14733966899999998,0.007658501912187395,0.05197854701429658
0.0383318022,0.0024221925189203838,0.06319015490798874
0.042468195699999996,0.0026512689425739833,0.062429516933161906
0.0527860284,0.0031205259144054414,0.059116512626387355
0.067637102,0.003776938285586505,0.05584121989121451
0.0877128591,0.004705931978186734,0.05365156291190529
0.11438828899999999,0.006014715677248355,0.05258156870628911
0.148988365,0.007734410469783078,0.051912848830733035
0.0447304357,0.002949007500942669,0.06592843228090149
0.0488687043,0.0031750279084396854,0.0649705768532047
0.0591861201,0.0036422311988246548,0.061538603859668355
0.07403667240000002,0.004299413121763229,0.058071398705423556
0.094113476,0.005235108680855094,0.055625494916956356
0.120794543,0.006532005842501787,0.05407533883796213
0.155383853,0.008259180940819991,0.05315340546240665
0.05381522889999999,0.004091227040875974,0.0760235926614441
0.05808118190000001,0.00429446657724396,0.07393903561807443
0.06859370949999999,0.004711870015388972,0.06869245080540473
0.0835708822,0.0053250488645620086,0.06371895000244485
0.1037007683,0.006236125452521356,0.06013576904734809
0.130407474,0.007531426231890638,0.057753025964528984
0.164997677,0.009257937679242809,0.05610950316132516
0.06402280399999999,0.005281258166776942,0.0824902665427922
0.06858785209999999,0.005514922039837107,0.08040668822514575
0.07964258199999999,0.005976721440240479,0.07504429527712299
0.0951742067,0.0065978795698423635,0.06932424023916096
0.1156743158,0.007495623105251914,0.06479937273380366
0.142588525,0.008744538283589828,0.061327082832155176
0.177231981,0.010448400940567598,0.05895324806287414
0.07557380470000001,0.005929855905190635,0.0784644352461804
0.0806101352,0.006194211964259791,0.07684160247208952
0.0925184771,0.006658342428325418,0.07196770458217387
0.1086461058,0.007261679846237757,0.06683792109038257
0.129494052,0.008142925160374707,0.06288261919840694
0.156636584,0.009423663372080643,0.06016259504280713
0.191495345,0.011130301309992747,0.058123090720522456
0.0887693141,0.005792476198145079,0.06525313681729888
0.09438572529999999,0.006142227416514802,0.06507580883647458
0.1074462052,0.006714430863253442,0.06249109357333955
0.12447775200000001,0.007318075252407281,0.058790226645539685
0.145924065,0.008132142173690037,0.05572858852095463
0.173308522,0.009328485754718821,0.05382589180882185
0.20826554900000002,0.011007435203959566,0.05285288544750896
0.009008437369999999,0.0005014060057564047,0.05565959834789913
0.00976613078,0.0005341977199511362,0.05469901355868759
0.0120205266,0.0006328475311400923,0.052647238527810614
0.015766683,0.0008095729532028336,0.051347068575098104
0.0212461852,0.001083459204293511,0.05099547020297607
0.0288152634,0.0014653457173690624,0.05085310854278231
0.0386945519,0.0019569065998552276,0.05057318159188264
0.0114210127,0.0005757818308225915,0.050414253617158795
0.012174241200000002,0.0006085776171357591,0.049988956776686744
0.0144287903,0.0007106596853095258,0.04925289442383301
0.018173166600000002,0.0008855422399881573,0.048728009789342774
0.023662077700000003,0.0011532356920309413,0.0487377189210625
0.031231391799999998,0.0015345081772733826,0.04913351883579466
0.041117046799999994,0.0020283561739246037,0.04933127089089978
0.018863234399999998,0.0011256680149833683,0.059675238673987344
0.019655039899999997,0.0011559303407778173,0.058810887520905894
0.0219900078,0.0012462859027729594,0.05667510053238633
0.0257984128,0.0014121173963935708,0.05473659978002875
0.0313058409,0.001674302136599548,0.05348210073474014
0.0388684888,0.0020565901718109397,0.052911503258931424
0.048773504399999994,0.0025497647487866004,0.05227766140967719
0.0269119277,0.001959263062212336,0.07280277667408924
0.0278868,0.0020054862066803615,0.07191525046546615
0.030499323000000005,0.002097325484978653,0.06876629638561657
0.0344665884,0.0022626822500408867,0.06564857025538642
0.0400128525,0.002529041640228915,0.0632057322138909
0.047597504,0.0029103107072711077,0.061144187461407803
0.0575114611,0.003397899436310037,0.059082126785160685
0.0347893423,0.0027898713977846518,0.08019327797940727
0.0359229974,0.0028541191383207832,0.0794510298386399
0.039040928800000006,0.003002438556313017,0.07690489567228269
0.043396856799999994,0.0031617105930916932,0.07285575099742463
0.0490758072,0.0034063508595602106,0.0694099812903375
0.056602994600000005,0.003762350668564014,0.06646910989695258
0.0664630159,0.004266976069010781,0.06420075904215446
0.0424573513,0.0035453922798551313,0.08350479178043146
0.043745222,0.0036464448319957874,0.08335641391866265
0.0473563652,0.003852300266938653,0.08134704280341712
0.0523719114,0.004057662182249195,0.07747783255909951
0.0583526923,0.004280512687148065,0.07335587302709708
0.06596783980000001,0.004610903005401565,0.06989622548473332
0.0758030933,0.005054697175445881,0.06668193810299139
0.049958157499999996,0.004243952926480916,0.08495014906186074
0.0514065369,0.004371274721265773,0.08503344097598166
0.0554874178,0.004653909872733537,0.08387324653506469
0.061152715999999996,0.004890658344407809,0.07997450750033423
0.06779522279999999,0.005156863631285186,0.07606529513883664
0.07564526290000001,0.005457081324590718,0.0721404238069046
0.085541146,0.00586110811699145,0.06851799854296375
0.0106951611,0.0001716985145442053,0.0160538502355243
0.0135044631,0.0002679787368277226,0.019843716469388744
0.022653705899999998,0.0006100766707549055,0.026930546085835144
0.034441961900000005,0.0014230962792159596,0.0413186764258037
0.0461573475,0.0023187451322303604,0.050235666861713844
0.0577455109,0.0031683259944864464,0.054867052782218026
0.0692139865,0.003949832427725873,0.05706696908327731
0.017610544500000002,0.0009418079659221537,0.05347977547895544
0.0198124291,0.0010489890686510225,0.05294600996962167
0.027014722999999997,0.001405505555562737,0.05202739097353458
0.040440253999999995,0.0020879102016452085,0.05162950266447903
0.0613392835,0.003160699228561804,0.051528140666361126
0.0907866942,0.004636944921010692,0.051075159877455825
0.129359101,0.00661629872584579,0.051146758710434996
0.0198839467,0.0010729069395945484,0.05395844978776515
0.0221080968,0.0011788823632645354,0.05332355715325687
0.0293451199,0.0015338623577709235,0.052269759435228054
0.0427814195,0.002210603734177455,0.051672052026638694
0.0637135254,0.0032773455484215574,0.051438772660059986
0.09313454439999999,0.004765171567635067,0.05116438372393077
0.13178377,0.006724411503408099,0.05102609754909955
0.0257791377,0.001651428103706129,0.06406064170665138
0.0281013471,0.0017505953734924821,0.06229578131122697
0.035494045,0.0020932711839139247,0.05897527835764914
0.0489973463,0.0027658618929833367,0.05644921820966734
0.06993321570000001,0.0038333295888196245,0.0548141473325618
0.0993508097,0.005328493030120989,0.05363311125707906
0.13801810799999997,0.007280699936262852,0.05275177324023927
0.0330217254,0.0026518017848098604,0.08030476156796641
0.0355036119,0.0027532073673219503,0.07754724716675798
0.043156218100000004,0.003107956683422151,0.0720164282287319
0.056790881,0.003786624623534601,0.06667663112207399
0.0777329566,0.004858201932702608,0.062498612495881935
0.10711576729999998,0.006348817993245047,0.05927062050037751
0.145821709,0.008294859305691701,0.0568835694120942
0.0402482608,0.0036247938824785354,0.09006088239416635
0.042954194700000004,0.003723719161319001,0.08669046614250693
0.050936851000000005,0.004042856228846893,0.07936996790097788
0.0647062232,0.004685762136404356,0.0724159424653973
0.0857309305,0.005745133444240602,0.06701354354529725
0.11508681709999999,0.007223507237414979,0.0627657226034708
0.153636008,0.009220899749706106,0.060017829607406266
0.0473347337,0.0044814148514196765,0.09467497757190671
0.050361033300000003,0.004597460079740325,0.09129002680213721
0.05888328970000001,0.004888065243307083,0.0830127743916978
0.0729668594,0.0054641775798188914,0.07488574436052665
0.0941336006,0.0064377440107173545,0.06838943766820446
0.123570577,0.007888838088366084,0.06384074817718205
0.16228100599999998,0.009840010747019816,0.06063562822022324
0.054115795300000005,0.00538475837372963,0.09950437471866239
0.0575501826,0.005522453900593596,0.095958929252704
0.0668297552,0.005833690904310924,0.08729181914332262
0.0814084204,0.006337532496652777,0.07784861155041864
0.1029288193,0.0072094558038693505,0.07004312157566302
0.13260611899999997,0.008557125209478338,0.06453039478124188
0.171356092,0.010460863389720488,0.06104751379204241
0.024984512700000003,0.0014950389133869563,0.05983862608562929
0.0271092764,0.00161777807108711,0.05967618047846936
0.032765980400000005,0.001888118016258295,0.05762434064870205
0.0411541635,0.0022686668910045144,0.05512606011307979
0.052525866299999995,0.0028061469116216838,0.053424095770157415
0.0676041716,0.0035482063305108565,0.05248502047336464
0.08710126850000001,0.0045304478562075475,0.052013569196268906
0.0271936577,0.0016239765912813336,0.059718946571918265
0.0293171388,0.0017451888897582104,0.05952794035133505
0.03497664949999999,0.0020155313539755733,0.05762505508069245
0.043364820199999994,0.002398035999961024,0.055299110866854795
0.054735704399999995,0.002935102367180141,0.05362317703506418
0.0698182612,0.0036756283134796717,0.052645658174593324
0.08931400060000001,0.004663797595536472,0.05221799005985262
0.032901081400000004,0.00219440878672076,0.06669716293035766
0.0350202625,0.0023203510154626837,0.06625738500568588
0.0406687134,0.0025896255074139753,0.06367611096873242
0.0490501347,0.0029691424219676363,0.060532808729832834
0.0604258834,0.0035147591579285605,0.05816645053680027
0.075510375,0.0042513877848006,0.05630203511505008
0.0950182953,0.0052416834401358605,0.05516499136915015
0.0405664561,0.003315055192957599,0.08171912243913264
0.04279477990000001,0.0034419208091183953,0.08042851995409829
0.0486821044,0.0037031979810330648,0.07606897907710548
0.0572833399,0.004057768571409305,0.07083680138925183
0.06878760309999998,0.00456722632210379,0.06639606726031992
0.08392360739999999,0.005292355009011267,0.06306157674784685
0.1034321955,0.006276506550660984,0.060682329330048725
0.0488575139,0.004629466456870822,0.09475444179059675
0.0512691088,0.004772703308708338,0.09309120873012597
0.0575573382,0.005037181119172519,0.08751588028044908
0.06650307090000002,0.005398577769468195,0.08117787188483341
0.07824729070000001,0.0059197194542123435,0.07565398624354341
0.0935464079,0.0066457414054653,0.07104218702410807
0.1131489981,0.007621572308387448,0.06735872554215262
0.0569898879,0.005797204690578733,0.10172339171382601
0.0597030301,0.005976651269753342,0.10010633061241128
0.0666501313,0.00628600678674891,0.09431349442441249
0.07618349,0.006639280168808961,0.08714854319234995
0.08829765499999999,0.007100459431384122,0.08041503969028535
0.10374736229999999,0.0077774816302796914,0.07496558426025345
0.12342369099999999,0.008739256837603104,0.07080696393695685
0.0650131857,0.0066519654756481365,0.10231717464735982
0.0680240369,0.006884010469951276,0.10119967563923388
0.07581605920000001,0.007307355740577758,0.09638269012771053
0.0861470775,0.007675370706714383,0.08909612408748728
0.0988182099,0.008117410242209785,0.08214488251127271
0.11463253039999999,0.008719445649762087,0.07606432152667623
0.134502057,0.009580189792703232,0.07122708757311594
0.0288031973,0.001770255778310963,0.061460391354225215
0.031030946700000003,0.0019083607103453739,0.061498630022311686
0.0368691315,0.0021958927677883946,0.05955911296116087
0.045221522199999996,0.0025612843503583413,0.05663861422069383
0.0560730931,0.0030557715614125884,0.05449621899692544
0.069974078,0.0037108591086917543,0.053031911455721566
0.08756724939999999,0.004567721264765642,0.052162438537959176
0.0309572785,0.0018925118090398023,0.061133016232024474
0.0331792466,0.002026768558913385,0.06108543040014011
0.039016646200000005,0.0023158416513007663,0.05935522083137853
0.0473737647,0.002683657232219486,0.05664859546658503
0.0582223349,0.0031745298194514686,0.054524261606888405
0.07212485440000001,0.0038310333260578675,0.053116687138267095
0.08971946339999999,0.004687012246346049,0.0522407521035848
0.037008249800000004,0.0024700851962263523,0.06674417757054678
0.039226372999999995,0.0026092713076427848,0.06651829134553901
0.0450636931,0.0028921135507536428,0.06417835183494187
0.053417074,0.0032667491950787325,0.061155524824866525
0.0642711398,0.003758309713392144,0.05847585284915305
0.07817696560000002,0.004412173891614709,0.05643828534085119
0.0957734798,0.005269678204979503,0.05502231114483847
0.0452536358,0.003616699056587966,0.07992062941797853
0.047566834,0.0037497878036305277,0.07883198204090118
0.0535839006,0.004012233495476286,0.07487759290663297
0.0621176895,0.004345487869017646,0.06995572282220262
0.07309658629999999,0.004804104629738594,0.06572269476472932
0.0870596303,0.005438241784455533,0.06246571190017486
0.1046719304,0.006289767065094621,0.060090293940873195
0.0546207842,0.004800969618492502,0.08789638758962567
0.0570847284,0.004954691002537298,0.08679538541059781
0.06344992449999999,0.005242614936363411,0.08262602324079064
0.07236964450000001,0.005601467120777815,0.07740078259991749
0.08368386369999999,0.00606830907437438,0.07251468570008654
0.0978705373,0.006707453905124364,0.06853394382176713
0.11563677280000001,0.007543704838462995,0.06523621038361418
0.06510983899999999,0.005719820145302964,0.0878487834273859
0.06779938590000001,0.005895643572807703,0.08695718249577394
0.07474194729999999,0.006220018596239909,0.08321991627103231
0.0841862106,0.006572571627838734,0.07807183125354657
0.09591935680000001,0.007021114971039166,0.07319810312822245
0.11036444660000001,0.007628897263374541,0.06912459128277403
0.12825382999999999,0.008451073037821328,0.06589333852892602
0.0766494896,0.006213474736652178,0.08106348482002387
0.07961465570000001,0.006438256542667177,0.08086773077217711
0.0872637154,0.0068682143919490905,0.0787064172143774
0.09744705390000001,0.007259392497976981,0.07449576162073156
0.10976869570000002,0.007679744000988069,0.06996297033515783
0.12465447799999999,0.008242646733464238,0.0661239521091592
0.142797729,0.008998750101483424,0.06301745948273045
0.0040756162400000006,0.00019523611710255787,0.04790345940484275
0.0058726752,0.00028580093811460304,0.04866622593304718
0.012144957500000001,0.0006011999530499793,0.04950202197496197
0.0241232199,0.001208253373124883,0.050086737099506486
0.042772877699999996,0.0021452707201599255,0.05015493077661047
0.06896433419999999,0.0034642759961076384,0.050232863643126985
0.1034664381,0.005200159773349926,0.050259387187215114
0.006650411289999999,0.0002732152565261218,0.041082460108436664
0.00849824495,0.00036904350838550047,0.04342584975566048
0.014852846000000001,0.0006864144695357084,0.04621433963132105
0.026861653599999997,0.0012860192350816685,0.047875654054360554
0.045533302899999996,0.0022323100848575107,0.049025876505381094
0.07173256809999999,0.003550221611638369,0.04949246493850775
0.1062303436,0.005274682123269665,0.04965325296443515
0.0124520623,0.0008807495395969334,0.07073121852248791
0.015842512200000002,0.0009434139269210884,0.05954951556995413
0.023980737,0.0010242468842573604,0.042711234615406546
0.0360250663,0.0015773348020417359,0.04378436916413769
0.054697749200000007,0.0025171056995251396,0.04601845114908566
0.08089114620000001,0.00382408595800091,0.04727446868593029
0.115399455,0.005581320412906477,0.048365223327150694
0.0172763439,0.0018089940067947737,0.10470930755174268
0.022810628299999997,0.001998053114698973,0.08759307671937179
0.036343374500000004,0.002309228124657991,0.06353917753724246
0.053188679600000004,0.002444247965338194,0.045954289215673516
0.0723259307,0.003054135972756877,0.04222739953980125
0.09839888439999998,0.004377597356595637,0.0444882823955638
0.132776952,0.006086208022224165,0.04583783503498533
0.0208580518,0.002987995786020127,0.14325382900909886
0.028718656800000002,0.0033205929634302577,0.11562493979280596
0.047841114000000004,0.003926906430756903,0.08208225315900677
0.071972707,0.004453187416504892,0.06187327949892023
0.09835770880000001,0.004761130012616711,0.048406272072664534
0.126156648,0.005323724477695141,0.04219931776956488
0.160343544,0.007074135634905868,0.044118618426606984
0.022837289000000004,0.004362695719644129,0.19103387094869834
0.0330081489,0.004910854014080076,0.14877701954622713
0.0582486538,0.005934541141966349,0.10188288921393664
0.09018455539999999,0.006914061392254679,0.076665692496774
0.12519307000000002,0.007549003767715644,0.06029889488064829
0.161810259,0.00785144571169429,0.048522545852264475
0.199353027,0.008193387384293514,0.04109988951556534
0.023016430509999998,0.005939641291847131,0.2580609225773094
0.035566639600000005,0.006729053183008111,0.1891956411594226
0.0670741916,0.008287218168403688,0.12355300855245324
0.1071633902,0.009687163387093883,0.09039620124946256
0.15137779,0.010701920224071116,0.070696766177331
0.197536237,0.011470443936610907,0.0580675430028107
0.24511135900000003,0.011943029816982304,0.04872491371149512
0.00476208335,0.00022998770756261605,0.04829560733383973
0.00577472361,0.00028198825373393095,0.048831471907264314
0.0093111071,0.00046131488010923755,0.04954457887282142
0.016036180599999998,0.0008019246944440601,0.050007212717725326
0.0265052747,0.0013371638511995698,0.05044897162297925
0.0411954101,0.002087897083076057,0.05068275999699434
0.060526398700000004,0.0030770426464246845,0.05083802625819673
0.00732199999,0.0003038459998211384,0.041497678262239164
0.0083632368,0.0003571298195504993,0.042702344569568965
0.0119584474,0.0005410798948083414,0.04524666762412163
0.018746045500000003,0.000883501764008854,0.047130034118868104
0.0292568476,0.0014160671403292148,0.04840122079075993
0.04397944610000001,0.0021689044247473143,0.049316319714797725
0.0633077285,0.00317670058679377,0.05017871691279794
0.0139179816,0.0008798670072982461,0.06321800334168039
0.0157594452,0.0009175486880879793,0.05822214401862188
0.020872164899999997,0.0009930198078672986,0.04757627263989749
0.0280310616,0.0011646312704119968,0.041547883095943705
0.038530148800000004,0.0016997395283698214,0.04411453319821649
0.0532249542,0.002450035132240265,0.04603170015015748
0.0725532097,0.003454941531143404,0.04761941677603554
0.0199531878,0.0017847508754665561,0.08944690409151344
0.022913586300000004,0.001879019559762026,0.08200460352040247
0.0312537899,0.002107291159260601,0.06742513999112155
0.0429059054,0.0023644926693636237,0.05510879323766989
0.056109246599999996,0.0024340567184758036,0.04338067013852586
0.0710033412,0.0029652002647633626,0.04176141875367638
0.09026170260000001,0.003960085093783118,0.04387337020809884
0.0250208131,0.0028455235470041264,0.11372626203758847
0.0291851918,0.0030286587355939343,0.10377381640486373
0.04105705899999999,0.003529124063224844,0.08595657236980478
0.057612668900000004,0.003951745826796353,0.06859161191882143
0.0766434577,0.004435693432473393,0.05787439092108436
0.0970549747,0.004671399512826788,0.04813147937306904
0.11813678,0.005017474389057192,0.042471738175504634
0.029342070499999998,0.004087672745523331,0.13931098507596223
0.034688830500000004,0.00437606558260534,0.1261520068428176
0.04984915460000001,0.005098962567362326,0.10228784436320862
0.0714597149,0.006025806123119247,0.08432451950797312
0.09656618139999999,0.006641793540472957,0.06877970573322223
0.123664162,0.007407407540173702,0.05989938734371323
0.15220981800000002,0.007888679590562577,0.051827665877391536
0.0322849368,0.0055733636046570185,0.17263046352492842
0.0389828444,0.005923915059911451,0.15196210412782118
0.0578762996,0.006854709217188724,0.11843724053824485
0.08443513130000001,0.008141859330025312,0.0964273899343757
0.11603246619999999,0.009422361103415678,0.08120452328553264
0.150143127,0.010526589877701342,0.07011036794046085
0.185938898,0.01124799632418614,0.060492970783263114
0.0326968264,0.0020117733139073074,0.06152809111490122
0.036668971,0.002224715321932818,0.060670241385634135
0.0468433125,0.002690157439262946,0.05742884727169852
0.062164401499999994,0.0033879806808276534,0.05450033458180489
0.0838052472,0.004440228792210976,0.05298270622141874
0.1133869378,0.005926169985733701,0.05226501483077974
0.15212236899999998,0.007875511187173714,0.051770894963999115
0.034822046999999995,0.0021442833933979443,0.061578326897265535
0.0387886929,0.002352882577257512,0.06065898078399832
0.0489650965,0.0028204777185041417,0.057601800468301774
0.0642795327,0.0035276813351836802,0.05488032017357339
0.0859273553,0.004575099896217817,0.05324381135954521
0.115514072,0.006063165406746345,0.052488543618705995
0.15426331,0.008016061779724276,0.05196350175374998
0.040454222299999995,0.002740188279184131,0.06773553224836389
0.0444197657,0.0029499536301022195,0.06641083273661255
0.054592599500000005,0.003415997352546157,0.06257253517569092
0.06991477689999999,0.004121685208369664,0.0589529909287269
0.0915682879,0.005173092296328176,0.056494365188717
0.12114894300000001,0.006656385733473067,0.05494382013281838
0.15992026999999998,0.008638880302097834,0.05401992068984023
0.04774884,0.003995669393533757,0.08368097305680634
0.051838877400000004,0.004197875546098261,0.08097929115452374
0.0622136749,0.004614742664422235,0.07417569645001368
0.0776597098,0.005279544845160047,0.0679830617286191
0.09935160650000001,0.0063144513884584585,0.06355661081794846
0.12894985200000003,0.007796548475205052,0.06046186447119808
0.167721373,0.009768120666393522,0.05824016636444731
0.0550800543,0.005530673993663493,0.10041155666877208
0.059420452900000004,0.005730421252688571,0.09643853207131262
0.07026448880000001,0.0061693878649492235,0.08780235892001853
0.0861348679,0.006825263602996589,0.07923926476465391
0.10808741040000001,0.00785208123055557,0.07264565967023638
0.137779334,0.009312850719568578,0.06759250788342885
0.17654748500000003,0.011290916020427897,0.06395398960471113
0.0620777607,0.0070454178378187736,0.11349342757169999
0.0669059712,0.007259177333722671,0.1084981983450032
0.0785624152,0.007639800423271303,0.0972449790885668
0.0950712075,0.008218053606121515,0.08644103532735202
0.1173394165,0.009171068149884592,0.07815846050235466
0.147197159,0.010616505849108884,0.07212439371271347
0.186061523,0.012545887532711844,0.06742870492741179
0.0685658986,0.008066490786061784,0.11764581155889328
0.0740314418,0.00833469859577869,0.11258322670920466
0.086948063,0.00875583535710967,0.10070190243467148
0.1044183773,0.009279567510314972,0.08886910283669933
0.12731416999999998,0.01009379699721175,0.07928258886824421
0.1575034,0.011388056254921876,0.0723035582401515
0.196523574,0.013272735842141184,0.06753762702352026
0.013423373099999998,0.000743127448767371,0.05536070876010823
0.0149542648,0.0008061081048331159,0.05390489707211255
0.019123079699999997,0.0009804376559042524,0.051269861930463664
0.0257243101,0.0012846509815714316,0.04993918113168102
0.035341696799999996,0.0017567172121924954,0.04970664600892891
0.0485929612,0.002419730338054938,0.0497959020874599
0.065925816,0.0032894300852016035,0.049895932804253855
0.0158789205,0.0008260836674183344,0.0520239185918422
0.017412011800000002,0.0008896335997716153,0.05109309653532484
0.021579117699999997,0.0010633379023957442,0.049276245543428514
0.0281829809,0.001367211636135084,0.04851195978829492
0.037800851,0.0018390919803182959,0.04865213167603808
0.051057125599999996,0.0025000227009148797,0.048965206551206245
0.068387665,0.0033721135839556325,0.049308798362330875
0.0248703459,0.0012229640595840191,0.04917358465786433
0.0263870299,0.0012788604670605,0.04846549505219229
0.030516332,0.0014487578101630748,0.04747483446447872
0.0371039897,0.0017542383305823625,0.04727896770040238
0.0467283509,0.0022296188926508617,0.04771447846345593
0.0599955546,0.002891771830365898,0.04819976829359784
0.0773316599,0.003764498456061269,0.04867991274116268
0.0365069295,0.0023537019406129137,0.06447274456792959
0.0383060555,0.002411094070949684,0.0629428960898802
0.0428242061,0.0025589897747666265,0.05975568510928277
0.0495667737,0.0028558312599948673,0.05761583913610394
0.0592169039,0.0033212184291625565,0.056085648023259056
0.0724650347,0.003979254063717158,0.05491274626709256
0.08978509559999999,0.004851209493085869,0.054031345187829476
0.048037313,0.003599794619771458,0.07493746829202245
0.0501911539,0.003694909047274699,0.07361673841243764
0.0553964572,0.0038588124941402757,0.06965810972728191
0.06249917989999999,0.004131388102628526,0.06610307702019186
0.07216672650000001,0.004602740850348106,0.06377926606312267
0.0854120426,0.005269167983120255,0.061691159966712414
0.10275519539999999,0.0061401087714049105,0.0597547281916308
0.0594615938,0.004803113350144456,0.08077673407644947
0.0619785381,0.004949895275301776,0.07986466649657514
0.0680305829,0.005189763961865459,0.07628574885936276
0.0757489641,0.005433194450261793,0.07172632015256554
0.08555239560000001,0.005893483775271638,0.068887419620914
0.0987664576,0.006546644877013566,0.06628409113878725
0.116069249,0.007401038111218094,0.06376398723160598
0.07070512279999999,0.005995734281930752,0.08479914954522577
0.0735363431,0.006194539232588367,0.08423779278994861
0.08040834100000001,0.006518376318852201,0.08106592223874139
0.088990289,0.0068269067641154235,0.07671518814952297
0.099184168,0.007247563409485322,0.07307177703487236
0.11245542659999999,0.00786801378729152,0.06996562127035247
0.12974922700000002,0.008694580966766521,0.06701065715610406
0.00574215824,0.0002954879003301894,0.051459379553808575
0.00721254169,0.00037289895290053873,0.05170146238704635
0.012329482200000002,0.0006381041140154822,0.05175433190661341
0.0220732304,0.0011542763720699472,0.05229304234825308
0.037207114500000006,0.001946441161498319,0.05231368214534128
0.058513788000000004,0.003068702052836848,0.052444084680295315
0.0865692081,0.004527832506709276,0.05230303714317188
0.00789573216,0.00035602209805015534,0.04509044770461861
0.00941924697,0.00044071373084199653,0.04678863737681533
0.0146600091,0.0007161649682083583,0.04885160461519483
0.024494679400000004,0.0012326517844620099,0.05032324629903136
0.039714978000000005,0.0020340982466028608,0.05121740836927722
0.061031167000000004,0.003177377713348585,0.052061559192348145
0.0891296902,0.004619046807302564,0.051823884913520815
0.0143692022,0.0008501203385551866,0.05916266795627572
0.016739686900000002,0.0009266917550119874,0.05535896582462288
0.023252902999999995,0.0010032645678604046,0.043145777018052535
0.033072286400000005,0.0014857227534486894,0.04492349683596986
0.0483025488,0.002295641139791074,0.04752629409467258
0.069586096,0.003419727337447605,0.04914383093782995
0.0976660722,0.004923233996046398,0.050408846031656
0.020845743,0.0014401139041089104,0.06908431635700922
0.0245273309,0.0016403006969002486,0.06687644503953133
0.0346649061,0.002029045265814322,0.058533124536988786
0.0488799588,0.0023720919636360024,0.04852892723051973
0.06520613330000001,0.0027530363005694937,0.04222051149549598
0.08635239189999999,0.003885514295627532,0.04499602396801162
0.114245869,0.005377586188342503,0.04707029002810161
0.0272797256,0.002027524276717129,0.07432348501031583
0.0321910707,0.0023149838688908257,0.07191385121871159
0.04598321610000001,0.003096457089212787,0.06733885430020599
0.0654795189,0.0038093853758676957,0.05817674655926183
0.0882310727,0.0044426117744659314,0.050352009088357505
0.1127543616,0.004826549371700542,0.04280587733557388
0.140644489,0.006179826194940977,0.04393934123462866
0.0337211715,0.002577179312117136,0.07642615002616787
0.0399316204,0.0029576686488550843,0.07406833529988892
0.057202222399999995,0.004091106585909919,0.07152006363147737
0.08198100700000001,0.005307675428811431,0.06474274497276461
0.1112963417,0.006406940878126387,0.05756650021252573
0.143432323,0.007295743592481732,0.0508654077399397
0.177438116,0.007830852048426682,0.044132862909943664
0.0400405169,0.003149596448892344,0.07866023450092732
0.0474584362,0.0036418170149308433,0.07673697884994456
0.06847112329999999,0.005066395125111233,0.07399316501517411
0.09819075690000001,0.006800994883856526,0.0692630864510275
0.13418349499999999,0.008454068606770528,0.06300378900378567
0.173782896,0.01003256348194235,0.057730442482339286
0.216097142,0.011133197455781759,0.05151941091280957
0.0159705021,0.0008706705740830823,0.05451742021830875
0.019016617700000002,0.001029640299018095,0.05414423927858081
0.029871288399999998,0.0016065324365275215,0.05378182604696494
0.0509791415,0.0027222309796735553,0.05339891766662166
0.08413200330000001,0.004468609952386276,0.05311427016009585
0.13062113700000003,0.00692132209709986,0.0529877648906077
0.192011007,0.010155195920075896,0.052888613412021196
0.0185199584,0.0009633983836996796,0.052019468018874145
0.021623537900000003,0.00112516031330839,0.052034052822983685
0.0324989614,0.0016975038505206911,0.05223255690013193
0.05356410440000001,0.0028056809520694698,0.05237987236970342
0.0866632186,0.004552789415377656,0.052534275658412434
0.133154449,0.006961912159048641,0.05228448776089067
0.19450100499999998,0.010184622517344262,0.052362827211840185
0.0254988895,0.001543409485645378,0.06052849813892397
0.0287572848,0.0017200976833043726,0.05981432862202528
0.0398887746,0.00229638267427743,0.057569647032411714
0.0610292774,0.003409072460548545,0.05585962354108661
0.09411588620000001,0.005142581299745689,0.0546409485941353
0.140556761,0.007572869103076543,0.053877658030811786
0.201884304,0.01076668405058071,0.05333096153220862
0.033270395800000005,0.0024046191192559066,0.07227503795599288
0.0366306348,0.002568902869070701,0.0701299031015073
0.0479328153,0.0031454223960551806,0.06562148240967562
0.0690499822,0.004299884310660954,0.06227205530924748
0.102124859,0.006055708786469634,0.059297107930103815
0.148664438,0.008516707132015784,0.057288126512244866
0.20989121800000002,0.011693951055214731,0.05571434177496045
0.040862996699999994,0.003387548470785478,0.08290014791757744
0.0443556595,0.0035472510435823326,0.0799729072584826
0.055813553999999994,0.004126567462034605,0.07393486288356778
0.0772305695,0.005249205464659386,0.0679679756169529
0.1102523097,0.006970222787428124,0.06322065094503979
0.156539062,0.00950930360779701,0.06074716103637449
0.21784750400000003,0.012754306521517695,0.058546948151022626
0.048225756499999994,0.00441616461896061,0.0915727391225187
0.051932953999999996,0.004573985850488004,0.08807482529278046
0.06357585160000001,0.005130792724776754,0.08070348403758941
0.08508532569999999,0.006252065484746226,0.07347995007729313
0.1184045594,0.008005126621584398,0.06760826324720397
0.164824594,0.01042992399779422,0.0632789303142116
0.225643666,0.013740010772283495,0.06089251701966008
0.055197137699999996,0.005507873569942504,0.09978549249923342
0.059265917200000004,0.005647648210199563,0.09529335707639336
0.0712912811,0.006191148791280061,0.08684300093577726
0.09289112299999999,0.007287215807601526,0.07844900106979573
0.126249847,0.009022759552128523,0.0714674890032027
0.172905225,0.011472843766410465,0.06635336651284231
0.234116957,0.01470350665293977,0.06280410800376057
0.0040829863700000005,0.0001959540584344709,0.04799282698425243
0.00498320391,0.00024146435154216362,0.04845564337786924
0.00812634737,0.0003983779184205221,0.04902299892953285
0.0141144429,0.0007003565238577421,0.04961984888951884
0.023428191299999998,0.0011679104460121136,0.04985064493698725
0.0365136263,0.0018262352200133275,0.0500151698165714
0.0537194161,0.0027030654862903276,0.0503182216511532
0.006675819770000001,0.00027470867226183986,0.04114980357863074
0.00760136692,0.00032506994290166494,0.04276466934471635
0.01080328392,0.00048301335636445923,0.04470986414327795
0.0168266295,0.0007897661455420804,0.04693549266905059
0.0261900073,0.0012581959058645218,0.0480410673984242
0.039287481799999996,0.001904722558356747,0.048481665688146686
0.056491518299999995,0.0027808886442766776,0.049226657876474136
0.0125751647,0.0008874232470717417,0.07056951286464992
0.0144066492,0.0009226489092982169,0.06404326894405236
0.019368248900000003,0.0010271248889771616,0.05303137595351542
0.026113058700000004,0.0010647893646517068,0.04077612572638634
0.035473045499999994,0.0015534869298842108,0.043793446770286786
0.0485731974,0.0022208730455606277,0.045722191752619275
0.06579268299999999,0.003086696844813689,0.04691550342784606
0.0173001561,0.0018645142992465586,0.10777442055835315
0.0203029466,0.0019491877002482956,0.09600516312485871
0.0285435205,0.0021848644363472447,0.07654502311119067
0.039745509799999995,0.002366644116672158,0.05954494302831054
0.05252821590000001,0.00248448495915541,0.0472981028688509
0.0663232678,0.0028367997683955643,0.04277231599851243
0.0835024146,0.003741366832418543,0.04480549275539803
0.02035272214,0.0031630456668578226,0.15541143072166083
0.024582852699999998,0.003344020409511871,0.13603060842128673
0.036356419200000004,0.0037282359304884054,0.10254684076501146
0.0526303313,0.004164727004461638,0.07913168892519659
0.07106940730000001,0.004570192012914952,0.06430603809066733
0.0908744929,0.004862871504237627,0.05351195202364234
0.111123697,0.004972011368347621,0.04474303413742274
0.02185020399,0.004754308546490837,0.2175864604589825
0.0272497185,0.004930706086661503,0.1809452118436197
0.0424720406,0.005599325513949229,0.13183556605352345
0.063845141,0.0062961846180686135,0.09861650423904011
0.08862378989999999,0.007072507868849842,0.0798037172279612
0.1149623484,0.0076289106817938445,0.0663600803912757
0.142229342,0.00799402855671667,0.056205199604429504
0.02092208659,0.006576572014882084,0.3143363347910742
0.02774427233,0.007017528667707512,0.252936122607167
0.0467672082,0.007754449715288616,0.16580954933479686
0.0734379711,0.008949087418326835,0.12185913205773238
0.1043701564,0.00994254573690408,0.09526234394819859
0.137601118,0.01087844904872849,0.07905785364860546
0.17226591000000002,0.011514643926785606,0.06684226685817063
0.00924893901,0.0005073316055975205,0.05485295178711752
0.00961815356,0.000527341754277177,0.05482775368343953
0.0107974648,0.0005774890701709661,0.05348376501963369
0.0127680177,0.0006651756892989584,0.05209702123916685
0.0155955989,0.0008037732575785216,0.05153846689263864
0.0194040671,0.0009932734261252723,0.05118892967161881
0.0243347746,0.0012405641155698805,0.05097906744407982
0.011676287200000001,0.0005908280755609292,0.050600680288245145
0.012046369800000001,0.0006070283700536656,0.05039097920218799
0.013219383900000001,0.0006609271002331593,0.04999681567861564
0.0151980833,0.0007521733343026366,0.049491328574481276
0.0180266051,0.000888842085173945,0.04930723673388424
0.0218391417,0.001076019868528727,0.04927024529213651
0.0267705728,0.0013251643444644895,0.049500784102179896
0.019230499499999998,0.0011502554642960376,0.05981412309628451
0.0196218902,0.0011633592425434075,0.05928884682798845
0.0208331749,0.0012084909465477503,0.058008006573580406
0.0228515348,0.0012881957102229447,0.05637239342991284
0.0257013453,0.00141590716374141,0.055090780160111305
0.0295116045,0.0016021410556851922,0.05428851066654787
0.0344353312,0.0018531037995639962,0.05381402574005143
0.027210096700000002,0.0020347362010853195,0.07477871995527746
0.0276988767,0.0020702153134133177,0.07474004580890883
0.0291626723,0.002131387878695983,0.07308616497041606
0.0313736832,0.0022216752201213975,0.0708133375975887
0.0343272722,0.0023463240739563635,0.06835160278061253
0.0381525489,0.00252679684057352,0.06622878191431976
0.043062398599999996,0.002772448083819698,0.06438211000674957
0.03487351870000001,0.002934220158304027,0.08413891880385521
0.035473536199999996,0.0029746060453738634,0.08385422949104983
0.0372468588,0.0030607374213226534,0.0821743771134508
0.0398385312,0.0031798226124003983,0.07981776728757506
0.043033128899999995,0.003282760552864347,0.0762844960795855
0.046978415499999995,0.003445684658783727,0.07334612336560664
0.05187643869999999,0.003677478601231396,0.07088918771965348
0.042245772599999995,0.0037936207461625572,0.08979882512937064
0.0428714527,0.003859496536947717,0.09002486022470886
0.0448776364,0.003972558816254788,0.08851978702369424
0.0479349687,0.004107388563642725,0.085686685003358
0.0516473397,0.004255524674543617,0.08239581553013886
0.055892496199999996,0.0044056627118648425,0.07882386744904127
0.0609138349,0.004604292545255382,0.07558697548453615
0.049255417700000005,0.004641493587219194,0.09423315858347078
0.049914711599999995,0.004707161638705255,0.09430409367937238
0.05217925909999999,0.0048511647846847415,0.09297113198536662
0.0556765738,0.005081098672737586,0.09126097972532905
0.059871743699999994,0.005268131448595412,0.0879902792708443
0.06461125669999998,0.005413129993162734,0.08377998308091623
0.0699161851,0.0056051813095725255,0.08017001072863922
0.016393662899999998,0.0008786432553794594,0.053596518407088845
0.0185445357,0.0009845812734454833,0.053092797219262994
0.0256555664,0.0013311798501496651,0.05188658981037601
0.039043074700000006,0.002011793779929462,0.05152754477939366
0.05993235370000001,0.003066621970366652,0.051168054999425984
0.0893598018,0.004574553472516161,0.05119252035445049
0.128028232,0.0064999227593913805,0.05076944872121159
0.0182838888,0.0009505281029454358,0.05198719557654692
0.020458585300000002,0.0010528785204822076,0.05146389669877162
0.0276058742,0.001401229406787056,0.05075837833047345
0.0409900205,0.002075468970458746,0.050633518723386485
0.06188390149999999,0.0031305715502410944,0.050587818065108495
0.0912832845,0.0046223409215163345,0.0506373203685099
0.129937668,0.006575046249948739,0.05060154111699726
0.0252560898,0.0014173514832754447,0.05611919717182209
0.0275717332,0.0015208123212527686,0.055158386678889254
0.034920376399999994,0.001855692635578635,0.05314068251505546
0.0483455592,0.0025226045864056293,0.05217862050100414
0.06922143950000001,0.003581426761722111,0.05173869234144012
0.0986063101,0.005075453710652572,0.051471895718492894
0.13725062600000001,0.007017252949486792,0.05112729285101251
0.0334558509,0.0021480274237104615,0.06420483610268785
0.0358841597,0.0022519250602991018,0.0627554073754471
0.0434180789,0.002623368192171371,0.06042110242172348
0.0570056506,0.003325424379474482,0.05833499564470337
0.077901795,0.004379462458919368,0.05621773489197994
0.1072383107,0.005860069918573164,0.05464530241404822
0.14594063,0.007817707096415504,0.05356772200048406
0.041933405800000004,0.002877183667850369,0.06861316444395195
0.044542535900000006,0.002980938485453071,0.06692341208739017
0.052288040300000005,0.0033296255526991466,0.0636785301876985
0.0659146412,0.0040021556263218775,0.060717248147925555
0.0868822699,0.005055764628239743,0.05819098228049107
0.116213417,0.006532536456972335,0.05621155134757233
0.154739058,0.008519739428912869,0.05505875206318542
0.0502931515,0.003532548476283807,0.07023915525126333
0.053213087199999995,0.003647055341886512,0.06853681178427311
0.06143082579999999,0.003955231074917159,0.06438511974092916
0.0752128192,0.004566543094554762,0.06071495714595899
0.0962576082,0.00553820793888665,0.057535274794898235
0.12566001300000001,0.006998474701889261,0.055693728934193734
0.16431892799999998,0.008957362461857235,0.054512055128896876
0.0584594618,0.004100899591414013,0.07014945853322949
0.0617578302,0.004233177718313133,0.06854479350398443
0.07067344889999999,0.004555809498634314,0.06446281552044525
0.0848352793,0.005078206158346486,0.0598596032246043
0.1060982895,0.0059629585493999205,0.05620221190653522
0.13573680300000002,0.007323443010477976,0.053953259901649335
0.17447209,0.009217466653229802,0.0528306083410235
0.00352861496,0.0001685130275036231,0.047756139282372455
0.00455957933,0.000218195789818561,0.04785436857802428
0.00812992483,0.00039941952073417066,0.049129546593135065
0.0149237119,0.0007422079320532709,0.04973346691671734
0.0255127684,0.0012799621002981454,0.05016947123222211
0.0403550795,0.002044447465960136,0.050661465453441516
0.059887739300000006,0.00303725211146426,0.05071575829986723
0.00597201147,0.00023996426446819299,0.04018148084169587
0.007030096309999999,0.00029292405032216296,0.04166714613930559
0.010679807660000002,0.0004799312086930814,0.04493818839927322
0.017522123899999995,0.0008248251422053064,0.04707335405871126
0.028151012399999998,0.0013588643817593624,0.048270533309820236
0.0430324334,0.0021183532251895835,0.04922689836056502
0.0626013993,0.0031187490079042615,0.04981915808236992
0.011229035180000001,0.0007820135594871673,0.06964209720172658
0.0134017039,0.0008447287433162048,0.06303144358503583
0.0191300612,0.0009593841998686019,0.05015060797968602
0.0266761738,0.0010973113731129935,0.04113451131859823
0.0372199924,0.0016317327741479206,0.04384022319542227
0.0520599038,0.0024042466970229377,0.046182311558995576
0.0716103167,0.00340868289859504,0.047600444400702394
0.016217384199999997,0.0014152615305554766,0.08726817550240173
0.019665466899999998,0.0015931305787961906,0.08101158171821442
0.028848997500000004,0.001940632714522876,0.06726863609464681
0.041051022199999995,0.0022371391087992894,0.05449655060719267
0.0547188891,0.002375321060183263,0.04340952638571135
0.0698239084,0.0028860547255116437,0.041333331113152696
0.0892148862,0.003884081940122678,0.04353625393205599
0.020874342999999997,0.0020429979139655204,0.09787124385019068
0.0255866129,0.0023409926338105263,0.09149286945324937
0.0382381235,0.003093815230613963,0.08090918035279537
0.0555521071,0.003753104260047458,0.06756007028304888
0.07491910319999999,0.004247987677361691,0.056700994751919184
0.09567516830000002,0.004520698059553498,0.04725048452884192
0.11705504400000001,0.004847776756570536,0.0414145054404536
0.025171104999999996,0.0027383561583959864,0.10878966808950132
0.031173990199999998,0.003153972583698641,0.10117320764727261
0.047422775099999995,0.004195066382082657,0.08846100577700391
0.0696273174,0.005423348904944435,0.07789110808029544
0.09519253889999998,0.006361903384896343,0.06683195404189754
0.12243494899999999,0.006977875489627752,0.05699251354797193
0.150897783,0.007515307834131131,0.04980396454287954
0.029041890100000002,0.003520906713347584,0.12123545338213314
0.0363425421,0.00403516049314808,0.1110313219709548
0.0560281885,0.005426084460668859,0.09684561657153808
0.0834725818,0.00708039768771677,0.08482303452265771
0.11509287659999999,0.008656930961030963,0.07521691365068343
0.149342437,0.009761625026766507,0.0653640400067029
0.184858587,0.010630630977482495,0.057506828057073134
0.008857551000000002,0.00048040599453043966,0.05423688720848907
0.01124090803,0.000588668925248286,0.052368449566283476
0.018625001399999997,0.0009473893450261668,0.05086653819130274
0.0323889336,0.001635185768280726,0.05048594030526297
0.053856491900000004,0.0027273116917999342,0.050640351712175555
0.0836218008,0.004221346298650762,0.050481408654987514
0.12284778499999999,0.00619467477114782,0.05042561224158678
0.011361814970000002,0.0005649114724415634,0.049720178856385945
0.013751396400000001,0.0006740877520356563,0.04901958553355761
0.0211465856,0.0010348376298592995,0.04893639329931824
0.034916874,0.0017216004445034612,0.04930568654294371
0.0563839696,0.0028130572642461027,0.04989108223848969
0.0861495166,0.004305886238174499,0.04998154845333745
0.125358847,0.0062924032502896105,0.05019512703630411
0.0181448344,0.0011798393569655509,0.06502342931085393
0.020650033199999997,0.001275832498065824,0.061783556748268284
0.0281697061,0.0016187488088950334,0.057464171019343126
0.04196119500000001,0.0023040710549028305,0.05490956715848608
0.06344521419999999,0.0033964501492138015,0.05353359102086225
0.0932176846,0.0048958504042345375,0.05252061800550813
0.132434213,0.006880886873492167,0.05195701864058472
0.024910515799999998,0.0021295927783009953,0.08548971026529267
0.027760135900000003,0.002223872178518266,0.0801102770724644
0.0354559797,0.0025683281125026417,0.07243709338266124
0.0493170973,0.0032743244988006543,0.06639329315921953
0.0708427621,0.004353338807971484,0.06145072099004852
0.100600765,0.005844009307681095,0.05809110206747528
0.139812008,0.007829276496100285,0.055998598461587695
0.0308052505,0.0031802467790181324,0.10323716663229641
0.034210211799999994,0.0033125780801571904,0.09683009563118784
0.0424275082,0.0036259360391480643,0.08546191357870186
0.0563066692,0.004286014445493428,0.0761191259648054
0.07786465249999999,0.005373032347377011,0.06900476885037163
0.10764098300000001,0.006867487966241912,0.06379993729936405
0.14685198900000002,0.0088504817655516,0.060268041487348184
0.035615538700000005,0.004362669406063094,0.12249342745623257
0.039660273,0.0045563262567345645,0.11488388536141857
0.0488060932,0.004860148773763708,0.09958077885577837
0.0628876672,0.005465449120805743,0.08690812307322704
0.08449822130000001,0.006518325306269599,0.07714156826008359
0.1142227363,0.008017345459104461,0.07019045173324623
0.153447738,0.009987610099160302,0.06508802429632624
0.03919642949999999,0.00563915557729388,0.14386911382563256
0.043825678300000004,0.00591309577905105,0.13492308638269382
0.054251545199999994,0.006249603086659003,0.11519677575301586
0.06878840929999998,0.006811500413590816,0.09902104850083833
0.09047482,0.007822144994616042,0.08645659637251604
0.12010897940000001,0.009326285603901543,0.0776485292814131
0.159283783,0.011317147537621806,0.0710502181984327
0.0263878266,0.0016571321547815222,0.06279911490632284
0.028979137500000002,0.001830642627656732,0.06317105288784844
0.0357096097,0.0021967978121582815,0.061518393245230056
0.0452616312,0.0026307116489586095,0.0581223340655608
0.057595371799999996,0.003193422142326921,0.055445811747098075
0.07329832859999999,0.00394488554018075,0.05381958382309895
0.09310305170000001,0.00491734958669962,0.0528162020139198
0.027912830200000002,0.0017160716980070094,0.06147967388871263
0.0305127503,0.0018954150725361207,0.06211878817545073
0.037246497399999995,0.00226240087332127,0.06074130539107471
0.046810327299999996,0.0027013204922160523,0.05770778902919682
0.0591496376,0.003266800329144213,0.055229422557682976
0.0748515479,0.004009630511053451,0.0535677701202683
0.0946632068,0.004990365788983972,0.052717058270880086
0.0351110064,0.0018722927878091938,0.053324953619364034
0.037711480199999994,0.0020531617890414628,0.05444394593245012
0.0444255063,0.0024193034089743655,0.054457531505372296
0.05395973119999999,0.002865494654966958,0.05310431670510172
0.0662845786,0.0034348262899926195,0.05181938789594446
0.0819881655,0.004184072291473945,0.05103263703923153
0.1017970861,0.0051635916450425805,0.0507243560976799
0.048071935600000004,0.0025981593938109895,0.05404732223453447
0.050676623299999994,0.0027842542065504372,0.05494158894660287
0.0574016127,0.0031536885047121353,0.0549407648386878
0.0669986384,0.0035844218600740085,0.05349992097860318
0.0793621003,0.0041360766261019505,0.05211652174611047
0.09509375689999999,0.0048632927521922754,0.05114208241142985
0.1148979938,0.005847409662385673,0.050892182439356684
0.0617854854,0.0033634333798140386,0.05443727370658544
0.06461816730000002,0.0035865335281423483,0.055503485753337786
0.071651648,0.003982470949450758,0.05558100979688224
0.08132591099999999,0.004458963940572105,0.054828330672768065
0.09380018820000001,0.005058323387435074,0.05392658036729902
0.1096970998,0.005829702113196572,0.053143630267575875
0.12966799699999998,0.006749468162415944,0.052051919660762135
0.07610676,0.003915589090500386,0.05144863728925508
0.07922818459999999,0.00419962326643746,0.05300668300858002
0.0869651621,0.004697745462690142,0.054018705298200576
0.09708299249999999,0.005158376928361168,0.05313368279579112
0.1096562853,0.005709763641561391,0.052069643121144385
0.12549070699999998,0.006450656398935548,0.051403458894653836
0.145414715,0.007422746778485206,0.05104536207690677
0.090957843,0.004150249817256383,0.04562827877587624
0.09431088539999999,0.004479705523183559,0.04749934754809925
0.1028165018,0.005074461965017688,0.0493545479196384
0.11369945799999999,0.005601041104803079,0.049261810067758455
0.126626189,0.006140552242683399,0.04849354064255538
0.142653099,0.006838111904730765,0.04793524958564528
0.162590215,0.007752963629852833,0.047684072684526756
0.01043426956,0.0005878704247004129,0.056340352462622485
0.011869744900000001,0.0006509405842611354,0.05484031794660855
0.0159708841,0.0008391738330997632,0.052543981150033094
0.0229376652,0.001182892807621757,0.05156988722730843
0.0335122597,0.0017135521803437065,0.05113209898954401
0.0482623519,0.0024649287929493424,0.0510735323893186
0.0676576913,0.0034665782249971417,0.0512370161971096
0.013064508099999999,0.0006708395262313815,0.0513482422067909
0.014495728800000001,0.0007355482856693441,0.050742414942899876
0.018597584,0.0009236647272752232,0.04966584515898534
0.0255706578,0.0012680706159462045,0.04959084845858774
0.03615712070000001,0.0017959771590522378,0.0496714651023702
0.050899158099999994,0.002552506186940349,0.05014829875821363
0.07028915429999999,0.0035315820560394813,0.050243627074618
0.0210532419,0.0012306461508260337,0.0584539975682336
0.0225370779,0.0012794451983016105,0.05677067825645713
0.0266929074,0.001448032482237486,0.05424783672075699
0.0336646367,0.0017904492898942412,0.05318486891302888
0.0442418638,0.002332637673460069,0.05272467009990816
0.0589970197,0.0030970397925888502,0.05249485157618649
0.0784029927,0.004066538355982566,0.05186713180124011
0.029451878200000003,0.0023776317712683147,0.08072937675222065
0.0312530187,0.002442140050075854,0.07814093331329475
0.0357995998,0.002604706390843786,0.07275797510015143
0.042886552800000005,0.002942126162905087,0.06860253321421271
0.053439012300000005,0.003480874727790312,0.06513733278319427
0.06814667020000001,0.0042175983960925775,0.06189001434280757
0.0875084941,0.005214143981469507,0.05958443274673501
0.036757168800000004,0.00379177676157975,0.103157476088848
0.0389282365,0.003906192248207672,0.10034341648658224
0.0442350141,0.004082294723667324,0.09228650214598495
0.0516111978,0.004388923221513393,0.08503819730208612
0.0621372411,0.0049179022931414235,0.07914581024327814
0.07683279350000001,0.005676360664790826,0.073879399748635
0.0961729213,0.006672753987897299,0.06938287719349229
0.0426041508,0.0054254308984608155,0.12734512474922552
0.0451213994,0.005591135863914271,0.12391317508459793
0.051332031900000005,0.005848604129326413,0.11393673526736844
0.0593860592,0.006113249703926539,0.10294082123446471
0.0700260134,0.006590158221261588,0.09411014423479357
0.08462647599999999,0.007335626402084212,0.0866824042405383
0.10395638700000001,0.008310305726253084,0.07994030925923852
0.0467971647,0.007262552137222134,0.1551921400319822
0.0496116793,0.007483274730409963,0.15083695686168727
0.0566830828,0.00783627679030919,0.13824718775368353
0.0657651417,0.008114330914530267,0.12338346280078442
0.0767864214,0.008541414410456456,0.11123600051579505
0.0914164493,0.009214616764786335,0.10079823527762345
0.11074687979999999,0.010161646179494206,0.09175559797120539
0.009621790199999999,0.0004658950038450378,0.04842082337702997
0.0135327221,0.0006568361347470916,0.04853688192910512
0.0272030228,0.001330562649537595,0.04891230872833716
0.0532421496,0.0026375391343608774,0.04953855458835339
0.0936376099,0.004763949132746002,0.050876449514609
0.149912723,0.007885279284696813,0.05259913319496447
0.223595319,0.011943165992783077,0.05341420404594015
0.0119896101,0.0005907450350061136,0.04927141333863005
0.0160137695,0.0007825395265994175,0.04886666606506466
0.029838200999999998,0.0014542822562487105,0.048738938927608624
0.0559484414,0.002758370285069718,0.04930200406029037
0.0963717095,0.004888490946295366,0.05072537336587732
0.15266625099999998,0.008003576992487401,0.05242531954549275
0.226361571,0.01205001875521196,0.05323350028884523
0.018072295299999996,0.0011913814413640734,0.06592308401269172
0.0225400205,0.0013132534959155008,0.05826318995208992
0.03654357440000001,0.0019471404187255926,0.05328270292918014
0.06278296480000001,0.0032629442950583166,0.051971809637418015
0.1032886768,0.005378981412293182,0.052077164496052306
0.159625989,0.008504995958560716,0.053280772209096335
0.23334213,0.01256122346660858,0.05383178539858439
0.025168277,0.0020933607175842688,0.08317457399186559
0.0313558949,0.0023004556775492024,0.07336597105219926
0.0482786603,0.002900596472015261,0.06008030160719396
0.0752294481,0.004019989527261941,0.05343638201251062
0.11571519279999999,0.006192021883332765,0.053510880753877686
0.172077816,0.009340022561621336,0.05427790042164027
0.24580479700000002,0.013444109260177507,0.054694250983952544
0.0323149902,0.002814207160125932,0.08708674032418343
0.040833352200000006,0.0033291150119570813,0.08152930956173324
0.062589188,0.004258483535421671,0.06803864487619923
0.09373935280000001,0.005481758389306381,0.05847873092320284
0.135321772,0.007365668146153155,0.05443076924940914
0.191665049,0.010523046472750496,0.05490331454615127
0.265271681,0.014653890880280573,0.05524106766707817
0.040007782299999996,0.0032129552286201918,0.08030825614196047
0.05066518119999999,0.00413707488189965,0.08165518772287841
0.07817237169999999,0.005827320029915997,0.0745444957494618
0.1152470723,0.00746564054924782,0.06477943777880958
0.16156505599999998,0.009381146245301782,0.05806420322289111
0.21919261999999998,0.012193371195313735,0.055628566305351596
0.29296985,0.01628130512440738,0.05557331283204528
0.0485032606,0.0035604279724092656,0.07340595103021312
0.061102027899999994,0.004864759996844499,0.07961699740647232
0.0942319833,0.007403090549105108,0.07856239771093843
0.138665477,0.009802324642239863,0.07069044764645971
0.19131018900000002,0.01216379391603256,0.0635815268366734
0.254039765,0.014800910132168072,0.0582621784907102
0.32925246300000005,0.018405172173369157,0.055899876968784144
0.009420483240000001,0.0004544587100970621,0.04824154966566896
0.011124608139999999,0.0005455637679515034,0.049041167211081954
0.0169444112,0.0008551739271986257,0.05046937996869586
0.0278196907,0.0014311269930770728,0.051442951271815286
0.0446049869,0.0023185538277664896,0.05197969978030617
0.0680689285,0.003556025933881837,0.05224154415596298
0.0988571168,0.0051412794016590544,0.052007175285725654
0.011496941500000002,0.0005312087312195403,0.04620435193303717
0.013219273399999999,0.0006230272390940006,0.04713021814754211
0.0190760994,0.000935502108375184,0.0490405343754491
0.029980909400000002,0.0015157204056684727,0.050556185119203643
0.04678926319999999,0.002401003140048818,0.051315258583700424
0.0702612673,0.0036173996124947527,0.05148497531434012
0.1010349958,0.005241702777536169,0.05188007121722639
0.019383966000000002,0.0009394529878607021,0.04846546820504648
0.0213520098,0.0009624110687274795,0.04507355877700466
0.0273265874,0.0011972804277293869,0.043813755819703516
0.0382052457,0.0018054660994706736,0.04725702102920054
0.055001674800000004,0.002698999556968002,0.049071224954189974
0.0784598801,0.003960719509906015,0.05048082542132274
0.10931113940000001,0.005584089875864228,0.0510843625500095
0.0284914481,0.001783348636053563,0.0625924182510598
0.0315191207,0.0019429330493601175,0.061642996575095366
0.0405266369,0.0022357223309502233,0.05516673728606933
0.0540039836,0.002469515583118743,0.04572839665699668
0.07103203949999999,0.0031960319332710427,0.04499423014977689
0.09442502,0.00446584041071263,0.047295096264873764
0.125160378,0.006112146817594931,0.04883451868126294
0.037124386700000005,0.0026246603845616672,0.0706990907559334
0.0411801381,0.0029104591155076254,0.07067628351415425
0.0534283953,0.003502952654508427,0.0655635011090896
0.07166647109999999,0.00419383705014608,0.058518816201989336
0.0942812096,0.0047379790767879,0.05025369420788487
0.119670325,0.005286074792138594,0.0441719765709552
0.150255568,0.006913299003405427,0.04601026834097374
0.045736523599999995,0.0034927915366023783,0.07636766552590321
0.0506147459,0.0038176335130605758,0.07542532211073642
0.06568765550000001,0.004668809251856406,0.07107590027865136
0.0891034804,0.005894415021730676,0.06615246671925372
0.117671139,0.006965328568973092,0.05919317708799515
0.15038355900000003,0.007803819787757711,0.05189277231933119
0.18547544799999996,0.008432908093784386,0.04546643873740307
0.0535257808,0.004180075103066767,0.07809461236419306
0.0597179448,0.004772753165118443,0.07992159109130029
0.0777271601,0.00596402749737016,0.07673028951137711
0.1058110504,0.007450464432276451,0.07041291438003201
0.14089347,0.009211755719760514,0.06538099828019364
0.180351066,0.010497742719644631,0.05820726737287281
0.223993518,0.011910538279346563,0.053173584600544395
0.00333093004,0.00016105970151360037,0.048352772222619356
0.00537070168,0.000264126857164987,0.04917920839814491
0.0124635927,0.0006262847733691632,0.050249136701102495
0.0259627972,0.0013063516568916746,0.05031629091535925
0.047002785500000005,0.0023870570101380906,0.05078543717665606
0.07649971400000001,0.003858383564867241,0.050436575029120245
0.115281208,0.0058200657314031986,0.05048581492486788
0.005695013129999999,0.00024228363905401526,0.04254312211814256
0.0077584071400000005,0.0003393618424855033,0.04374117474911265
0.014909016999999998,0.0007191705807214134,0.04823729027349111
0.0284374177,0.0014013105372966581,0.04927699666966098
0.0494672328,0.002457301650136573,0.04967534084778183
0.07894331739999999,0.003961775590308619,0.050185065953519445
0.117660336,0.005909094192283389,0.05022163282181506
0.010854361109999999,0.0007357897576031223,0.0677874773233081
0.014919160299999998,0.0008622761981847034,0.05779656367018883
0.0241283131,0.0010057278583112698,0.04168247710244069
0.03756307490000001,0.0016626750726877837,0.04426355076399199
0.058530647899999996,0.00276431377899187,0.047228484190277864
0.0879650717,0.004272105702315999,0.04856593213367436
0.126681098,0.0062674376715978085,0.04947413442530952
0.0159806191,0.0012273438568013522,0.07680202181912665
0.0223905043,0.0015971791692199406,0.07133288057383953
0.0371966221,0.002100996370165603,0.056483525964192406
0.0552037457,0.0023705508592134503,0.04294184804226881
0.0763106305,0.003232948936609806,0.04236564310145237
0.10553049,0.0047686686215129065,0.04518759101291869
0.14416404800000002,0.006790930814772525,0.04710557804795079
0.021161327100000002,0.0016571092348761749,0.07830837957588088
0.0298262418,0.0022848401158303546,0.07660502892558038
0.0504184252,0.0033638830292356094,0.06671931969100077
0.0758558674,0.004133101131000343,0.05448624177225271
0.1034835655,0.004556826169864516,0.04403429808247683
0.133387106,0.00557400018917051,0.041788148467442644
0.17176856599999998,0.00759650985661479,0.04422526212750004
0.026352295600000002,0.0020630357203558314,0.07828675541859932
0.0373242261,0.002904252186627794,0.07781145090179897
0.0635865821,0.004667242808925528,0.07339980629223863
0.0968384054,0.006068762183438232,0.06266896029907398
0.133172859,0.0070476140786311725,0.052920798814052435
0.17126575400000002,0.007546836647952232,0.04406506538342879
0.21105471399999998,0.008702533414588882,0.041233542002709705
0.0315726234,0.002408283301451989,0.0762775798178364
0.0448864209,0.003506266174362504,0.07811418473693686
0.076719618,0.0058333653282036345,0.07603485888320813
0.11775267939999999,0.008069348067130586,0.06852793590980136
0.163148316,0.009749056633818136,0.059755790760464465
0.211051808,0.010927220212877415,0.0517750609029486
0.26050071,0.011463393015391444,0.04400522753044106
0.0208841184,0.0012222379638031219,0.05852475744454322
0.0238624284,0.001345086881272586,0.05636839883708508
0.0317304138,0.0016835671048538892,0.05305846672739859
0.044416739399999995,0.0022807367727456394,0.05134858622120379
0.06330208429999999,0.0032223859160838706,0.05090489439198246
0.08961043219999999,0.004547646448309497,0.05074907392656786
0.12412324300000001,0.0062784536083069584,0.05058241677029787
0.0232446125,0.001320985526201625,0.056829750386315325
0.026220868,0.001443270724320174,0.05504282788503317
0.0340887009,0.0017837489003861555,0.05232669046611148
0.046774979,0.002381339998170334,0.05091055194638
0.0656603102,0.003319997032005976,0.05056322490547685
0.0919724822,0.004641838336752768,0.05046986039431659
0.12649677199999998,0.006377634755855426,0.05041737156625172
0.0303170283,0.001870242567891091,0.06168950826526395
0.0332928644,0.0019908524514026383,0.059798172589879
0.0411644144,0.002324446461824089,0.05646737590475935
0.0538581127,0.002918816671113189,0.05419455908846188
0.0727507821,0.003859421916489446,0.0530499027650927
0.0990638835,0.005192063146431704,0.052411261935150194
0.133580827,0.006916756816451546,0.05177956276952489
0.039980920600000004,0.0030307407481072806,0.07580467639625288
0.043193464,0.003135753361188696,0.07259786714926814
0.0514104473,0.0034449549752579153,0.06700885046098237
0.0643018702,0.004014809559539697,0.06243690186696463
0.08325929650000001,0.004942817555350716,0.059366554404536864
0.109585896,0.006269464591057399,0.057210506277718426
0.144099337,0.007993893905300482,0.055474883311229135
0.0502703282,0.004317129912122509,0.08587829176182918
0.053890538300000006,0.004435529418981432,0.08230627414203119
0.0627043296,0.004734713454949974,0.07550855714674565
0.0759141386,0.005301780050231344,0.06983916498304762
0.09498971969999999,0.006231555346619324,0.06560241851749905
0.12134331700000002,0.007534574435522914,0.062093031753227196
0.155888099,0.009286461327717366,0.05957132960943585
0.06075316609999999,0.005328512630678104,0.08770757102448533
0.06492762789999999,0.0055051205814648655,0.08478856781805925
0.0746194523,0.0058333615897449235,0.0781748111242157
0.0883246921,0.006364849844284456,0.07206195337854403
0.10754329210000001,0.007248685236861281,0.0674024859692879
0.13398401899999998,0.008554138595542556,0.06384446935826396
0.16862828600000002,0.01025889256756873,0.06083731745674465
0.07178453189999999,0.00605285264790327,0.08431973417804332
0.07652193560000001,0.006307618730248272,0.08242889677046109
0.0873033814,0.006724543244889309,0.07702500335100776
0.1017067729,0.00724743065137032,0.07125809269846885
0.121234242,0.008065301407401228,0.06652659574018063
0.147784511,0.009277708767138945,0.06277862750541527
0.18251984899999998,0.010985295497225387,0.060186853963622264
0.010448702629999999,0.0005872928227429895,0.05620724826226484
0.012900307400000002,0.0006962253128632365,0.053969668417609674
0.0202717843,0.001052892718190951,0.051938828008886766
0.033809180800000005,0.0017410710166378442,0.051496989144375956
0.054800966799999996,0.0028096121108528863,0.05126938948188203
0.0842927642,0.004328417998806349,0.05134981679490763
0.12310368,0.006269102827986463,0.05092538929775668
0.0130652858,0.000670089528581573,0.05128778190076584
0.0155145827,0.000781319570561273,0.050360334252578576
0.0228980353,0.0011395998131089476,0.04976845385110169
0.0364409813,0.001829076113470727,0.05019283367845879
0.0574288365,0.0029032624515396934,0.050554087954397156
0.0869011359,0.0044115969640771404,0.050765699646937994
0.125747477,0.006331981571521912,0.050354740489321405
0.020740971299999997,0.0012620760053537186,0.06084941669794021
0.023293882299999995,0.0013541006396568273,0.058131170331225876
0.030741858200000003,0.0016978395981581517,0.05522891905597794
0.0442820248,0.002382350383952133,0.05379949075752591
0.06529711610000001,0.0034660061853244717,0.053080540035128305
0.09478951140000001,0.004964700760302618,0.052376056031686824
0.133600645,0.006966755564685263,0.052146122233805554
0.0285797949,0.0023991355361222665,0.08394516281578586
0.0315309745,0.0024939030521400033,0.0790937511982068
0.0392820665,0.0028276830298116576,0.07198407013061947
0.052874869000000005,0.003522329343119465,0.06661632283418924
0.0738151746,0.004577606948064218,0.062014443139503425
0.1032648483,0.006094095496023324,0.05901422987926206
0.141994438,0.00809372343716001,0.05700028501933301
0.0352397859,0.003813075381748712,0.10820370454488805
0.0388105326,0.0039415609997019724,0.10155905460833517
0.047217853500000004,0.004249053686770833,0.0899882856125773
0.0608488452,0.0049230318689380366,0.08090592110264135
0.0818717582,0.00600758905551909,0.07337803886956332
0.1112662958,0.007464357669073355,0.06708552320722944
0.149885838,0.009477472277486573,0.0632312725735074
0.0403200395,0.005444621473794359,0.1350351225175352
0.044537920800000005,0.005642258494197399,0.12668437126946883
0.054019862700000004,0.005942958461590902,0.11001432000290703
0.06792374270000001,0.006531476165507097,0.09615895570352745
0.0889219751,0.007580718143904792,0.08525134687325217
0.1183909396,0.009047361633289307,0.07641937519760429
0.157098546,0.011022813185771245,0.07016495993394646
0.0436476195,0.0072821319293546365,0.16683915440920294
0.0484770515,0.007552877925768383,0.155803162363709
0.0593264408,0.007920724890813424,0.133510872791368
0.07383813019999999,0.008445231496708717,0.11437493709325697
0.0949172499,0.009400578399810885,0.0990397257581194
0.1244831301,0.010789255913634353,0.08667243428862297
0.16331406899999998,0.012705923420129573,0.07780054405557414
0.01099181179,0.0006366171339228155,0.057917397612465435
0.013368577900000001,0.0007379810232195827,0.05520265721154848
0.020155983500000002,0.0010522125329572264,0.052203482551830147
0.032243699300000005,0.0016531779246772413,0.05127134790880651
0.0509289203,0.0025918560553915373,0.050891635638926694
0.0771197274,0.003908137145274653,0.050676231322812654
0.111602064,0.005637974354264425,0.05051854913959678
0.013563967,0.0007128410119931227,0.05255402140045923
0.0159445269,0.0008156607200279945,0.05115615691475892
0.022746275399999998,0.0011324988759901524,0.04978832165155938
0.0348342404,0.0017360225494618669,0.04983667017070557
0.0535177047,0.0026760622557378023,0.05000330770422227
0.0797232262,0.003984990277177946,0.0499853112715344
0.11421016200000002,0.005728875232642721,0.05016081872506861
0.0215525194,0.0012743925078120978,0.05912963046965626
0.0240348132,0.0013560054223974664,0.05641838824016599
0.030947315600000004,0.001643312576334819,0.05310032694192122
0.043073271499999996,0.0022418929539955576,0.05204835564894479
0.061773982000000005,0.00318004035527809,0.051478636350139925
0.0879767633,0.004502054891454432,0.05117322714069923
0.12247480300000001,0.006242571111350776,0.05097024823424926
0.0301234994,0.0023828499503799365,0.07910269383841695
0.033046121799999995,0.0024754827076189567,0.07490993111388208
0.0404189374,0.0027673024722994115,0.06846549291766912
0.052617204,0.0033803842654032373,0.06424484785248637
0.07130764690000001,0.004297755618986604,0.060270613402986985
0.0975161763,0.0056221730410448735,0.057653747863828764
0.13197659099999998,0.007353422631544926,0.05571762822351524
0.037837048,0.00369151251169219,0.09756343866181606
0.041417211800000006,0.003831607906732067,0.09251245412739412
0.0495920474,0.004110213524072284,0.08288049676433171
0.0620364816,0.00468194450879171,0.0754708260049311
0.0807236711,0.0056287927799052884,0.06972914763666252
0.1069601011,0.006907384354743331,0.06457907466154528
0.141288003,0.008647742207783677,0.061206486213721045
0.044561816399999996,0.005165069412256186,0.11590796402671294
0.04877388879999999,0.005375501024684206,0.11021268053336372
0.05816501599999999,0.005680409191946647,0.09766023604199899
0.0711078543,0.006195388861141992,0.08712664616490885
0.0898651232,0.007080889249638594,0.0787946313040674
0.1159560578,0.008366791282137855,0.07215484417872177
0.15039239399999998,0.01009215937843253,0.06710551717417658
0.050055488100000003,0.006898716475456658,0.13782138057817994
0.054902123500000004,0.007172373938145329,0.13063928097690664
0.0657611483,0.007537316041539399,0.114616551510847
0.07955788080000001,0.007999815103841276,0.10055339613622885
0.09854133920000001,0.008834919178954724,0.08965698305584549
0.12467077019999999,0.010031440210782021,0.08046344940910634
0.159227981,0.011675704537160833,0.07332696466936194
0.0200025379,0.0012160800013334785,0.060796285322047984
0.0231065149,0.0013609411474324541,0.05889859000036626
0.0312354189,0.0017195509112757491,0.055051315840548856
0.044076488399999995,0.002323991477435456,0.05272633010926197
0.06298148569999999,0.0032600246574455015,0.05176163472824367
0.0892376748,0.004586809250189349,0.05139991892963743
0.12373933,0.006320544958440821,0.05107951496456964
0.0224117805,0.0013523641305326394,0.06034166408744898
0.025521131,0.0014958828627730642,0.05861350199460456
0.0336330691,0.0018510410601933474,0.055036341009787514
0.0464766209,0.00245665862694892,0.05285794404534517
0.06537929249999999,0.003392148178632465,0.051884137146826194
0.0916391414,0.004719633536963359,0.05150237622112159
0.12610483300000003,0.006446938256722877,0.05112364136529863
0.0288572118,0.0018593243064827171,0.06443187648789815
0.0319619786,0.0020000030561092867,0.06257444450292218
0.0400845785,0.002350584779337389,0.05864062607861497
0.05293990789999999,0.002953877676084923,0.05579680421176032
0.07185283669999999,0.0038872638524058705,0.05410035331849147
0.09812549450000001,0.0051998264161217484,0.052991594514937686
0.132608246,0.0069422664890862185,0.052351695301710105
0.0381142234,0.002929461453127144,0.07686005883900926
0.041470483600000003,0.0030725687404932205,0.07409049699370325
0.0500029911,0.003408517086379197,0.06816626388534579
0.0631045051,0.0039788560483633465,0.06305185409596607
0.0820807271,0.004891742295958124,0.059596722260981574
0.1083325461,0.00621914981056181,0.057407953883231125
0.14284935999999998,0.007961546863195296,0.05573386442330086
0.0481677965,0.004123654279946159,0.08561019144702123
0.0519021946,0.004280952114008433,0.08248113874569059
0.0609943088,0.004623990674012646,0.07581019877075229
0.0744423903,0.005195156230869198,0.06978760636154907
0.0935963461,0.006116110921237913,0.06534561632035668
0.119919028,0.007416869876435745,0.061848982602125034
0.15438127799999998,0.009143225367168353,0.059224962285701205
0.05843331499999999,0.005247435972018662,0.08980212695478021
0.06269495670000001,0.005465567223502949,0.08717714328532183
0.0726755955,0.005828978375897138,0.08020544359897455
0.0866662582,0.00635965293132256,0.07338095659612266
0.1060112519,0.007231118732432688,0.06821086066650522
0.132391775,0.00853232127305821,0.06444751777864004
0.166995211,0.010227945231283415,0.06124693738243436
0.0688697495,0.006361373282861465,0.09236817803238076
0.0736691895,0.006647782559660046,0.0902383018569798
0.084759715,0.007098394337083545,0.08374726527907209
0.09951171460000001,0.007609956272265475,0.07647296906554833
0.11925611109999999,0.00840452433779279,0.0704745799629952
0.14581772799999998,0.009607677453269447,0.06588826739413638
0.18046116599999998,0.011298020154604871,0.06260637900679902
0.029401716399999996,0.0016464335054228029,0.05599787043122432
0.0319662649,0.0017510880693399104,0.05477925165226014
0.0390941006,0.0020734515116227555,0.05303745270514691
0.0513901715,0.0026814717818456684,0.05217868910683959
0.0701957645,0.0036296202444482616,0.05170711182222771
0.0964001953,0.004943197934889053,0.05127788299085586
0.13082823899999999,0.006680346016695675,0.05106195778340849
0.0314183826,0.0017181756605766005,0.05468695452758922
0.033983631099999995,0.0018231068363427057,0.05364661683673661
0.0411139102,0.0021456512575381242,0.052187963808368786
0.0534172163,0.002753177066278628,0.05154100600855586
0.07222938059999999,0.0036910991485990226,0.05110246160132548
0.09843802389999999,0.005015436648114503,0.05095019637136888
0.13288243800000002,0.006748890098061436,0.05078842772331913
0.03922202079999999,0.0020593097351570677,0.052503917267747405
0.0417890392,0.0021632299868852406,0.051765487512937136
0.0489230244,0.002485464650417123,0.050803577270605596
0.0612232944,0.0030926464001733447,0.05051421081602797
0.0800369301,0.004035626248358541,0.05042205196171737
0.10623742459999999,0.0053524921608935835,0.05038235989856237
0.14068358,0.007097011910068324,0.050446625754535984
0.049708400300000004,0.0030002936627324573,0.06035788004894732
0.05228147389999999,0.0031079146602479573,0.05944581184135204
0.0594259964,0.003433965869839457,0.05778558337878298
0.0717447838,0.004044273167667123,0.05637027465217789
0.09056064909999999,0.004993602707677225,0.05514097742567114
0.116779904,0.00630603109784522,0.053999283111632115
0.15123473899999998,0.008046467202774417,0.053205151514655755
0.0607048384,0.003985757946970347,0.06565799451943434
0.0633024375,0.0040894107988591185,0.06460115850766597
0.0704661547,0.004408378670665882,0.06256022752247445
0.0827633817,0.00500520014549184,0.060476022640479424
0.1015349912,0.005942352058079757,0.05852516445660318
0.12773221899999998,0.0072819411957676244,0.0570094315496674
0.16218631999999997,0.009019360349976196,0.055611104253282265
0.0717827753,0.004860442520118027,0.06771042913574876
0.0744336388,0.004953632018740557,0.06655098553022182
0.0816540446,0.005281797147344503,0.0646850645699001
0.09398409340000001,0.005875080127409321,0.0625114305503246
0.11276356670000001,0.006823188093544028,0.06050879990073982
0.13896668599999998,0.008131330001727945,0.05851280069906788
0.173372354,0.009862149407285189,0.05688421008164421
0.08298920670000001,0.005647004458992837,0.06804504686261613
0.08572427599999999,0.005745391230842286,0.0670217527511377
0.09302310970000001,0.006070882856495685,0.06526209321612997
0.1053691898,0.006665390592552491,0.06325749116230266
0.12414699099999998,0.0076089926823831,0.06129019012940153
0.150371523,0.008921618639945759,0.05933050661424609
0.184819925,0.010650116606549813,0.05762428810935733
0.009345545220000001,0.0005219416977674998,0.0558492506836856
0.010825101,0.0005991692511525661,0.05534999176012917
0.0159714539,0.0008751044606341644,0.054791784524648966
0.0257754646,0.0013956559968517988,0.054146686335648
0.0409723472,0.002224768110068044,0.05429925942998071
0.0623164191,0.0033762466261732034,0.05417908594451319
0.0904157207,0.004891523114527976,0.05410036082948544
0.0118008702,0.0006200302400775067,0.052541060919177526
0.013336664,0.0006981077962027922,0.05234500893197821
0.018588609599999997,0.0009756540603786638,0.052486661529470395
0.028458994799999998,0.0014941404564419428,0.0525015190080411
0.0437038515,0.002321623029647479,0.05312170323586879
0.06507208490000001,0.0034721155569973666,0.05335798848819989
0.0931799281,0.004986026019260743,0.053509657293465365
0.019230625600000002,0.0012653282773707993,0.06579756185211151
0.021079599600000002,0.001284001556368448,0.060912046752939646
0.026728145400000004,0.0014104987001276896,0.052772037828247124
0.036662827800000006,0.0019384454025857848,0.052872228327837396
0.051998373900000006,0.002749208853129736,0.052871054360600606
0.0734166511,0.003905466056854166,0.0531959167074316
0.1015455122,0.005420628553794234,0.05338127147478443
0.0268890028,0.0025004654165037537,0.09299212154136687
0.0298563452,0.002555095999179284,0.08557966429123696
0.038372242200000004,0.002715215372846158,0.07075988311275065
0.051030700600000006,0.0029769432682538715,0.058336319769316886
0.0671616236,0.0035015806541761592,0.05213662902241332
0.0886793143,0.004643978269506992,0.052368224835349135
0.116853938,0.0061642299256868035,0.05275158057306381
0.0331768728,0.0037469515497289495,0.11293865978016317
0.0375439447,0.0038989467314168753,0.10385021506322631
0.049873629800000006,0.004298585839670179,0.08618955261343697
0.06725654309999998,0.004763216599144191,0.0708216090152304
0.0880759312,0.0053145404499524455,0.060340440090089514
0.11221573189999999,0.005935986344857838,0.052897987156984703
0.140675957,0.007273188699945576,0.05170171829679166
0.038802248,0.004559058576142304,0.11749470226937121
0.044519835900000006,0.00490973416239684,0.1102819465333393
0.060734830200000006,0.0057832016157069845,0.09522051179961945
0.08361309329999998,0.006755468277984878,0.08079438292931664
0.110243543,0.007587734861212208,0.06882702292334897
0.13988757,0.008470802188034426,0.06055435939043352
0.172825748,0.009337849604686067,0.054030430724281125
0.044582023,0.004957865999284153,0.11120773948019706
0.051577695500000006,0.0055434103916343624,0.10747689166597918
0.0714329421,0.007029190568979661,0.0984026467668012
0.0997350168,0.008699386581720344,0.08722499740653117
0.132868411,0.010172317528763294,0.07655933755964986
0.169030667,0.011387182100867154,0.06736755112530647
0.208118052,0.012640583011244386,0.06073756163758628
0.005266537250000001,0.00023914673192525134,0.04540872314636174
0.00634055871,0.0002929755211867547,0.046206578092982384
0.009990923420000002,0.0004770812572098012,0.04775146772267033
0.0168057789,0.0008214657689608036,0.048879958129212545
0.0273351633,0.0013567143815764195,0.04963256910839159
0.0420898709,0.0021033217849664144,0.04997216052203226
0.0614711394,0.0030661979689400962,0.04988028526668396
0.00777012377,0.00032076182681583127,0.04128143081250188
0.00886433602,0.0003767747114732693,0.04250456104362223
0.0125533727,0.0005624062897580978,0.04480121025627621
0.0194007432,0.0009128521313155858,0.04705243102829101
0.029962272399999997,0.001440158522353615,0.04806573090075822
0.044703856099999995,0.002186603049691395,0.04891307463052154
0.06407921970000001,0.0031585215841528564,0.04929088710724197
0.0149583887,0.0008591666371389677,0.05743711133398798
0.0166542244,0.0009077769131392738,0.054507306454888035
0.0215509438,0.0009764092325305671,0.04530702885182073
0.0286529916,0.0011831848400546616,0.041293588347496024
0.039171784099999996,0.0017166054831095675,0.04382249934614461
0.0538908979,0.002451354728473707,0.04548736102008252
0.07327562589999999,0.003451364371686266,0.047101124409314216
0.022204684,0.001724987166290772,0.07768573361777056
0.024919372600000003,0.001818700479062394,0.07298339762624657
0.0327810513,0.002073389519197159,0.06324963468139774
0.0439526741,0.0023018387689013337,0.05237084696290035
0.056873941799999994,0.002421849317333477,0.042582758301684606
0.07182719159999999,0.0030079481030396817,0.041877568035664114
0.0910453658,0.003994486843442195,0.04387358772567197
0.029072660599999998,0.0025736191568202144,0.08852368870636541
0.0327947476,0.0028085819416633147,0.08564121230386645
0.043714670500000004,0.003366042723748148,0.07700029956186327
0.0594366333,0.003863959023667007,0.0650097222728631
0.0779416089,0.004314790297999023,0.055359266493137826
0.0979949785,0.004547576794325527,0.04640622268543614
0.11901946100000001,0.004892626006115194,0.04110778157628519
0.0354866039,0.0036713066593546517,0.1034561286760566
0.0401502733,0.003980287981245925,0.09913476681728901
0.0541202399,0.004639319631374847,0.0857224513407016
0.0745553546,0.005632843211871636,0.0755524970955156
0.098780104,0.006485018849939302,0.06565106319324489
0.1252103,0.007123600049811167,0.05689308347485125
0.153120771,0.007565610145085883,0.04940943084126636
0.041446769099999996,0.004657162199852065,0.11236490324771939
0.0472132395,0.00507401993114645,0.10747027708502083
0.06398621210000001,0.006071036404774038,0.09488038446917281
0.0888559563,0.007565703501746328,0.0851457101671678
0.119205095,0.008820033241190801,0.07399040486642623
0.15236187699999998,0.009936639843087916,0.06521736302243059
0.18726828899999998,0.010776763074218381,0.05754718608134655
0.0134703359,0.0005898406831617354,0.04378811987618923
0.017594363999999998,0.0007952635968359501,0.04519990588099406
0.031568580400000004,0.0015078473880607154,0.04776418099753118
0.0577805109,0.0028402337214644387,0.049155566076250094
0.09823766499999999,0.004994843688690313,0.050844487078253675
0.154547607,0.008121822965124752,0.05255224019822417
0.228241656,0.012176099233178096,0.053347401375225284
0.0157832858,0.0007063481357002134,0.04475292056741527
0.0199259435,0.0009153020294978881,0.0459351914501759
0.0339344458,0.0016207267114092478,0.04776051805770902
0.0601593157,0.002951953399184083,0.049068932464337904
0.1006295056,0.005108233608203978,0.05076278152959521
0.15693644499999998,0.008235322553885885,0.052475526343711214
0.23065022300000002,0.012288474936033541,0.05327753329782621
0.022420119,0.0012331747076625512,0.05500304024535067
0.026673961599999997,0.0014050564274896114,0.05267520620145197
0.040763255299999995,0.002109827883954476,0.051758081351134785
0.06704289220000001,0.0034426665357765508,0.05135020913934483
0.1075454853,0.005596620744956441,0.05203956939098439
0.163866102,0.008722141765907073,0.05322724870764957
0.23759207000000002,0.012779782008049795,0.05378875653572863
0.0316277817,0.002199122941016444,0.06953136839870258
0.0369879615,0.002416755650963542,0.06533897930448376
0.05294669899999999,0.003001456190298516,0.056688259079164055
0.07956346680000001,0.0042148358869915714,0.05297451275704807
0.120055813,0.00643572893003519,0.05360614175371242
0.176420355,0.009589086003439346,0.05435362605091315
0.250180209,0.013623686120387017,0.05445549100323527
0.0417512892,0.0031385913048344065,0.07517351835052812
0.048778369499999995,0.003533048853341806,0.07243064681245252
0.0684205818,0.004399290617079336,0.0642977668611309
0.0985180566,0.0056056394307790035,0.05689961438783602
0.139775643,0.00758470067886261,0.05426339322125393
0.19610723,0.010724134039072245,0.05468505184164931
0.269684546,0.014869714290226191,0.05513743561051581
0.0525579349,0.0038061111460791965,0.07241744093105905
0.061301062899999995,0.0045057482903808396,0.0735019602797269
0.0857059351,0.005970796211358713,0.0696660762687217
0.120938445,0.007594729013846957,0.06279830217634233
0.166397521,0.009509460029444921,0.057149048689522974
0.22365870000000002,0.012365283312864588,0.055286395355354324
0.29740828399999997,0.01652613817188457,0.0555671750282671
0.0642731014,0.004332092869873782,0.06740133548112526
0.074641363,0.005329959075225116,0.0714075796716777
0.10388187530000001,0.0075628481580950905,0.0728023838254207
0.14559368,0.009874199738108809,0.06782024973960964
0.19691107800000002,0.012267026769746843,0.06229729121561582
0.25891096900000005,0.014891489834382808,0.05751587077171229
0.333770813,0.01861206074993821,0.055762996718164835
0.0232238124,0.0014354278882928006,0.0618084517550099
0.026741647900000002,0.0016087682039155047,0.06015965096584435
0.035933996,0.0020209701775044486,0.056241175557108884
0.0503922583,0.0027032216963598786,0.05364359105056974
0.0715979229,0.0037560582734669163,0.05246043629942952
0.1010367504,0.005263795614675109,0.05209783166853622
0.13975573500000002,0.007202975833058628,0.051539751360175856
0.0251886718,0.0015379483717143495,0.06105714441498855
0.0287101097,0.0017083639093655465,0.05950391437778263
0.037900622499999995,0.0021236144522501148,0.05603112329487768
0.05236232959999999,0.0028044157905542733,0.053557888122576454
0.07356851589999999,0.0038580355902937393,0.05244139484256933
0.1030282212,0.00535892872342162,0.05201418272590365
0.141707038,0.007325383221094436,0.051693856032009045
0.0316124057,0.0019874307464436136,0.06286869671685928
0.0351311888,0.0021557030790810964,0.06136151814711993
0.0443136222,0.0025708890983165734,0.05801577417240727
0.058781738599999994,0.003253802535426757,0.0553539689863266
0.080000777,0.004308920273183487,0.05386098029002252
0.1094756532,0.005806576739146513,0.053039891239913727
0.148167923,0.007784974949608833,0.052541567648274536
0.0409533259,0.0030165804988239705,0.07365898696945565
0.0447079729,0.0031889306106836733,0.07132800715023413
0.054279727800000004,0.003589198796178006,0.06612411192264685
0.069005533,0.004233317304023825,0.061347505337344836
0.09030280930000001,0.005263280700528527,0.0582847946960663
0.11975839099999999,0.006769660121178557,0.05652764757985566
0.158449709,0.00874658370238242,0.055201008304675524
0.0507562874,0.004012849693041116,0.07906113505538065
0.0549202299,0.00420997229929091,0.07665613029946385
0.0649998734,0.0046157206548074,0.07101122530505422
0.07998876749999999,0.005288144847674252,0.0661110930065806
0.1015010366,0.0063528007463057356,0.06258853070970248
0.131095823,0.007815686560506574,0.05961812040728844
0.169812346,0.009783022536222036,0.0576107848849932
0.060715845100000006,0.004725374906415593,0.07782770541417684
0.0654466291,0.004985564424545578,0.07617755861692772
0.07642831530000001,0.005432104050932389,0.07107449679624678
0.0918919376,0.006057968020802627,0.065924913316907
0.1134863241,0.0070446252921028615,0.062074662722315294
0.14316234200000003,0.008542828286238941,0.05967231442916
0.18207047,0.010483134568223165,0.0575773466626585
0.0709238902,0.005286412516251066,0.0745364150407399
0.0762411198,0.005637643589231867,0.07394492111370939
0.08837938729999999,0.0061650922802820324,0.06975712854123886
0.10460670009999999,0.0067649198036828385,0.06467004309681727
0.12656847499999999,0.007642696032161361,0.060383883365596074
0.15633264500000002,0.009040317588396664,0.05782744601037527
0.19529715400000003,0.010990571666835527,0.05627614863673602
0.028720562,0.0018099885345026446,0.06302065170252047
0.0323881282,0.001995175489509306,0.06160206224913319
0.0416151895,0.002400461409245528,0.05768233758122208
0.055368814999999995,0.0030205357079362456,0.054553013423463116
0.07470499929999999,0.0039477186206462725,0.052844102237295285
0.1010415896,0.005255691593068727,0.052015131728180244
0.135577383,0.007010089637018205,0.051705450288992566
0.0309020878,0.0019245743708779352,0.062279752207484676
0.0345621499,0.0021117780281981273,0.061100887366909065
0.043795224199999996,0.0025176150849186953,0.0574860645403134
0.057545124700000005,0.0031416316049405076,0.05459422707516537
0.0768806365,0.004063614533152942,0.05285615101733636
0.103234943,0.00536793791675063,0.05199729627157958
0.13774955799999997,0.007121654755398572,0.051700018924188296
0.037273026,0.002515390639119771,0.06748554944585855
0.040934136100000004,0.0026930333659345605,0.0657894271752949
0.0501643251,0.0031107342687299155,0.0620108864721857
0.06391710810000001,0.003734539919092,0.05842786117997099
0.0832515705,0.004655761625856348,0.05592400957596768
0.1096176873,0.005976508476302533,0.054521388140092
0.14411117999999998,0.007690179397176685,0.05336282304521194
0.0456426084,0.0037275836099433853,0.08166894357298356
0.049455483300000005,0.0039011590404917254,0.07888223469230003
0.0589495773,0.004265129591804873,0.07235216581959907
0.07289563419999999,0.004834939514341177,0.06632687358307088
0.0922955576,0.0057434472180467305,0.06222885875979291
0.118665178,0.007044847512387247,0.0593674372812827
0.153182191,0.008782236492621418,0.057331968130821545
0.0547283519,0.0050344025388997325,0.09198893012708706
0.0588610011,0.005215794980507523,0.08861206712482374
0.0688939838,0.005597744872456646,0.08125157762261159
0.083311873,0.0061809230126996335,0.07419018190480046
0.1030055372,0.007075564463538853,0.0686911078362771
0.129509545,0.008365078063053324,0.06459043665896073
0.16403881,0.010075839525520642,0.06142351023834324
0.06455029209999999,0.006049170333327472,0.09371251680714661
0.0691613442,0.006259957177034414,0.09051237001600114
0.08007923839999999,0.006635345326997982,0.08285974566658694
0.09513419919999999,0.007183923559607915,0.07551357577000464
0.115158847,0.008032170247387315,0.06974861642533912
0.14181344099999998,0.009308555850428118,0.06563944704245714
0.176464188,0.011010096282267508,0.06239280846189318
0.07520458,0.006530389206570255,0.08683499338165648
0.080404003,0.006817756813606692,0.08479374856008963
0.09246721529999999,0.007278645304687361,0.07871595658063861
0.1084410362,0.007795665398852135,0.0718885181480047
0.129063989,0.008552486995762793,0.06626547855856829
0.155992362,0.009721395179869976,0.06231968703615101
0.190759391,0.011383410347046628,0.059674180586195245
0.0250311394,0.0015300463513714167,0.06112571732836967
0.0285529288,0.0017002381598089811,0.05954689172933395
0.037747062,0.0021148426764944768,0.05602668299043981
0.052200388099999995,0.0027966816709266156,0.05357587889134134
0.0734158554,0.003842816098076315,0.05234313592260229
0.10288155380000001,0.005343055878512451,0.05193405116041755
0.141546969,0.007327373870758941,0.051766377779229884
0.027315693699999997,0.0016476325692743644,0.060318166815377806
0.0308372195,0.0018189483841918395,0.058985486165243906
0.040027908499999994,0.0022325862024587446,0.05577573963073151
0.054488986,0.002913256577572729,0.05346505397572877
0.07569470910000001,0.003968408421312697,0.052426496759106996
0.10514852020000001,0.005465876167835681,0.05198243548686366
0.143859369,0.007433891873657312,0.05167471486446818
0.0334239676,0.0022437310771027345,0.06712940557968751
0.0369404902,0.0024111705671743693,0.06527175340987676
0.046123080200000006,0.002829249005358539,0.06134128495083766
0.060592717399999996,0.0035085103769552177,0.05790316934944426
0.0818073835,0.004570799464588578,0.05587270083743209
0.11126937599999999,0.00606721559816846,0.054527272608848466
0.149963007,0.008053614953595172,0.05370401084045462
0.0412285052,0.003439587774331437,0.08342741890946453
0.044941735899999995,0.0035964814823427112,0.0800254242592065
0.054441208399999996,0.003978539939538114,0.07307956704976655
0.0691040143,0.004619453911159071,0.06684783739342146
0.09037649469999999,0.005655097896986967,0.06257266245785219
0.11984876900000001,0.007150476276348144,0.05966249245620657
0.15853408,0.009128931397269675,0.0575834003469139
0.0492458192,0.00488241692965957,0.0991437853806597
0.05332247699999999,0.00503831038716636,0.09448755329138893
0.06336624810000001,0.00541303759944353,0.08542461896909326
0.0783889917,0.006063141525039125,0.07734684926479449
0.0998634256,0.007099729444908132,0.071094391187279
0.12938212300000002,0.008577985094890241,0.06629961617564616
0.168106442,0.010549395680125561,0.0627542618511048
0.0566987152,0.00616737408207068,0.10877449445398861
0.061363680000000004,0.006362155643645789,0.10367949972436119
0.072395099,0.006729723815115055,0.09295827905581087
0.088002572,0.007297322015533808,0.08292169023802859
0.10967225719999998,0.008265932887965914,0.07536940607406332
0.13930281300000003,0.009722762360973292,0.0697958795776313
0.178121921,0.011666976556963665,0.06549994796521236
0.0638371347,0.006999006449736231,0.10963848052748255
0.0691594766,0.007308094248131451,0.1056701786567808
0.0814718852,0.007755721981885456,0.09519507205272643
0.09800725299999999,0.00828749957394262,0.08456006387550338
0.1201815115,0.00913949886926187,0.07604746150377606
0.150010818,0.010483781196068671,0.06988683440196074
0.18896058,0.012383462451830501,0.06553463400583605
0.0190562681,0.001066054108680711,0.055942438628931286
0.0220145318,0.0011921268674251063,0.054151815639572505
0.0301983004,0.0015622511284579725,0.05173308125837349
0.0440947802,0.0022454549987785326,0.0509233743448512
0.0652483372,0.003315394519120398,0.05081193883850266
0.0947443661,0.004826560270138774,0.050942979185110336
0.133480447,0.006802154846204455,0.050959934575319894
0.021445623,0.0011760239883829974,0.05483748307908786
0.0244030719,0.0013020806318089992,0.05335724277438199
0.0325880824,0.0016721666172442465,0.05131221275064182
0.0464868692,0.002356215067542833,0.050685604517820115
0.0676318512,0.0034355563572851843,0.05079790507471995
0.0971575335,0.004925750916158447,0.05069859987911742
0.13589766500000003,0.0069028552380310144,0.05079450951589943
0.028293072899999997,0.0017126493133523034,0.06053246034481831
0.0312500266,0.001834982956635724,0.05871940463038594
0.0394360943,0.002199239593310901,0.055767175536724
0.0533416409,0.0028857328240065364,0.0540990636080439
0.0744952862,0.003957215870939919,0.053120352612859946
0.1040270309,0.00544678876864207,0.052359360077074646
0.14276236,0.007416714798399679,0.05195147235167364
0.037481585600000006,0.002904644133806532,0.07749523098634684
0.0406550364,0.003014438332329002,0.07414673799994438
0.049112184600000004,0.0033603003881738907,0.06842091052438931
0.0631259803,0.004033064248843205,0.06388913454771657
0.08430702299999998,0.005106973934223263,0.06057590165677258
0.1138317898,0.0065990726684754565,0.05797214187767657
0.152586138,0.008583603573981692,0.05625415051779928
0.0464762033,0.004364591208949625,0.09391023575606111
0.0500947259,0.004480771479130282,0.08944597257753001
0.0590594854,0.0048015378339421235,0.081300028292189
0.0732363859,0.005451794113954795,0.07444105886654347
0.09445725179999999,0.0065203900607096014,0.06903006319213706
0.123985759,0.008009046883674981,0.06459650647196491
0.162748595,0.009993680489624616,0.06140563296183673
0.0546767163,0.005696508230135396,0.10418526597098145
0.0588729512,0.005868016970133977,0.09967254656895774
0.0686772766,0.0061876370117793745,0.09009729736108048
0.0831799168,0.0067919223414015404,0.0816533918605884
0.1044418078,0.007833940115779337,0.07500770314873215
0.13407616199999997,0.009321441851341665,0.06952348361032043
0.172891297,0.011242453617789097,0.06502613961990868
0.06238228099999999,0.006859951268173902,0.1099663423364385
0.0671486781,0.007104342919165958,0.10580019026712544
0.07805091110000001,0.0074966055767634165,0.09604763699886414
0.09310331449999999,0.008071001351851041,0.08668865759715828
0.1145267193,0.00902526869165423,0.07880491772415793
0.144238595,0.01046157929962859,0.0725296811136339
0.18317911100000003,0.012397790188506872,0.06768124444335179
0.010513825570000001,0.0005330565024656355,0.050700527502249154
0.012196136100000001,0.0006214064557518212,0.050951092268626055
0.017948928500000003,0.0009248906113269129,0.05152901530177206
0.028753579600000002,0.001495060585835624,0.05199563347012363
0.04547784590000001,0.0023849375930337998,0.05244174489438162
0.06889009329999998,0.003584201985270407,0.05202782887318876
0.09962035859999999,0.005206811440467441,0.052266539828209786
0.012884735299999998,0.0006424310193776204,0.04985985388288268
0.0145930096,0.0007318892104028752,0.05015341115124568
0.0204097763,0.0010337832318715607,0.050651374942877775
0.0312739599,0.001608255195519637,0.05142473804603289
0.048035670800000006,0.0024893006577937212,0.051821919343191955
0.07145605220000001,0.0036918650724082577,0.05166623342239802
0.1021984055,0.0053157082877863596,0.05201361275432383
0.019576051299999998,0.0012581998930651756,0.06427240477578723
0.021466465599999998,0.0013112798517655514,0.061085037294893646
0.0274820752,0.0015374612564093833,0.05594414705660158
0.0383686217,0.0021037488379300894,0.05482992989373109
0.0551768962,0.0029773274072758065,0.05395967537724252
0.07868581979999999,0.004213067731030942,0.05354290953235952
0.109459116,0.005823853350646274,0.053205740768510076
0.026993122499999998,0.0024063059095331177,0.08914514834410572
0.0296861519,0.0024723938046763085,0.08328441533967589
0.03776720830000001,0.0026978877233808447,0.0714346610411457
0.05054782,0.0030754067118681076,0.0608415300970073
0.06783845160000002,0.0037864622944940394,0.05581587145915987
0.0913265951,0.00505572230149321,0.05535870789836563
0.12216942499999998,0.006679713184756185,0.05467581749489437
0.033432189200000004,0.0036252304159228132,0.10843532842661745
0.037203639,0.0037869946114704603,0.10179097296021125
0.0482948716,0.004218681232322892,0.08735257166151969
0.06475985119999998,0.004753676016352714,0.07340467787166126
0.0856436888,0.005469289179526334,0.06386097161576644
0.1109782356,0.006293662511463483,0.0567107818703101
0.14195839799999999,0.007853153713945172,0.055320106626908915
0.039132322799999994,0.004520544286603916,0.11551944692135467
0.0439763705,0.004856866696070951,0.11044264546731866
0.058214304300000005,0.005707872689620225,0.09804931551196472
0.0793120423,0.006682875368698287,0.08426053818435447
0.1049260918,0.007602905517321524,0.07245962740910478
0.134669726,0.00872282586550964,0.0647719879188708
0.169013727,0.009813020038435963,0.05806049137320049
0.044581572199999996,0.005196469725370663,0.11656093468526585
0.0504190283,0.0056952779236993595,0.112958898965916
0.0677305715,0.007015279230291316,0.10357625921244906
0.0934516973,0.008608163665612817,0.09211350798668498
0.12465986339999999,0.010087946700655973,0.08092377470594897
0.15978875399999998,0.011448509109238125,0.07164777759790358
0.19915570800000001,0.012966175090952043,0.06510571663329902
0.0124587779,0.0007407131626148282,0.05945311559128349
0.0184077005,0.0010597276959574708,0.057569803243890834
0.039195971999999996,0.002191551106396551,0.055912661290720166
0.0788256218,0.004355633411109885,0.055256569014592735
0.14050081600000003,0.007732781150172327,0.05503726861039957
0.227033241,0.012516150354586574,0.05512915333216149
0.341167231,0.018756980371165376,0.05497884517275158
0.013884451800000001,0.000791551398276115,0.05700991365579986
0.019984912700000003,0.0011306318796124165,0.05657427163103977
0.0410143059,0.0022745139214861323,0.05545659914449832
0.0807691356,0.004417103541649244,0.05468801304899992
0.142543422,0.007819418068299127,0.05485639364192566
0.22917836600000002,0.012572016562528564,0.05485690810156384
0.343142089,0.018800078010377384,0.05478802692250727
0.0213419524,0.001025750767072777,0.048062648995167705
0.027244339,0.0012506102677576339,0.04590349091448443
0.048036709799999994,0.00246788733666479,0.05137502853421469
0.0878715942,0.004689969043436722,0.05337298231738149
0.149684956,0.008062341642402835,0.05386207043012949
0.23636939999999998,0.012849145219775473,0.054360442679024755
0.35043884200000003,0.019105431381502728,0.0545185895275351
0.030952328799999998,0.0016656357060461377,0.0538129365583031
0.039539049,0.0020550138708895736,0.051974286758631284
0.0626160139,0.002818038331033125,0.0450050738702983
0.1019740204,0.005083045707395056,0.049846477440591876
0.163643938,0.008536909692462093,0.05216758895439252
0.25019917,0.013288461262833777,0.053111532155897145
0.36432712300000003,0.01960061354313018,0.05379949036385682
0.040747229899999994,0.002054120859258391,0.050411300701900995
0.0516661337,0.0027663389923389442,0.053542597330811
0.0821884366,0.004116193287028273,0.050082389412773834
0.124806521,0.005605067508365294,0.04491005328451784
0.18584466,0.00916433617235203,0.04931180789564807
0.272135216,0.013965498691312138,0.05131823398891578
0.38593475,0.020345289081586265,0.05271691414568464
0.0511359,0.002285346121311648,0.04469161824298874
0.0642161491,0.0032288762977955125,0.05028137537128512
0.1013540305,0.005306497466184109,0.05235605767235975
0.15413483,0.007382103145713555,0.04789380275511742
0.218032267,0.009896797733058914,0.04539143618159469
0.30359465,0.014879091888718643,0.04900973020676959
0.41694491400000006,0.02130708295982491,0.05110287293209411
0.061957500699999994,0.0022450916191968867,0.03623599392860737
0.0778872475,0.003417327809094199,0.04387531873037623
0.12111087599999999,0.00615642858153195,0.050832995226060045
0.18359078499999998,0.009356719870740734,0.05096508449888013
0.258753749,0.011962030170577268,0.046229398479468095
0.34597399,0.015824871481731322,0.045740061215964016
0.458426366,0.022483348354354768,0.04904462313224534


==> data/device_calibration_IdVds_nmos.csv <==
tcad_vd,tcad_id_0.7v,tcad_id_0.6v,tcad_id_0.5v,tcad_id_0.4v,tcad_id_0.3v,exp_vd_0.7v,exp_id_0.7v,exp_vd_0.6v,exp_id_0.6v,exp_vd_0.5v,exp_id_0.5v,exp_vd_0.4v,exp_id_0.4v,exp_vd_0.3v,exp_id_0.3v
0,-5.99248E-14,-1.36E-14,-2.72566E-14,1.29663E-14,1.90932E-15,0.00798,0.104236695652174,0.00798,0.104236695652174,0.00798,0.104236695652174,0.00798,0.104236695652174,0.00798,0.104236695652174
0.035,7.19712,6.23,4.76458,2.66553,0.661138,0.01863,3.89844913043478,0.06122,10.2183717391304,0.06122,6.84435652173913,0.0346,2.41989391304348,0.08783,1.14660456521739
0.07,13.806,11.6,8.42044,4.17389,0.861554,0.03992,8.3237152173913,0.08251,13.3783695652174,0.09316,10.0027108695652,0.09316,4.94161956521739,0.15171,1.34785760869565
0.105,19.7318,16.1,10.9607,4.90666,0.940892,0.06654,12.9590086956522,0.11445,17.1693717391304,0.15171,13.3679608695652,0.15171,5.98719130434783,0.23688,1.5226552173913
0.14,24.8904,19.6,12.5514,5.29419,1.00711,0.09316,17.8052152173913,0.15703,21.1696434782609,0.22091,15.6771847826087,0.23156,6.8187,0.31141,1.53468456521739
0.175,29.216,22.2,13.51,5.58132,1.07412,0.1251,22.6506,0.21027,24.7465826086957,0.28479,16.7219347826087,0.30608,7.22920434782609,0.39125,1.54591043478261
0.21,32.68,23.9,14.1596,5.83507,1.14056,0.14639,26.0214652173913,0.27947,27.6884543478261,0.35399,17.3441739130435,0.38593,7.63893260869565,0.46046,1.71268695652174
0.245,35.3179,25.1,14.6822,6.06424,1.20504,0.17833,29.6016,0.34335,29.1549847826087,0.42319,18.1772804347826,0.45513,7.83939130434783,0.52966,1.72310934782609
0.28,37.2547,26,15.1394,6.2774,1.26723,0.22624,34.4445652173913,0.40722,29.9888673913043,0.48707,18.5893826086957,0.52433,8.03985,0.59354,1.89790695652174
0.315,38.689,26.8,15.5499,6.47782,1.32694,0.27947,37.8106369565217,0.46578,30.6127043478261,0.54563,18.7914391304348,0.58289,8.03103913043478,0.64677,1.90592804347826
0.35,39.813,27.4,15.9223,6.66155,1.38438,0.3327,40.333147826087,0.52966,31.2357195652174,0.59354,18.9950934782609,0.64677,8.23227391304348,0.7,1.91394456521739
0.385,40.7485,28,16.2643,6.83329,1.43995,0.39125,42.0113673913043,0.58821,31.8595108695652,0.64677,19.1979717391304,0.7,8.43515217391304,,
0.42,41.5605,28.5,16.5782,6.99835,1.49421,0.44981,43.2678065217391,0.64144,32.0623891304348,0.7,19.40085,,,,
0.455,42.2837,29,16.8717,7.15732,1.54743,0.51369,44.1016891304348,0.7,32.2644456521739,,,,,,
0.49,42.9372,29.4,17.1483,7.3103,1.59978,0.57757,44.7247043478261,,,,,,,,
0.525,43.5319,29.8,17.4089,7.45616,1.65134,0.63612,45.3485413043478,,,,,,,,
0.56,44.0759,30.2,17.6529,7.59463,1.70217,0.7,45.7608260869565,,,,,,,,
0.595,44.5758,30.5,17.8841,7.72839,1.75236,,,,,,,,,,
0.63,45.0389,30.9,18.1066,7.85906,1.80198,,,,,,,,,,
0.665,45.471,31.2,18.322,7.98747,1.85111,,,,,,,,,,
0.7,45.8784,31.5,18.5313,8.114,1.8998,,,,,,,,,,


==> data/device_calibration_IdVds_pmos.csv <==
tcad_vd,tcad_id_0.7v,tcad_id_0.6v,tcad_id_0.5v,tcad_id_0.4v,tcad_id_0.3v,exp_vd_0.7v,exp_id_0.7v,exp_vd_0.6v,exp_id_0.6v,exp_vd_0.5v,exp_id_0.5v,exp_vd_0.4v,exp_id_0.4v,exp_vd_0.3v,exp_id_0.3v
0,-3.53562E-14,-5.12948E-15,-6.48497E-15,-6.57072E-15,-9.06969E-15,-0.7,42.3529,-0.7,29.3294,-0.7,17.2588,-0.7,7.41177,-0.7,1.69412
-0.035,5.55628,4.82442,3.70885,2.06752,0.485002,-0.60019,40.9765,-0.60019,28.4294,-0.60019,16.5706,-0.60019,7.04116,-0.60019,1.58823
-0.07,10.803,9.18688,6.73049,3.33591,0.660634,-0.50038,39.2824,-0.50038,27.2647,-0.50038,15.8823,-0.50038,6.6706,-0.50038,1.42941
-0.105,15.6815,13.0042,9.00638,4.01804,0.736517,-0.40057,36.7941,-0.40057,25.9412,-0.40057,15.0882,-0.40057,6.24704,-0.40057,1.32353
-0.14,20.1326,16.2079,10.5784,4.40075,0.793813,-0.30076,33.3,-0.30076,23.7706,-0.30076,13.9765,-0.30076,5.77057,-0.30076,1.16471
-0.175,24.0971,18.7626,11.6037,4.67315,0.851143,-0.20095,26.4706,-0.20095,19.8,-0.20095,12.1235,-0.20095,5.02941,-0.20095,1.00588
-0.21,27.5226,20.6894,12.2975,4.90942,0.909917,-0.10114,15.353,-0.10114,12.2294,-0.09981,8.15293,-0.10114,3.75882,-0.10114,0.741177
-0.245,30.3763,22.0871,12.8281,5.1308,0.969643,0.00266,-0.211765,0.00266,-0.211765,0.00266,-0.211765,0.00266,-0.211765,0.00266,-0.211765
-0.28,32.6602,23.1114,13.2798,5.34046,1.02945,,,,,,,,,,
-0.315,34.4303,23.9104,13.6861,5.53938,1.08875,,,,,,,,,,
-0.35,35.7928,24.5808,14.0599,5.72943,1.14734,,,,,,,,,,
-0.385,36.8728,25.1727,14.409,5.9118,1.20521,,,,,,,,,,
-0.42,37.7723,25.711,14.7378,6.08712,1.26236,,,,,,,,,,
-0.455,38.5561,26.2063,15.0479,6.25563,1.31882,,,,,,,,,,
-0.49,39.2597,26.6659,15.3404,6.41824,1.37462,,,,,,,,,,
-0.525,39.9012,27.0961,15.6189,6.57565,1.42985,,,,,,,,,,
-0.56,40.491,27.4996,15.8858,6.72875,1.48459,,,,,,,,,,
-0.595,41.0371,27.881,16.1434,6.87833,1.53895,,,,,,,,,,
-0.63,41.547,28.2452,16.393,7.02465,1.59296,,,,,,,,,,
-0.665,42.0273,28.5951,16.635,7.16794,1.64662,,,,,,,,,,
-0.7,42.4846,28.9324,16.8695,7.3083,1.69994,,,,,,,,,,


==> data/device_calibration_IdVgs.csv <==
nmos_vg_exp_lin,nmos_id_exp_lin,nmos_vg_exp_sat,nmos_id_exp_sat,nmos_vg_tcad_lin,nmos_id_tcad_lin,nmos_vg_tcad_sat,nmos_id_tcad_sat,pmos_vg_exp_lin,pmos_id_exp_lin,pmos_vg_exp_sat,pmos_id_exp_sat,pmos_vg_tcad_lin,pmos_id_tcad_lin,pmos_vg_tcad_sat,pmos_id_tcad_sat
0,7.70632E-05,0,0.000476038,0,9.76865E-05,0,0.000320597,0,0.000123557,0,0.000363486,0,0.000101395,0,0.000379215
0.0498,0.000573044,0.0498,0.00224534,0.035,0.000294498,0.035,0.00096416,-0.0498,0.000388845,-0.0498,0.00154951,-0.035,0.000297526,-0.035,0.00112726
0.10102,0.00330897,0.10102,0.011718,0.07,0.000885333,0.07,0.00288484,-0.10102,0.00186526,-0.09959,0.00822415,-0.07,0.000869737,-0.07,0.00332114
0.14939,0.0153466,0.14939,0.0491181,0.105,0.00264944,0.105,0.0085622,-0.14939,0.00925433,-0.15081,0.0401213,-0.105,0.00252772,-0.105,0.00966321
0.20061,0.0748677,0.20061,0.212946,0.14,0.00787409,0.14,0.0251119,-0.20061,0.0474892,-0.20061,0.171034,-0.14,0.00728001,-0.14,0.0276174
0.25041,0.278885,0.25041,0.716913,0.175,0.0231608,0.175,0.072312,-0.25041,0.186077,-0.25041,0.61598,-0.175,0.0206596,-0.175,0.0767972
0.3002,0.834385,0.3002,2.00503,0.21,0.0669818,0.21,0.201406,-0.3002,0.595555,-0.3002,1.78182,-0.21,0.057156,-0.21,0.204285
0.35,1.81212,0.35,4.58042,0.245,0.187404,0.245,0.526371,-0.35,1.36054,-0.35,4.00248,-0.245,0.151058,-0.245,0.506188
0.3998,3.16096,0.3998,8.40434,0.28,0.489432,0.28,1.23931,-0.40122,2.49637,-0.3998,7.46879,-0.28,0.368671,-0.28,1.13291
0.45102,4.58042,0.45102,13.4749,0.315,1.05279,0.315,2.51889,-0.44959,3.61739,-0.44959,11.7747,-0.315,0.795235,-0.315,2.24221
0.50081,5.89844,0.50081,18.8785,0.35,1.89181,0.35,4.39386,-0.50081,4.73751,-0.49939,17.0622,-0.35,1.46199,-0.35,3.92457
0.54919,7.10042,0.55061,25.5722,0.385,2.95075,0.385,6.87831,-0.55061,5.60755,-0.54919,22.7255,-0.385,2.31091,-0.385,6.17912
0.60041,8.12568,0.60041,32.3801,0.42,4.08759,0.42,9.92011,-0.60041,6.52639,-0.60041,28.7755,-0.42,3.222,-0.42,8.95337
0.6502,9.14358,0.6502,38.3266,0.455,5.19148,0.455,13.4372,-0.6502,7.34393,-0.6502,35.2281,-0.455,4.09659,-0.455,12.1765
0.7,9.94779,0.7,45.3651,0.49,6.20287,0.49,17.3533,-0.7,7.85624,-0.7,41.6976,-0.49,4.88588,-0.49,15.7795
,,,,0.525,7.1005,0.525,21.5856,,,,,-0.525,5.57688,-0.525,19.6977
,,,,0.56,7.88427,0.56,26.0846,,,,,-0.56,6.17423,-0.56,23.8826
,,,,0.595,8.56385,0.595,30.7968,,,,,-0.595,6.68839,-0.595,28.2873
,,,,0.63,9.15227,0.63,35.6893,,,,,-0.63,7.13128,-0.63,32.8766
,,,,0.665,9.66276,0.665,40.7241,,,,,-0.665,7.51398,-0.665,37.6191
,,,,0.7,10.1073,0.7,45.8784,,,,,-0.7,7.84622,-0.7,42.4846


==> data/variability_calibration/nmos_black.csv <==
#
316.3, 69.8379
1439.8700000000001,870.644

==> data/variability_calibration/nmos_circles.csv <==
1063.01,614.758
1073.56,616.076
960.548,544.385
936.785,522.842
920.516,514.491
945.138,553.619
1000.12,583.981
997.033,567.711
991.764,565.513
800.463,438.389
982.09,569.469
986.927,572.549
822.448,444.107
1119.28,669.728
809.259,450.284
996.602,575.187
1010.67,602.004
1001,573.429
1032.65,590.134
976.817,542.628
926.671,532.954
961.426,539.551
1035.29,592.331
923.592,510.092
927.55,520.644
881.386,496.448
913.042,501.726
887.541,497.327
946.456,543.946
957.911,545.268
953.051,528.999
1069.16,611.677
856.309,485.456
856.749,481.061
1140.41,688.219
1052.45,602.883
959.229,554.059
838.722,442.349
819.816,449.844
905.129,521.523
867.757,471.388
901.61,500.407
967.143,556.7
1004.51,582.223
1011.55,586.178
1018.58,615.637
1047.61,623.564
1063.88,608.161
1110.93,639.833
907.766,518.886
1011.99,586.618
902.928,499.528
1193.17,710.641
1054.21,594.972
904.69,507.455
869.954,467.872
1058.61,601.565
1047.61,601.565
909.084,496.887
978.135,552.301
880.507,478.863
965.385,555.821
919.198,509.653
990.439,560.216
1100.38,645.108
954.832,554.059
903.807,524.164
946.017,544.385
986.488,557.139
918.758,525.922
1020.34,573.868
1013.31,595.412
915.679,515.37
877.427,461.275
1129.83,684.699
1043.2,618.729
959.661,544.825
1010.22,602.004
1119.72,659.615
928.429,533.394
1064.76,644.668
1011.55,583.981
896.773,505.258
1006.71,571.67
994.401,571.67
930.63,522.842
1036.6,592.331
1073.12,633.676
860.268,477.541
909.084,519.326
896.773,491.174
997.481,566.392
1008.91,587.497
1049.38,626.64
1009.35,573.429
935.024,541.309
1019.9,594.972
1029.58,602.444
1219.98,737.036
788.16,409.814
914.36,498.645
779.368,409.374
1141.73,674.147
1092.46,642.91
883.144,490.734
957.464,512.29
1019.02,591.892
845.316,455.558
869.514,479.303
957.464,537.353
797.834,421.684
1128.08,664.893
1113.13,656.539
925.353,531.196
1036.17,601.125
1041.45,608.161
1052.45,621.806
939.422,548.784
843.119,454.679
1011.55,585.299
1062.57,608.601
876.549,470.948
916.557,524.604
971.101,535.156
953.051,550.543
1165.91,673.707
987.806,570.348
877.427,496.008
1144.36,682.941
1084.11,637.632
1064.76,627.959
1129.39,667.97
905.129,496.887
1047.61,585.299
909.523,532.954
985.17,561.118
838.722,469.19
1002.76,581.34
1107.41,661.817
981.643,566.832
1084.11,651.265
918.758,530.317
1010.22,571.227
993.961,587.936
968.9,563.316
891.939,503.044
840.036,469.63
924.474,530.757
1063.01,617.85
937.664,538.232
976.378,588.815
887.981,498.645
1008.91,588.376
905.129,497.327
992.204,558.458
1126.76,684.699
1099.06,643.789
982.529,579.582
812.781,429.156
932.387,532.075
1031.77,611.238
947.774,543.506
931.948,516.689
815.853,440.587
1195.37,720.315
921.834,526.801
914.8,514.052
1027.81,593.214
987.367,580.461
928.429,531.196
884.462,501.726
1015.07,603.766
884.462,486.335
1168.11,692.614
933.706,531.196
1020.78,590.573
958.351,564.195
996.602,575.626
850.154,476.222
889.299,500.407
938.104,525.043
1205.92,714.158
828.612,456.88
1174.7,710.641
1024.3,605.085
950.414,530.317
908.205,507.455
942.497,532.075
1048.06,587.497
947.774,536.035
962.745,524.604
877.427,501.286
1024.74,603.323
1002.32,593.654
1051.57,600.246
854.552,466.11
1015.51,590.573
1124.12,649.946
757.802,437.51
974.616,570.788
1084.99,632.358
890.617,510.532
1099.06,646.866
938.982,525.483
1066.52,602.883
891.496,522.842
883.144,485.456
1194.49,699.65
868.636,463.473
1074.44,633.237
926.232,521.084
1084.99,622.245
971.101,567.271
899.852,518.447
973.737,533.833
967.582,544.825
854.112,482.38
882.265,473.146
1030.01,590.134
968.453,570.348
1044.96,607.722
906.887,503.044
991.325,556.26
1088.95,631.918
1099.06,650.825
1037.05,612.556
1039.25,605.964
938.104,518.007
959.229,555.821
917.879,556.26
1087.19,627.519
983.844,573.429
957.029,559.337
815.422,455.558
976.817,546.147
1022.98,587.936
964.059,545.268
928.429,512.729
1131.59,659.615
991.325,572.989
918.319,496.887
859.389,482.819
1048.06,634.995
1065.64,609.04
1062.57,612.117
873.912,474.025
989.128,568.59
957.464,558.018
1082.35,633.676
1071.36,627.519
767.034,405.854
980.772,554.498
1001,547.026
1050.69,598.488
941.619,529.438
986.041,576.945
1018.58,585.739
977.249,572.549
1010.67,575.626
883.144,497.327
988.238,564.634
905.568,498.645
897.652,519.326
1025.18,573.429
797.395,420.805
1085.87,626.201
873.034,488.537
925.353,521.523
957.911,538.232
995.723,594.093
958.79,542.188
982.529,569.029
987.806,570.788
906.447,508.774
951.293,540.43
990.886,565.953
901.61,505.258
973.298,565.513
1049.82,607.722
894.576,503.044
1021.66,595.412
907.766,495.129
1025.61,591.452
899.852,501.726
1066.96,624.882
966.256,551.422
1051.13,611.238
1014.19,590.573
1073.56,628.402
870.833,489.416
1047.61,605.524
1016.82,587.936
916.118,487.214
1028.26,577.824
1032.2,566.392
1098.18,642.91
924.474,532.954
1009.35,572.549
914.8,510.092
1014.19,573.429
1107.85,645.987
826.846,458.638
936.346,515.37
833.006,466.549
796.955,419.043
966.703,567.711
914.36,542.188
824.214,455.997
975.934,576.945
1035.73,613.875
867.317,469.63
857.188,474.464
959.229,542.628
998.359,587.936
1128.51,677.667
945.577,537.353
1051.57,618.29
987.367,559.337
1000.12,576.945
789.921,427.837
1070.92,638.511
979.014,572.549
1059.05,617.411
1094.66,660.938
1063.88,619.169
1023.86,596.73
930.63,529.878
1050.26,610.798
963.184,541.309
1057.73,614.758
1040.57,624.882
1044.96,591.452
1096.86,644.229
1185.26,679.864
955.71,521.523
1037.49,580.021
862.041,487.654
930.19,506.137
918.758,496.448
853.226,482.38
938.104,519.326
1083.23,631.918
931.948,530.757
950.414,554.938
864.677,491.174
1153.6,704.484
953.051,558.897
852.351,463.473
985.609,573.429
943.82,541.748
1008.91,588.815
1023.41,600.686
861.601,495.129
784.644,410.693
959.661,551.861
712.078,372.863
1140.84,667.97
901.61,525.043
1017.27,609.48
936.346,562.876
1000.12,576.066
1006.27,589.694
871.272,488.976
995.28,563.755
1079.71,644.668
864.677,468.311
825.092,467.872
1007.15,586.178
1077.95,645.108
971.54,547.026
809.706,449.405
892.818,491.613
1095.54,639.394
851.025,474.025
1042.77,579.582
1055.53,616.955
874.352,488.537
1006.27,555.821
1084.99,660.055
1075.76,637.193
918.319,527.68
893.697,483.259
912.163,524.164
958.79,535.595
986.041,577.824
836.085,449.405
933.266,507.455
1011.11,580.021
1128.95,651.265
926.671,534.273
862.48,498.206
964.059,547.026
1175.14,699.21
902.489,481.501
763.958,405.415
957.464,545.708
1021.22,609.48
895.015,499.968
1004.08,573.429
941.619,535.595
833.006,451.163
984.291,550.982
1059.05,612.996
876.549,478.424
1012.87,591.892
1044.52,588.376
998.359,566.392
863.359,468.311
936.346,545.708
1147,670.167
971.101,566.832
948.214,544.385
1122.36,667.091
949.536,556.26
1078.39,621.806
930.63,525.483
914.36,525.483
947.335,545.708
1100.38,632.358
1006.27,582.662
992.636,592.331
973.737,562.437
803.99,430.478
947.774,525.483
1110.05,645.987
942.497,557.139
927.55,549.224
897.212,500.847
966.256,550.103
866.878,465.67
868.196,505.697
971.101,547.466
918.319,547.906
924.474,526.801
950.414,528.999
780.678,411.572
901.171,481.061
1003.63,590.573
917.879,519.326
940.74,523.281
1001.88,571.67
1077.07,599.807
995.28,570.788
989.567,564.195
1038.37,612.117
1032.65,587.497
1156.23,689.537
886.223,503.484
947.335,534.716
1041.45,624.003
923.592,526.801
1047.18,584.42
972.419,528.12
784.205,432.236
993.961,571.227
953.953,542.628
934.145,530.757
1134.67,667.091
914.8,507.455
888.86,510.092
973.298,552.301
909.963,515.81
1008.47,566.832
929.747,530.317
958.79,550.103
909.084,513.612
994.836,580.9
994.836,575.626
1062.57,602.004
931.509,513.173
984.291,556.7
855.423,477.102
886.223,504.363
958.79,551.861
957.464,541.748
1134.67,686.017
909.963,508.334
981.643,578.703
1063.44,624.443
805.747,444.986
1121.92,677.227
927.55,527.68
920.955,514.491
921.834,514.052
1109.17,646.426
973.737,558.018
1016.39,582.662
1063.88,620.927
874.791,483.698
926.232,505.697
1125.44,665.333
1138.63,687.34
857.62,475.343
898.974,495.129
950.854,542.188
898.974,506.137
1012.87,578.263
983.844,560.655
1029.14,604.645
775.409,427.837
729.661,377.262
910.841,507.455
1038.8,602.004
1181.74,681.622
980.772,560.655
920.076,510.971
902.489,497.327
901.171,497.327
991.764,568.151
979.446,554.059
1027.38,602.004
943.38,536.914
1088.51,626.64
946.456,526.362
857.62,485.017
979.014,550.982
1033.09,629.281
964.059,567.271
1156.23,689.537
931.948,541.748
1026.5,576.066
933.706,539.111
943.38,525.043
1098.62,678.106
915.239,503.923
1161.51,673.248
1118.4,654.341
1051.57,616.516
734.059,376.383
982.09,576.945
1027.81,596.291
924.914,512.729
1169.86,700.529
906.008,510.971
1002.76,591.452
1039.25,617.411
989.128,559.776
959.661,546.147
911.724,518.886
963.184,554.498
966.256,564.634
1021.66,585.299
1259.13,770.45
916.997,505.258
927.111,511.411
1058.61,631.918
854.991,472.706
941.619,516.689
902.928,508.774
1111.37,645.547
1014.62,606.843
859.821,458.638
1071.36,642.471
1012.87,572.989
1063.88,642.031
917.879,514.491
997.92,574.308
974.616,570.788
944.259,528.559
1032.2,600.246
802.232,424.761
927.111,528.12
952.172,549.664
864.677,479.303
968.021,550.982
927.111,538.672
797.834,445.425
851.025,455.997
938.982,520.205
1040.57,611.238
839.6,466.993
758.242,396.62
916.118,535.595
1080.15,623.124
975.934,550.982
1014.19,598.049
968.9,580.9
1068.28,626.201
876.549,521.523
882.265,503.923
804.429,445.425
933.266,532.515
1011.99,600.686
1008.47,570.348
992.204,552.301
774.97,419.926
1024.74,611.238
1011.11,586.178
914.36,531.196
909.084,517.568
892.818,500.407
979.893,545.268
945.577,525.922
997.481,572.989
887.541,494.25
824.645,453.8
1136.87,681.183
986.488,567.271
899.852,514.931
946.456,521.963
1085.43,635.435
1088.95,631.039
890.617,510.532
650.947,342.969
879.189,477.984
929.308,512.29
1121.48,647.745
979.893,545.708
1086.31,644.668
876.988,479.303
1106.09,641.592
923.152,543.067
913.482,532.075
917.44,534.273
827.293,441.47
864.677,501.726
912.603,492.053
1130.72,659.615
985.609,576.066
1071.36,628.402
924.035,504.818
944.698,531.636
878.306,502.165
1084.99,622.245
1065.2,601.565
947.774,539.99
904.69,501.726
956.15,551.422
1047.18,594.972
954.392,516.249
1075.76,616.955
902.928,510.971
1078.39,632.797
1023.41,601.125
1022.98,584.86
1147,663.135
895.015,497.766
1005.83,595.851
1101.7,659.176
1091.14,657.857
824.645,437.95
1072.24,603.323
887.541,498.206
929.308,520.644
936.346,542.628
989.567,572.989
909.963,520.644
917.879,499.089
979.893,572.549
961.858,563.755
893.697,516.249
873.034,520.644
933.266,534.273
1031.33,588.815
993.961,561.558
855.423,454.679
1008.47,585.299
944.698,530.757
968.453,561.118
844.43,486.335
967.582,560.216
1132.47,671.49
1043.2,620.927
930.19,522.402
1068.72,630.16
801.349,432.236
1071.8,631.479
860.268,458.638
931.069,519.765
869.075,474.025
978.575,570.788
953.49,536.474
998.359,593.654
1033.09,603.766
1011.55,563.316
960.108,541.748
1021.22,589.255
952.172,543.946
1247.26,754.184
986.927,568.59
858.506,475.783
786.841,426.958
909.084,505.697
1044.52,603.766
914.8,499.528
878.306,464.352
1158.88,678.106
1113.57,665.333
950.854,545.268
1108.73,655.22
1106.97,629.281
960.548,568.59
1044.08,602.883
906.887,516.249
971.54,562.876
1001,590.573
1079.71,618.29
966.703,560.655
906.447,514.931
992.636,597.609
948.653,516.249
1025.18,586.178
960.548,545.268
1012.42,570.348
994.401,585.739
940.74,536.474
1031.33,602.004
1081.47,631.039
1059.93,608.601
922.273,526.801
1015.95,579.582
926.671,527.68
987.367,551.861
1073.12,649.063
1130.72,669.288
963.623,549.224
1050.69,613.875
1263.97,769.131
1066.52,625.322
876.988,496.448
825.532,462.154
935.024,548.345
1027.38,584.86
1098.62,661.377
1075.76,627.519
996.162,565.513
849.275,446.744
994.836,568.151
970.654,552.74
979.014,561.558
910.841,507.016
1141.73,677.667
1087.63,632.797
924.914,511.85
843.119,457.759
1068.72,622.685
1042.33,600.246
943.38,507.016
777.171,423.882
972.419,552.301
855.87,462.594
820.251,447.183
1161.51,698.331
970.222,549.224
1144.8,679.425
1054.65,609.04
1076.63,618.729
869.514,486.775
1047.18,616.955
1027.38,608.161
938.104,525.043
951.733,512.729
1009.79,592.775
939.422,533.833
890.617,506.576
1033.53,606.843
1003.2,576.505
948.653,535.156
901.61,510.532
780.246,415.967
979.893,532.515
955.71,554.498
869.075,493.371
1147.44,683.38
1120.6,680.304
1045.84,588.815
977.249,571.67
969.34,562.876
1119.72,654.781
874.352,494.69
781.125,419.487
857.188,470.069
1052.89,602.444
979.893,564.195
1028.26,582.662
1104.77,645.987
959.229,543.946
1019.02,583.981
895.455,523.281
1071.8,620.048
1009.79,564.634
1069.6,612.117
998.359,570.788
1103.89,650.825
927.99,529.878
977.696,557.579
1278.04,769.571
935.903,544.385
850.154,482.38
947.335,547.026
897.212,492.932
1084.11,638.511
1090.7,650.825
963.184,546.147
1071.36,637.632
1062.57,623.564
983.844,561.118
948.653,527.241
973.737,549.224
969.34,561.997
1041.89,619.608
909.523,509.653
1023.86,600.246
967.582,564.195
1120.16,655.66
933.706,521.963
847.078,474.025
966.703,552.74
983.844,554.938
1106.53,647.745
891.496,488.537
982.09,549.224
927.55,529.878
864.238,478.424
1055.53,610.798
960.108,558.018
908.644,519.326
1056.41,627.08
1084.11,646.866
1052.89,615.197
960.987,578.263
1078.39,637.632
1103.01,628.842
934.584,524.604
940.74,527.68
989.128,563.755
1183.5,701.408
1103.89,649.946
976.817,572.989
895.015,491.174
1059.49,610.798
859.821,461.275
1187.45,719.436
903.368,534.716
1000.12,567.271
1112.25,650.825
931.069,505.258
1072.24,634.116
1099.94,639.833
971.101,553.18
895.894,513.173
1016.39,587.057
1173.38,684.259
1008.03,591.892
1009.79,576.505
1236.71,740.112
1097.3,638.955
775.409,394.423
980.772,550.982
1033.53,592.331
887.541,496.448
890.617,492.932
980.332,569.909
997.481,563.755
1003.63,577.824
925.353,539.551
1127.64,680.304
956.15,541.309
955.263,541.748
965.824,549.664
1016.82,601.565
851.911,445.865
917.44,535.156
1190.09,718.113
1092.9,640.713
850.154,477.984
1197.57,725.149
837.403,446.744
1086.31,648.624
955.71,523.281
1152.72,689.977
1059.93,596.73
1049.38,629.721
890.617,501.726
852.351,462.154
760.439,419.043
953.953,538.672
955.263,552.301
918.758,518.007
916.557,519.326
889.299,490.295
1012.42,605.524
1064.76,620.048
928.868,534.716
1125,653.023
865.117,471.388
1019.02,580.021
1025.61,585.299
990.007,569.029
960.548,540.869
938.982,550.543
1179.1,694.811
1040.57,604.645
946.456,545.268
899.413,514.931
1008.47,590.573
1167.22,686.9
992.636,569.029
1046.3,606.843
1122.36,653.902
870.393,469.19
1179.1,670.167
968.9,561.997
902.928,486.775
1059.93,628.402
932.387,505.258
854.991,480.182
1021.66,593.654
840.036,470.509
970.222,538.232
930.63,523.281
950.854,553.619
902.049,492.492
887.981,494.25
1031.33,598.049
1006.71,571.67
908.205,511.85
1077.07,649.946
938.982,561.118
953.953,525.483
968.9,570.788
1054.65,601.565
1086.31,649.063
1030.89,602.444
812.781,442.349
866.878,474.025
1048.5,592.331
1031.33,592.331
888.42,484.577
1096.86,620.487
1122.36,651.265
1052.45,630.16
1212.07,734.838
963.184,543.506
986.927,570.348
1058.61,623.124
992.204,578.703
814.543,442.788
983.412,574.747
910.402,518.447
1068.28,608.601
1200.2,711.081
984.73,543.067
965.824,561.997
1050.26,605.524
1047.18,623.124
1032.65,576.505
975.048,579.142
1004.95,589.255
951.293,553.619
879.628,470.948
882.265,503.484
1031.77,592.775
1014.19,583.981
1138.63,683.38
931.069,537.793
931.509,533.833
926.232,523.725
882.704,498.645
881.386,488.537
1100.82,668.409
1099.94,650.825
946.456,542.188
1066.96,608.161
997.481,562.437
1019.9,608.161
1031.77,609.919
998.799,591.892
867.757,479.303
1219.55,730
1156.68,696.13
969.779,546.147
982.09,550.103
877.867,492.053
929.308,533.833
990.886,568.59
984.291,557.579
973.737,561.118
1128.51,682.501
927.99,521.523
987.367,572.989
840.922,458.638
1029.14,580.021
883.144,506.137
942.941,518.886
906.008,521.084
1022.98,578.703
950.414,545.268
858.506,487.654
1051.57,636.753
912.603,516.249
1118.4,659.176
899.852,499.089
865.556,480.621
1037.05,610.798
1037.49,620.048
863.359,474.025
1137.31,669.288
955.263,548.784
958.351,561.118
997.481,600.246
869.075,510.532
1017.7,583.981
1046.3,588.376
1100.38,663.135
938.543,517.128
1028.7,589.255
1000.56,585.739
1109.17,656.099
909.084,521.084
1033.97,594.093
994.401,572.549
800.463,446.304
922.273,516.689
987.806,552.74
1128.51,674.586
1019.02,584.86
1059.93,629.281
734.059,391.331
954.832,560.216
985.609,569.029
931.509,543.506
965.824,535.156
964.946,558.897
902.049,515.81
994.836,538.672
1033.53,612.996
819.816,435.313
1034.41,616.076
902.489,509.653
914.8,513.612
1041.89,615.637
887.102,492.932
917.879,513.612
1021.22,591.013
936.785,539.111
966.256,553.619
1026.5,612.117
1041,616.955
787.72,413.769
851.472,466.549
900.731,503.484
975.934,548.345
947.774,534.716
746.81,402.338
1038.37,611.238
1069.6,631.918
934.145,540.869
1054.65,618.729
949.096,570.788
1010.22,604.645
1095.1,662.696
876.988,465.67
932.387,539.551
1039.25,592.775
1019.02,590.134
946.895,545.708
1098.62,642.031
1035.29,605.964
919.637,509.213
1014.19,587.497
911.724,513.612
980.772,561.118
946.017,542.188
1124.56,671.49
1066.52,620.487
912.163,511.411
1072.24,654.341
964.946,559.776
897.212,515.81
1131.59,677.667
1142.17,675.026
985.17,574.308
909.523,499.528
1065.64,631.039
979.446,559.337
1025.61,588.815
1064.76,611.238
1029.14,611.677
960.108,564.634
952.611,555.821
974.616,576.945
878.306,479.303
913.042,507.895
1001.88,589.694
1023.41,584.42
1017.27,612.996
1020.34,608.601
1078.83,623.564
1104.33,642.91
998.799,560.216
979.014,564.634
967.143,553.619
907.326,488.976
951.293,543.506
904.246,511.411
950.854,542.188
944.698,543.067
894.136,512.729
902.049,496.448
782.879,418.604
1045.39,608.601
898.534,485.456
983.844,575.187
981.643,528.559
1154.48,677.227
1048.5,617.411
944.698,527.68
881.386,481.501
1059.93,600.246
987.367,578.263
855.87,472.267
951.733,547.906
991.764,571.227
1049.82,606.403
1065.64,645.987
949.975,547.906
910.841,503.484
1021.22,605.524
851.025,461.715
867.317,489.416
749.889,403.656
972.851,555.377
942.058,537.353
886.223,497.766
934.584,525.922
1134.67,660.055
1058.61,605.524
966.256,569.469
1151.83,691.735
928.868,525.043
1041.45,622.685
946.895,533.394
969.34,578.703
927.111,507.895
869.075,469.63
1046.74,624.443
981.643,543.067
1013.75,575.626
1027.38,603.323
869.514,484.138
903.807,511.411
1031.33,583.102
996.602,564.195
1000.56,586.178
899.852,503.484
1102.14,640.273
1067.84,616.076
934.145,536.474
951.293,569.029
932.387,528.12
1032.65,594.533
952.172,537.353
933.706,524.164
1090.7,638.511
1035.73,594.093
952.611,539.99
1019.46,598.928
991.325,568.151
1016.82,594.972
923.152,544.825
1068.28,626.64
899.413,492.932
1033.53,606.843
1113.13,649.946
947.335,539.99
1032.2,581.779
926.232,515.81
1124.12,647.305
1097.74,625.322
891.939,496.008
1145.69,678.546
991.325,568.59
956.15,540.43
973.298,554.059
1089.38,622.685
954.392,528.12
1179.54,730.439
986.927,558.018
960.108,563.755
1108.73,637.193
987.806,574.747
836.964,485.896
954.832,546.587
1004.95,592.775
845.316,474.904
827.733,461.275
873.034,482.38
935.903,538.232
944.259,542.188
1070.92,616.076
1076.63,624.882
932.827,543.506
1077.51,620.927
865.995,492.932
942.941,547.026
1153.6,682.941
874.352,469.19
1024.3,591.013
953.051,527.241
956.15,553.18
908.644,513.612
1034.41,595.412
1060.81,611.677
992.204,581.34
1170.31,710.202
956.589,536.474
951.293,553.619
1004.08,575.187
1078.39,625.322
946.017,545.268
1150.96,668.409
1050.69,621.806
882.704,489.855
974.177,557.139
1071.8,620.048
958.79,547.466
1130.72,679.864
962.745,547.466
975.048,561.997
1003.2,577.824
952.172,561.118
846.199,461.715
1070.48,634.116
1020.34,588.376
812.342,431.357
987.806,558.458
930.63,535.595
898.091,511.85
847.078,472.267
906.008,537.353
1121.48,652.144
828.172,462.594
840.036,471.388
925.793,540.43
946.017,548.784
1031.33,579.142
1040.57,603.323
983.412,557.139
927.99,517.128
920.516,525.043
1024.3,601.125
895.455,493.811
982.529,568.59
858.506,468.311
979.014,556.26
938.104,514.931
912.163,529.438
886.663,488.976
934.584,522.402
968.453,559.337
1069.6,645.108
1051.13,606.403
885.341,476.662
883.583,491.613
1059.93,604.206
852.351,467.432
1114.89,638.511
1040.57,612.556
977.696,532.515
1018.14,582.662
992.636,585.299
1005.83,580.9
1015.51,603.323
941.179,533.833
1054.65,612.556
954.392,547.466
1007.59,596.291
999.678,572.989
977.249,566.392
980.772,539.111
948.653,536.914
1091.58,661.817
949.975,527.68
860.268,476.222
928.429,535.156
831.687,453.8
937.225,544.385
980.772,551.861
979.014,571.67
882.704,505.697
1118.4,676.348
963.184,561.558
960.108,552.74
1012.87,574.308
847.517,458.638
995.28,583.981
1033.53,597.609
1034.85,594.093
1022.54,583.981
806.187,436.192
1028.7,610.798
924.035,510.532
1026.5,599.807
875.67,481.94
975.934,552.74
785.963,419.926
897.652,517.128
928.429,540.43
1179.54,697.892
879.189,485.456
930.63,517.568
1095.54,639.394
1001,561.118
843.998,432.676
971.54,549.664
895.894,522.402
972.419,556.7
1063.44,628.842
1089.82,636.313
901.61,496.448
1050.69,613.435
1035.29,583.102
1110.05,641.152
950.854,536.914
1063.01,626.64
949.975,563.316
1061.69,634.555
880.068,495.129
1037.49,615.637
1026.5,590.573
910.841,499.528
964.059,550.543
1059.49,631.918
935.463,529.438
916.997,532.954
1018.14,582.662
1042.33,629.721
1069.6,632.797
947.335,539.99
1069.16,634.116
986.041,578.263
965.824,535.595
953.953,550.543
1061.25,607.282
1008.91,598.488
862.041,466.549
955.263,535.595
1064.76,611.238
1030.01,613.435
897.652,500.847
1003.63,588.815
1048.5,613.435
1066.08,621.366
913.042,526.362
877.427,506.137
1087.19,632.797
1000.12,561.997
949.975,551.861
804.861,435.752
845.316,464.352
950.854,531.196
1095.98,659.615
885.784,481.501
930.19,536.914
748.567,401.459
895.894,512.729
971.101,537.353
1095.98,661.817
1092.9,661.377
843.119,465.231
938.982,528.12
981.211,575.626
1016.39,584.42
1071.8,627.959
1088.07,645.108
1023.86,594.533
999.23,588.376
1015.95,562.876
1079.27,628.842
1022.1,590.573
977.249,560.216
953.49,526.801
944.698,511.411
1017.27,560.216
1042.33,607.282
833.888,449.405
917.44,508.334
1057.73,608.161
930.19,532.515
1089.38,640.273
831.687,466.11
933.266,528.559
945.138,530.317
1016.82,582.223
758.681,411.572
1036.6,598.049
1001,565.953
1001.88,562.437
852.794,464.791
1088.95,653.462
1041.45,604.645
918.319,533.394
907.766,478.424
1083.67,636.753
800.463,444.986
980.772,581.779
1014.62,569.469
1088.51,620.048
990.007,570.788
903.807,505.258
995.723,566.832
924.035,539.111
1048.94,608.161
901.171,510.971
920.955,512.729
1030.89,595.412
994.836,563.316
896.333,507.455
1053.33,621.366
1053.77,641.152
1048.94,617.411
1041.89,612.996
1014.19,603.766
929.747,526.362
808.387,442.349
938.982,528.559
1081.47,631.479
1016.39,597.17
928.868,536.914
872.59,485.456
955.263,547.906
986.488,568.59
876.109,473.146
1157.11,694.372
990.886,553.18
1042.33,587.057
1061.25,616.516
956.15,538.232
944.698,550.543
929.747,550.982
880.068,483.259
858.067,459.517
936.346,532.075
934.145,529.878
785.963,419.043
976.817,576.505
1067.84,622.245
1080.59,619.169
860.707,476.222
1141.29,680.304
958.351,542.188
894.136,505.697
869.075,475.783
979.446,558.018
888.42,498.645
745.491,385.177
954.392,543.946
1099.5,641.592
1120.16,660.498
1074.44,633.237
1071.8,643.35
1030.89,606.403
1089.38,653.902
978.575,572.11
979.446,540.869
830.809,470.948
863.359,458.638
888.42,496.008
931.948,536.035
957.029,548.784
1074.88,626.201
908.205,503.484
1023.41,574.747
1134.67,673.707
853.226,463.912
764.837,399.701
942.058,541.309
1177.34,681.622
851.911,489.416
1069.6,609.919
932.387,553.619
982.09,571.227
884.901,488.537
1065.64,616.076
868.196,499.968
1066.96,642.471
1014.19,591.013
898.091,496.887
1048.06,601.125
1000.56,560.655
871.272,488.976
1008.47,574.747
974.616,560.216
925.353,510.092
997.481,563.755
1127.2,666.212
1072.24,631.918
893.258,496.448
975.495,560.655
899.413,511.85
892.818,488.976
1033.53,600.686
1063.88,636.753
837.403,484.577
1087.19,642.031
1186.13,698.331
1014.62,587.936
1020.34,587.497
989.567,565.074
984.73,569.909
1151.4,678.106
1042.77,603.323
953.953,547.026
1108.73,671.05
1033.09,594.533
1033.97,605.524
1055.53,614.758
956.589,540.43
731.423,375.065
1021.66,582.223
874.352,481.94
1070.92,622.245
1049.38,614.318
1059.93,613.875
841.801,480.182
896.333,496.008
1004.08,582.662
981.211,573.429
974.177,558.897
895.455,508.334
905.129,514.491
867.757,476.662
873.034,503.044
891.057,491.613
1033.97,588.376
990.439,568.59
916.997,534.716
1078.39,642.91
914.8,515.81
987.367,561.558
1001.43,595.412
1006.71,579.142
1032.65,603.766
918.758,521.963
1047.61,595.851
997.481,571.67
1057.73,626.201
1012.87,580.9
763.958,401.459
886.663,506.137
830.809,451.602
1127.64,653.023
1054.21,629.281
1066.52,619.169
1050.69,627.519
969.34,561.118
962.745,541.309
1132.03,670.607
907.326,518.447
970.222,569.909
1099.94,619.169
943.38,531.196
795.194,437.51
1207.24,728.226
1011.11,585.739
911.724,521.523
985.17,547.466
906.008,492.053
1006.27,591.013
1053.77,611.677
1104.77,644.229
1033.53,620.487
781.125,449.844
1065.64,624.003
1019.9,592.331
893.258,505.258
1019.9,602.883
1052.89,624.882
1033.97,589.255
974.616,547.906
884.462,507.455
996.602,567.271
1144.36,660.055
857.188,476.222
1112.69,638.511
912.163,507.455
1126.76,678.106
977.696,554.938
912.603,498.206
890.178,505.697
909.963,512.729
1002.32,569.469
1007.15,587.057
983.412,569.029
1032.65,593.214
894.576,513.612
1082.79,638.955
858.95,494.25
896.333,488.093
1084.99,639.833
1118.84,659.615
860.268,464.352
944.698,563.755
1087.19,650.825
1125,667.97
916.557,514.931
904.246,513.173
1088.95,640.273
1063.01,632.358
989.128,549.664
905.568,502.605
1086.75,634.555
953.051,546.147
1028.26,591.013
898.091,510.971
1007.59,589.255
1100.82,650.825
942.497,529.438
1101.26,638.955
1160.19,693.053
889.738,488.976
931.509,532.954
1055.09,613.435
874.352,486.775
1018.14,586.178
914.36,523.725
887.981,506.576
965.824,554.059
752.965,397.06
968.453,547.026
1039.69,591.013
1132.47,656.099
1040.57,619.608
1092.9,654.341
946.456,539.111
1045.84,616.955
1083.67,630.6
902.489,526.801
991.764,564.634
1039.25,616.955
975.048,547.906
1003.2,588.815
960.987,556.7
1005.39,556.7
962.745,555.821
932.387,529.878
1090.7,614.758
934.145,513.612
1024.3,611.677
1017.27,603.323
1058.61,615.637
920.516,534.273
1009.35,572.549
947.774,537.793
877.427,489.416
830.369,460.396
960.987,528.559
986.041,584.42
946.895,539.551
997.481,589.694
999.678,589.255
1011.99,581.779
898.974,504.363
881.386,499.528
971.54,558.018
935.463,553.18
881.825,486.775
865.995,481.94
984.73,536.914
1059.93,633.676
1002.76,587.057
938.982,521.523
1045.84,589.694
978.575,558.458
920.955,524.164
834.767,442.788
1100.38,647.305
954.392,538.232
890.178,483.698
923.152,511.85
976.378,569.469
881.386,517.128
1036.6,590.134
1013.75,590.134
902.049,512.29
963.184,547.026
909.963,514.931
1101.7,649.063
969.779,522.402
996.602,574.308
1065.64,636.313
804.861,437.51
1016.82,580.021
961.426,550.543
879.189,489.855
1116.2,676.348
1001,585.299
1090.7,633.676
1013.31,591.892
944.259,557.139
1004.95,588.815
1021.22,594.533
869.075,485.017
992.636,552.301
959.661,565.513
1086.31,655.22
951.733,519.765
1029.14,602.883
1191.4,704.045
992.204,571.227
1038.37,588.376
1063.44,632.358
939.861,547.466
979.446,561.558
905.568,489.416
1004.95,589.694
1058.61,628.402
931.948,525.922
1077.95,639.833
985.609,554.938
964.946,559.776
956.15,543.067
1051.13,649.507
1003.63,585.299
960.108,532.515
1035.29,588.815
975.495,557.139
1039.25,616.955
1077.07,638.955
866.435,489.416
1001.88,580.021
1159.75,698.331
893.697,496.008
975.934,550.543
1022.54,602.444
938.104,525.043
934.584,539.99
1026.06,601.565
873.034,492.932
1013.75,594.972
949.096,562.437
1048.06,619.608
924.474,509.213
1069.6,613.435
890.178,490.734
893.258,491.174
1015.51,574.747
840.922,486.335
1031.33,612.996
1055.97,637.632
981.643,549.224
836.964,490.734
843.998,473.146
1040.13,594.533
977.696,587.936
965.824,548.784
848.828,452.921
1092.9,642.031
1057.73,624.443
836.085,454.239
1184.38,711.96
994.836,583.541
974.177,565.513
957.911,543.067
922.273,531.636
895.894,510.971
1069.6,613.875
908.205,502.605
997.033,580.461
984.291,548.345
856.309,490.734
1090.26,653.902
916.557,515.37
1017.7,587.936
968.453,546.147
903.368,496.008
977.696,558.897
872.151,463.033
913.921,508.774
1085.43,639.394
1084.99,640.273
1015.95,578.703
928.868,523.725
1058.17,598.049
1117.08,643.35
972.851,532.075
891.057,500.847
1061.25,617.85
989.128,551.861
850.154,453.8
910.841,505.258
1130.28,656.978
883.144,491.174
1096.86,641.152
928.429,530.317
998.799,574.308
969.779,547.466
883.144,498.645
926.671,545.708
882.704,481.061
891.496,502.165
1060.37,621.366
974.616,571.227
1023.41,580.461
829.49,473.585
981.643,575.187
1020.78,583.102
984.73,576.945
1060.81,616.516
992.204,554.059
1035.73,588.815
1059.93,642.031
1148.76,671.49
893.697,486.775
1048.94,597.609
1068.72,614.318
1083.23,627.959
907.326,496.887
1009.35,561.558
1020.78,572.549
1172.07,727.786
1034.41,583.541
751.647,409.374
900.292,513.612
966.703,558.018
866.878,481.94
865.556,470.948
1028.26,593.214
884.022,499.528
969.779,575.187
1013.31,589.694
971.98,558.897
1125.44,675.026
974.177,554.498
1054.65,613.875
894.576,520.644
983.412,564.195
1099.94,657.857
1087.63,643.35
881.386,486.335
1063.01,628.402
1046.74,604.206
936.785,541.309
1133.79,674.147
851.911,474.025
1022.98,590.134
1041,597.609
1005.39,570.348
1030.89,589.255
1034.85,612.117
1055.09,615.637
1079.27,640.713
914.8,514.052
1029.14,591.452
1044.96,583.541
1033.97,599.807
957.911,543.946
862.92,470.948
876.109,486.335
803.111,444.986
917.879,509.213
828.172,448.526
819.376,457.759
1111.37,662.696
920.955,540.43
809.259,418.604
1019.46,583.981
990.886,558.458
928.429,518.886
850.154,502.165
932.387,515.81
948.214,529.878
945.577,537.793
910.841,501.286
939.861,542.188
1063.01,626.201
959.229,558.018
1003.2,579.142
986.041,564.195
854.112,464.791
813.653,443.228
1085.87,650.825
960.108,548.345
980.772,569.469
839.161,472.267
982.973,572.11
860.707,477.984
749.889,370.226
1110.93,645.987
894.576,487.654
1064.76,616.516
1063.88,626.64
1121.48,646.426
936.346,515.37
978.575,557.579
852.351,466.993
1084.99,620.927
1045.39,612.996
1025.61,591.892
1055.09,623.124
1015.07,598.488
883.144,478.863
1003.63,580.461
927.55,519.765
995.28,594.533
1188.33,697.892
898.974,504.363
1036.17,617.411
1036.17,609.48
870.393,491.613
866.435,484.138
1045.84,594.533
910.841,517.568
1015.07,612.996
953.49,537.793
904.69,500.407
894.136,507.895
1023.41,584.42
948.653,521.084
1023.86,587.936
1071.36,624.003
1066.96,639.394
1191.85,703.166
992.204,557.139
969.34,549.664
851.025,462.594
874.791,499.089
979.446,569.029
1015.51,588.376
1003.63,599.807
870.393,474.464
1182.18,706.242
1087.19,647.745
957.911,550.543
1107.41,638.072
999.23,591.892
993.961,572.549
944.698,538.672
857.62,471.827
967.143,548.784
1023.86,615.637
928.429,519.765
1105.65,664.893
935.903,536.035
910.402,512.729
1095.98,647.305
1116.64,658.736
987.367,589.255
909.963,515.81
1080.59,646.866
997.92,576.505
917.879,524.604
1161.07,697.892
1141.29,684.699
913.042,509.213
911.285,509.653
936.346,536.035
1023.86,598.488
973.737,585.299
1014.62,591.452
1044.08,597.17
953.49,541.309
935.463,530.757
1109.17,664.893
818.498,442.349
1034.85,616.516
878.746,492.053
1119.28,690.856
918.319,502.165
1051.57,628.402
843.998,469.63
1139.09,680.304
981.643,552.74
939.861,545.268
936.785,516.689
1245.94,757.7
1000.56,566.832
1139.97,677.227
1039.25,625.322
1108.29,658.297
961.426,538.672
904.246,496.887
1082.35,648.184
916.557,514.052
916.557,515.37
1022.98,600.246
968.453,523.725
909.963,512.29
931.948,521.523
966.703,543.946
1045.39,592.775
915.679,502.605
939.422,554.059
1030.89,587.497
998.359,567.711
975.934,536.035
1041.89,599.807
893.258,502.605
1115.32,656.099
1020.78,566.392
1076.2,647.305
997.033,591.013
1115.32,663.135
995.28,550.543
988.685,560.655
906.887,512.29
843.559,462.594
1037.05,591.452
993.083,566.392


==> data/variability_calibration/nmos_red.csv <==
526.5,221.119
545.845,235.211
579.259,258.956
598.188,273.024
631.602,296.781
650.507,310.41
684.376,334.591
703.2819999999999,348.683
737.139,372.863
756.045,386.496
789.474,410.693
808.3870000000001,423.882
841.801,448.062
860.707,461.71500000000003
894.576,485.896
913.482,499.968
947.335,524.164
966.2560000000001,537.793
999.678,561.997
1018.58,575.187
1052.01,599.367
1070.92,612.996
1104.77,637.632
1123.68,651.265
1157.56,675.465
1176.8999999999999,689.537
1210.76,713.718
1229.66,727.347
1263.09,751.543
1315.41,788.937
1334.3400000000001,802.569
1368.19,827.19
1387.53,841.258
1421.41,865.454
1439.8700000000001,878.644
2545.09,1516.719


==> data/variability_calibration/pmos_black.csv <==
1994.54,189.478
2897.2599999999998,880.942

==> data/variability_calibration/pmos_circles.csv <==
2317.68,441.907
2325.71,443.596
2422.94,530.679
2452.95,549.724
2450.41,550.566
2428.86,558.174
2399.67,526.452
2393.76,504.897
2368.39,483.764
2554.41,645.282
2386.57,512.082
2405.17,527.722
2521.86,607.644
2249.61,402.154
2598.81,684.588
2397.56,517.155
2384.46,526.452
2404.32,517.578
2365.01,479.114
2381.5,479.96
2466.05,580.153
2448.72,546.343
2327.4,445.288
2430.13,525.61
2464.79,564.517
2486.76,590.735
2430.54,525.61
2501.99,599.189
2447.03,561.136
2388.68,504.054
2463.1,552.682
2336.27,451.627
2508.33,615.671
2544.26,638.919
2211.55,372.99
2350.22,466.42
2377.69,504.054
2569.2,630.465
2585.28,665.145
2453.79,573.391
2521.86,602.147
2486.34,579.311
2415.33,532.815
2374.31,498.981
2393.76,515.044
2344.72,501.093
2305.4,452.473
2343.88,457.966
2285.54,407.227
2463.1,575.93
2392.07,514.197
2490.15,580.153
2204.36,355.223
2358.67,462.616
2455.06,559.021
2489.72,570.433
2337.12,447.823
2320.64,441.484
2441.11,531.968
2395.87,503.208
2496.08,579.73
2423.79,540.846
2516.37,600.455
2431.4,533.661
2295.68,430.918
2425.48,548.877
2483.38,602.147
2462.24,575.083
2377.27,485.876
2480.85,590.312
2404.32,504.054
2373.89,507.435
2458.87,561.978
2495.65,561.978
2276.24,439.368
2352.76,494.331
2454.22,558.174
2372.62,515.886
2280.04,419.059
2441.96,559.444
2350.22,506.166
2347.68,471.917
2492.26,593.27
2362.9,474.875
2400.1,516.309
2465.21,564.517
2332.47,449.515
2329.09,467.69
2501.57,598.766
2466.05,578.041
2472.81,561.555
2392.49,501.939
2370.93,498.981
2333.74,481.23
2337.96,452.473
2459.71,577.618
2364.59,493.907
2408.99,534.084
2179.42,344.234
2607.68,664.302
2443.22,531.968
2597.54,663.879
2278.35,419.482
2314.28,450.781
2481.69,578.887
2405.17,481.23
2353.6,480.383
2540.46,616.941
2497.77,589.888
2411.11,514.621
2616.56,676.134
2302.02,440.215
2306.25,445.288
2509.18,613.983
2346.84,472.336
2357.41,486.299
2376,511.24
2405.17,536.619
2552.72,627.084
2406.46,525.61
2338.81,455.008
2527.78,599.189
2479.58,588.623
2438.58,525.61
2437.31,556.063
2259.76,384.402
2391.22,512.082
2480.85,588.623
2253.41,404.265
2291.03,429.648
2340.92,478.268
2302.86,444.019
2512.98,593.693
2377.27,473.606
2468.58,595.808
2388.68,501.939
2515.52,617.364
2376.42,500.669
2268.63,419.482
2416.6,535.349
2310.9,463.886
2521.44,627.93
2404.32,508.278
2347.68,489.68
2455.49,573.391
2488.88,592.004
2539.61,636.384
2472.39,584.38
2336.69,463.463
2445.34,560.29
2373.04,526.875
2458.02,564.517
2380.65,508.278
2458.45,550.143
2383.61,488.838
2257.22,422.444
2286.38,421.597
2382.34,519.267
2562.01,630.888
2459.29,568.74
2379.81,516.732
2458.87,570.01
2480.85,569.587
2541.72,624.972
2225.08,386.514
2460.56,572.125
2460.56,563.248
2365.44,486.722
2403.9,535.349
2460.13,571.279
2509.18,612.713
2382.34,523.071
2475.35,567.475
2257.64,403.846
2465.63,572.545
2385.3,505.743
2433.51,564.094
2396.29,516.732
2510.87,612.713
2480.85,584.803
2436.47,537.465
2225.92,372.144
2515.52,611.867
2248.34,411.874
2350.64,489.261
2441.54,538.311
2463.1,562.825
2438.99,544.65
2367.55,466.844
2477.89,577.195
2448.3,528.145
2497.34,608.063
2372.2,507.012
2387.42,525.61
2341.34,455.431
2502.42,590.735
2366.7,493.061
2277.93,403
2595.43,710.387
2421.25,549.301
2238.62,372.567
2472.81,588.623
2304.14,441.484
2437.73,538.734
2350.22,455.854
2440.69,575.083
2500.73,588.623
2250.03,386.514
2528.2,597.497
2330.78,468.113
2475.35,574.66
2317.68,435.145
2391.22,521.383
2480.85,596.654
2406.88,494.754
2435.62,536.619
2498.61,606.797
2488.03,564.936
2394.6,507.012
2395.45,530.679
2311.74,441.907
2477.04,570.856
2384.03,487.568
2329.51,454.585
2281.31,425.421
2323.17,464.309
2347.26,476.564
2449.99,540.846
2397.56,523.071
2438.99,590.735
2301.6,425.421
2437.31,559.021
2452.53,575.506
2503.26,611.448
2419.14,517.578
2394.6,509.124
2390.38,501.516
2480,566.629
2277.08,408.069
2409.84,529.414
2490.99,565.783
2484.23,591.581
2340.08,497.712
2317.25,433.876
2345.57,465.574
2505.8,587.354
2417.86,532.815
2412.8,540
2294.84,430.072
2343.88,474.875
2602.19,673.176
2393.76,501.939
2373.04,459.658
2336.27,449.515
2463.94,562.401
2422.09,548.031
2403.9,518.425
2382.34,515.463
2384.88,496.023
2510.45,609.755
2374.73,491.373
2478.31,567.898
2472.39,592.004
2380.23,478.691
2582.3,649.509
2340.92,460.928
2544.26,634.269
2422.52,531.526
2413.64,517.578
2386.99,530.679
2451.68,554.37
2408.15,529.837
2422.52,540
2482.11,581.422
2431.4,540
2446.19,553.105
2452.95,557.332
2364.17,494.331
2332.89,457.966
2492.26,592.427
2343.03,472.759
2521.44,597.074
2381.07,500.25
2477.46,575.083
2335.43,467.267
2402.21,516.732
2349.8,476.14
2335.43,466.844
2345.99,476.987
2537.5,631.734
2326.13,450.781
2381.07,502.785
2473.66,542.115
2352.76,457.124
2371.78,457.966
2281.73,416.947
2476.62,590.735
2364.17,474.875
2446.61,546.762
2387.42,493.061
2296.11,426.69
2556.52,647.393
2443.65,533.661
2534.12,634.269
2565.39,634.692
2392.91,526.875
2461.83,597.074
2519.33,617.787
2365.01,506.589
2361.63,501.516
2501.15,583.957
2537.5,625.818
2418.29,525.61
2373.47,509.547
2259.76,415.255
2424.63,535.773
2348.53,482.918
2392.91,501.516
2407.72,524.764
2594.15,671.911
2297.37,446.134
2351.91,486.722
2316.83,447.823
2314.28,470.648
2346.41,473.606
2367.97,495.6
2443.22,553.947
2338.81,466.42
2410.26,514.197
2359.94,484.611
2326.97,479.96
2355.72,463.039
2299.06,435.564
2221.27,340.852
2432.24,515.886
2358.25,457.543
2510.87,616.094
2469.86,550.143
2458.02,538.311
2501.57,609.755
2444.92,537.888
2344.3,472.336
2452.53,561.978
2414.91,543.804
2514.67,620.322
2261.87,432.183
2465.63,589.046
2515.52,600.035
2373.04,501.516
2409.84,529.414
2369.24,498.558
2377.27,509.124
2526.51,637.231
2608.94,668.949
2421.25,539.154
2641.07,711.652
2303.29,436.41
2440.27,568.74
2368.82,516.732
2425.9,572.968
2375.16,496.023
2373.04,504.897
2550.6,641.477
2359.52,471.071
2286.38,436.41
2513.41,594.116
2500.3,614.829
2408.15,530.679
2319.79,469.378
2449.14,547.608
2575.11,665.991
2480.85,572.125
2273.27,406.381
2537.92,630.888
2357.83,452.473
2324.44,457.124
2479.58,582.268
2396.29,486.299
2332.47,493.907
2304.14,446.977
2444.07,561.978
2517.21,591.158
2478.73,591.581
2435.2,532.392
2401.79,531.526
2527.36,607.644
2480.42,557.751
2379.38,496.023
2343.88,461.77
2479.58,592.85
2510.45,627.507
2442.38,547.608
2247.5,396.661
2444.92,522.648
2575.54,655.002
2444.5,552.682
2367.13,512.505
2516.79,608.486
2348.95,465.997
2431.4,542.539
2512.14,599.189
2408.15,507.855
2351.07,474.029
2537.07,614.829
2384.46,512.928
2348.11,452.896
2447.03,548.031
2517.63,598.766
2367.97,502.785
2244.54,378.906
2422.09,547.608
2413.64,531.968
2291.46,437.257
2417.86,548.877
2328.24,449.092
2430.97,539.154
2429.28,550.143
2406.46,528.145
2286.8,407.65
2442.38,556.909
2356.56,504.474
2393.33,516.309
2533.69,616.941
2442.81,536.196
2324.02,451.204
2448.3,580.576
2456.33,589.888
2535.81,622.437
2454.64,559.867
2514.67,590.312
2495.65,618.633
2401.36,507.855
2403.05,550.143
2412.37,529.414
2422.09,520.113
2635.16,692.197
2508.76,575.93
2387.84,521.383
2468.17,572.545
2460.56,553.528
2411.11,520.113
2361.63,455.008
2399.67,514.621
2370.93,486.299
2328.24,466.844
2360.79,472.336
2241.57,392.434
2496.08,602.57
2408.99,517.578
2312.59,464.309
2468.17,576.772
2352.34,449.938
2419.56,500.25
2583.57,674.022
2412.37,527.298
2389.53,504.897
2413.64,527.722
2249.61,388.63
2452.1,548.877
2477.89,593.27
2442.38,546.343
2478.73,583.534
2392.49,493.907
2474.92,581.845
2400.52,519.69
2482.54,585.226
2359.94,492.219
2381.92,504.897
2340.5,448.669
2498.61,580.153
2378.11,488.415
2580.19,663.456
2477.04,587.777
2406.03,526.033
2420.83,528.568
2276.66,436.41
2469.01,567.898
2382.77,519.267
2326.97,462.193
2573,662.61
2321.9,477.849
2443.22,553.947
2460.13,558.597
2457.6,555.216
2265.67,397.08
2431.4,543.381
2426.31,535.773
2335,465.151
2474.08,571.279
2456.33,540.846
2280.89,423.286
2244.54,404.688
2526.09,617.787
2486.34,575.506
2452.95,561.136
2456.33,562.825
2354.03,470.225
2345.99,464.309
2349.8,484.611
2607.68,694.324
2622.9,688.393
2468.17,564.936
2359.1,482.918
2224.65,349.307
2404.32,518.425
2454.22,550.143
2481.26,571.279
2494.81,583.115
2389.11,504.897
2411.52,517.578
2388.26,517.155
2422.52,535.349
2334.58,453.743
2458.87,550.989
2507.91,614.406
2403.48,507.855
2355.72,515.886
2405.17,539.154
2276.66,425.844
2433.93,558.597
2348.95,452.896
2407.29,531.968
2454.22,548.031
2280.46,456.701
2470.28,559.021
2255.53,383.133
2299.91,433.029
2366.7,496.865
2662.21,713.345
2398.83,531.103
2394.18,515.463
2447.45,542.539
2211.97,367.058
2441.11,550.143
2368.39,505.32
2359.94,501.093
2398.83,506.166
2453.37,559.444
2468.17,577.618
2449.14,562.401
2420.83,548.031
2348.95,467.267
2174.78,353.534
2470.69,559.867
2456.33,547.185
2293.15,443.172
2525.24,616.094
2453.79,540
2479.58,582.268
2341.34,465.574
2366.28,512.928
2500.3,576.772
2306.25,458.389
2362.9,471.917
2338.38,493.061
2433.93,538.734
2395.45,513.351
2393.76,525.61
2447.03,545.496
2353.18,480.806
2610.22,671.064
2463.52,572.125
2406.88,529.414
2542.15,628.776
2423.79,533.238
2448.72,571.702
2538.34,642.743
2518.9,595.808
2445.76,538.734
2391.64,520.96
2559.48,649.086
2594.15,664.725
2404.32,539.154
2350.64,469.801
2433.51,535.349
2384.03,518.425
2390.8,538.311
2360.79,490.949
2497.34,631.311
2501.15,610.179
2571.31,662.187
2462.67,571.702
2389.95,528.568
2397.56,502.362
2375.58,474.875
2620.78,696.017
2357.83,503.208
2348.11,475.298
2529.47,638.919
2517.21,617.364
2456.75,561.136
2430.13,523.071
2432.24,529.414
2425.05,537.888
2427.59,534.507
2558.21,644.859
2278.77,431.341
2431.4,544.227
2466.05,580.999
2452.95,541.269
2285.54,420.328
2339.65,463.039
2480.85,594.962
2703.64,776.765
2492.26,575.93
2465.21,553.528
2284.69,408.916
2386.99,486.299
2303.29,447.4
2520.17,601.724
2281.31,408.916
2451.68,582.268
2442.38,569.587
2475.77,596.654
2534.12,611.025
2515.1,633.003
2474.92,551.835
2304.14,434.299
2390.8,520.113
2278.77,416.524
2496.08,575.083
2490.57,584.38
2477.89,592.427
2309.2,427.114
2332.89,439.791
2418.29,531.526
2499.88,589.046
2422.09,541.269
2338.38,449.938
2435.2,513.774
2310.47,429.648
2479.58,584.803
2332.89,466.844
2318.1,455.854
2373.89,487.568
2229.32,355.646
2515.52,605.105
2376,515.463
2290.61,441.907
2274.55,432.606
2525.66,601.724
2328.66,432.183
2484.23,586.084
2413.64,519.69
2405.59,532.392
2407.29,528.145
2479.15,589.888
2480.85,560.29
2429.28,553.947
2419.56,549.301
2515.1,626.661
2476.62,616.941
2408.57,528.145
2381.07,491.796
2392.49,498.981
2549.76,614.829
2399.25,521.383
2406.88,513.351
2369.66,497.288
2510.02,627.93
2419.56,540.846
2255.11,400.884
2323.17,468.955
2490.99,585.226
2272.86,413.989
2541.3,627.507
2285.11,424.998
2532.85,602.147
2455.49,552.682
2526.93,607.644
2402.63,529.837
2430.97,533.661
2386.99,528.145
2337.54,469.378
2366.28,464.309
2443.22,545.496
2359.94,482.495
2441.11,551.835
2149.42,316.339
2412.8,530.256
2504.53,600.035
2553.56,642.743
2474.51,569.587
2369.66,489.68
2501.99,580.576
2486.76,557.332
2238.2,373.836
2281.73,431.76
2408.99,526.875
2314.7,454.162
2310.47,420.751
2429.28,564.094
2316.83,441.907
2442.38,556.486
2438.99,556.909
2417.02,548.877
2334.16,449.938
2444.5,563.248
2478.31,585.226
2393.76,542.958
2444.92,526.452
2358.67,474.029
2433.93,541.269
2379.38,483.341
2444.5,570.433
2447.88,557.751
2363.32,492.219
2319.79,450.358
2330.78,449.515
2473.24,582.268
2399.25,509.547
2445.76,557.332
2416.18,513.351
2314.7,472.759
2285.11,427.537
2408.57,521.383
2322.33,454.585
2193.38,367.905
2359.1,489.68
2508.33,611.448
2516.37,621.168
2456.75,583.115
2324.86,440.638
2291.03,446.977
2313.43,444.442
2389.95,499.404
2503.26,573.814
2396.29,509.547
2424.2,533.661
2406.88,522.648
2445.34,545.919
2263.14,409.339
2309.2,438.103
2462.24,554.37
2519.75,604.259
2326.13,455.854
2349.8,469.801
2458.87,531.526
2578.5,666.837
2389.11,501.516
2535.81,612.29
2532.43,621.168
2217.89,375.948
2429.28,533.661
2246.65,393.699
2320.21,444.442
2288.5,410.185
2493.11,594.962
2310.47,449.938
2378.11,515.886
2458.87,556.909
2436.88,513.351
2354.03,489.261
2437.73,547.185
2458.45,572.125
2309.2,446.977
2419.56,532.392
2444.07,547.608
2458.87,567.475
2581.46,657.117
2414.06,494.754
2455.9,573.814
2482.96,594.539
2277.08,425.844
2286.8,450.358
2355.72,458.812
2410.68,539.154
2390.38,517.155
2258.06,392.857
2456.33,569.164
2593.74,670.218
2503.26,593.693
2341.34,457.543
2433.93,548.031
2385.73,491.796
2269.04,403.846
2421.25,529.837
2384.88,499.827
2499.46,620.745
2335.85,458.389
2408.57,504.474
2362.48,475.298
2409.41,520.96
2289.76,428.802
2426.75,542.539
2381.07,496.865
2148.57,312.935
2462.67,583.115
2515.94,623.703
2459.29,574.66
2481.26,570.433
2327.4,464.309
2343.88,489.261
2425.48,533.238
2328.24,473.182
2365.44,496.865
2401.79,514.197
2419.56,517.578
2417.86,522.229
2381.07,508.701
2356.56,498.558
2491.41,587.354
2375.58,507.012
2394.18,523.494
2262.29,397.926
2416.18,520.536
2527.78,626.241
2398.83,515.044
2448.72,547.608
2285.95,420.328
2498.61,583.115
2396.29,496.865
2460.98,572.125
2495.65,591.581
2348.11,471.494
2417.02,542.115
2469.43,581.422
2276.24,422.863
2290.61,440.215
2326.97,458.812
2406.03,554.37
2306.67,447.823
2306.25,419.482
2444.07,546.343
2458.45,556.909
2372.2,487.145
2223.81,370.455
2346.41,480.383
2419.98,548.454
2501.57,586.507
2336.27,457.543
2539.19,611.025
2184.5,350.572
2468.17,601.724
2390.8,499.827
2289.76,424.152
2491.41,566.206
2319.79,460.928
2313.43,440.638
2406.03,518.425
2476.62,590.312
2415.33,531.526
2252.57,384.402
2361.63,496.446
2332.05,450.358
2160.41,317.605
2299.06,429.225
2627.13,671.911
2386.99,491.796
2359.94,476.564
2487.19,586.931
2492.68,584.38
2392.91,518.848
2374.73,483.764
2376.85,496.865
2459.29,582.692
2285.95,444.019
2422.94,530.679
2445.76,550.566
2419.56,529.837
2366.28,505.32
2544.26,603.417
2431.82,561.136
2207.74,370.032
2284.27,420.328
2465.63,577.618
2217.47,383.133
2574.27,639.765
2303.71,452.473
2476.62,555.639
2266.93,420.328
2343.46,447.4
2337.96,488.415
2469.86,575.506
2507.49,592.004
2589.09,682.477
2449.14,551.412
2450.41,567.052
2478.73,579.311
2446.61,555.639
2511.29,597.497
2385.3,529.414
2351.49,478.268
2463.94,578.464
2268.63,397.08
2539.61,618.21
2373.04,484.187
2385.73,496.865
2394.6,512.505
2406.03,512.505
2451.68,578.887
2231.01,372.99
2350.22,476.987
2449.56,564.517
2452.1,569.587
2390.8,520.113
2246.23,386.091
2395.87,511.24
2335.85,462.616
2289.76,420.328
2500.73,580.576
2234.82,346.345
2430.97,551.835
2493.53,568.74
2328.24,470.648
2460.56,539.154
2574.27,662.61
2369.24,495.177
2537.5,634.692
2396.71,493.907
2443.22,546.762
2410.26,537.888
2488.45,571.702
2518.9,608.909
2376.85,499.827
2376.85,486.722
2493.11,592.85
2338.38,492.642
2436.88,578.041
2410.26,503.208
2371.35,509.97
2341.34,455.008
2296.52,446.553
2381.07,508.701
2560.75,644.435
2526.51,609.332
2354.87,460.928
2314.28,436.41
2536.23,611.448
2337.96,443.596
2299.49,425.844
2296.52,448.669
2211.55,379.329
2432.65,536.196
2359.52,485.457
2341.34,476.987
2397.56,523.917
2546.37,631.734
2393.33,522.648
2484.23,591.158
2299.06,414.835
2221.27,367.905
2430.13,517.578
2432.65,555.216
2344.3,465.997
2412.8,548.454
2395.45,490.103
2397.14,537.888
2416.18,543.381
2405.59,533.661
2510.02,582.268
2493.53,603.417
2389.95,504.897
2352.34,474.029
2250.03,406.381
2438.16,558.597
2457.18,570.01
2446.61,553.528
2494.37,598.343
2493.11,587.354
2266.93,430.918
2319.37,460.082
2437.31,550.989
2276.24,393.276
2378.11,484.611
2378.54,521.383
2344.72,485.034
2397.14,534.507
2469.86,568.74
2185.77,342.545
2203.52,362.408
2464.35,560.713
2419.98,518.425
2508.76,606.374
2435.2,553.105
2414.06,527.722
2372.62,484.611
2410.26,528.991
2252.99,414.835
2476.2,574.237
2386.57,511.659
2526.09,612.713
2318.1,426.69
2496.08,607.644
2441.96,530.679
2501.57,611.867
2349.8,458.812
2419.56,536.619
2503.68,612.713
2306.67,466.844
2452.53,560.713
2272.86,413.566
2453.37,551.835
2548.49,635.115
2384.46,516.732
2340.92,488.838
2486.76,580.153
2286.38,425.421
2466.05,576.349
2409.41,540
2343.46,497.288
2465.63,599.189
2388.26,502.785
2346.84,450.781
2310.47,465.997
2442.81,533.661
2379.38,493.907
2377.69,508.701
2276.24,419.482
2491.83,600.878
2380.65,496.446
2372.62,493.907
2532,636.384
2459.29,559.444
2417.86,515.463
2269.9,421.174
2328.66,450.358
2306.67,451.627
2651.21,721.376
2443.65,570.856
2391.64,512.928
2429.7,557.751
2404.32,500.669
2431.82,551.412
2477.89,588.623
2397.98,476.564
2374.31,513.351
2576.81,643.166
2314.7,462.193
2473.66,578.464
2455.9,559.021
2341.34,480.806
2500.73,593.693
2509.18,599.612
2340.08,465.997
2472.81,584.38
2453.79,563.248
2353.6,498.981
2357.41,497.288
2529.47,609.332
2522.71,610.179
2479.58,578.041
2410.26,512.505
2472.39,570.856
2622.9,701.509
2337.12,474.029
2299.49,441.061
2452.1,571.702
2320.21,455.431
2467.32,606.797
2363.75,511.24
2298.22,457.966
2542.99,605.105
2445.34,565.359
2373.47,484.611
2386.99,509.124
2457.6,571.702
2305.4,438.103
2348.53,481.23
2447.45,542.958
2387.84,509.547
2436.88,545.496
2400.94,515.463
2428.86,544.65
2271.16,422.021
2320.21,449.092
2444.07,548.454
2345.57,507.855
2396.71,522.229
2504.95,614.829
2276.66,429.648
2270.74,413.143
2435.2,556.909
2459.29,549.724
2285.11,429.225
2364.17,482.072
2364.17,481.653
2371.78,486.299
2336.27,480.806
2426.31,557.332
2415.33,543.381
2416.6,552.258
2517.21,598.766
2469.01,564.517
2395.02,527.722
2378.11,490.949
2308.36,465.151
2392.07,533.661
2333.31,455.854
2243.69,375.525
2399.67,499.827
2412.8,531.526
2427.17,539.577
2504.11,575.93
2426.31,540
2513.41,611.867
2449.56,557.751
2440.27,556.063
2466.47,582.692
2477.46,567.475
2581.03,657.959
2365.86,491.796
2505.37,580.576
2420.4,546.343
2442.38,512.928
2273.27,409.339
2332.89,470.648
2448.3,545.073
2509.18,592.427
2334.16,442.33
2399.67,529.414
2472.81,572.545
2417.86,537.465
2389.53,508.701
2340.5,463.039
2307.52,468.113
2423.36,543.381
2469.01,561.136
2354.87,496.023
2510.45,595.385
2477.46,586.507
2587.81,674.868
2408.15,520.96
2441.96,553.105
2485.92,588.2
2463.52,563.671
2285.95,415.678
2335,450.781
2384.88,522.648
2255.53,411.874
2462.24,566.206
2334.58,482.918
2456.75,557.332
2381.92,528.145
2467.74,552.682
2491.41,574.66
2350.64,495.6
2428.86,518.425
2381.92,491.373
2326.97,463.463
2507.91,603.84
2452.53,561.978
2414.91,515.044
2387.84,495.6
2390.8,520.96
2517.63,608.909
2328.66,454.585
2308.36,432.183
2444.5,560.29
2413.64,558.174
2462.24,566.629
2356.14,476.14
2452.1,553.528
2439.42,542.539
2274.55,410.185
2378.11,492.642
2472.81,573.814
2354.87,490.103
2390.8,507.012
2333.74,468.113
2438.99,573.391
2330.36,464.309
2449.56,542.115
2373.04,504.897
2284.69,417.793
2451.26,559.867
2381.07,483.764
2473.66,567.052
2306.25,425.844
2331.62,443.172
2488.03,583.115
2252.14,397.08
2414.91,528.145
2464.35,564.517
2365.86,482.495
2351.91,463.463
2441.54,532.815
2198.02,382.71
2404.74,510.816
2406.03,538.734
2303.29,422.863
2398.83,524.341
2521.44,642.324
2414.06,530.256
2385.3,520.113
2512.98,616.517
2566.66,657.959
2523.55,611.867
2474.51,585.649
2464.35,575.93
2382.77,496.865
2318.94,445.288
2440.69,566.629
2321.9,443.172
2490.57,602.147
2450.84,571.279
2266.52,411.031
2485.92,565.359
2335.43,460.082
2505.8,586.084
2421.67,542.958
2447.88,556.486
2351.49,471.071
2361.21,479.96
2403.9,533.238
2242.42,408.069
2416.18,518.848
2432.65,556.909
2370.09,486.722
2293.57,421.174
2464.79,577.618
2268.21,396.238
2355.72,494.754
2535.38,621.591
2405.59,520.113
2338.81,461.77
2432.65,544.227
2286.8,442.33
2458.45,562.825
2417.44,534.93
2365.01,485.876
2442.81,572.968
2508.76,597.497
2346.84,486.299
2406.88,522.648
2569.62,639.765
2408.15,513.774
2438.58,557.332
2462.24,575.083
2520.59,618.21
2521.86,646.128
2287.65,416.947
2537.92,636.384
2543.41,641.054
2443.65,570.433
2471.55,588.623
2363.32,465.151
2348.11,473.606
2392.07,501.516
2475.77,568.74
2443.22,556.909
2359.52,493.061
2487.19,577.195
2400.52,522.229
2531.16,613.56
2413.22,521.806
2438.99,527.722
2530.31,639.342
2497.77,586.931
2443.65,542.539
2403.05,524.764
2296.11,453.319
2356.98,477.41
2469.43,551.835
2506.22,599.612
2364.17,474.029
2494.81,588.2
2310.47,426.267
2351.91,487.568
2408.15,491.796
2384.88,498.558
2389.53,524.764
2432.65,546.762
2377.69,518.425
2420.83,531.526
2371.35,494.754
2413.64,530.679
2389.11,525.61
2392.91,508.278
2422.09,542.539
2406.03,495.177
2449.56,553.947
2319.79,479.114
2431.82,527.298
2498.19,594.539
2436.04,556.063
2556.1,638.073
2446.19,567.898
2373.47,481.23
2354.03,487.568
2482.54,596.654
2290.18,449.515
2422.09,547.608
2395.02,516.309
2366.7,476.987
2535.81,614.829
2377.69,510.816
2358.25,480.806
2406.03,517.578
2366.28,480.383
2540.46,627.084
2335,479.114
2447.88,541.269
2338.38,471.071
2525.66,610.602
2397.56,507.012
2593.31,666.414
2447.03,568.74
2488.45,605.528
2209.01,354.377
2492.68,585.226
2466.9,559.867
2301.18,432.606
2425.9,522.229
2508.33,567.052
2449.14,550.566
2463.52,589.465
2424.2,536.619
2328.66,468.536
2297.8,429.225
2497.34,583.534
2313.43,446.553
2370.51,473.606
2317.25,439.368
2418.71,526.033
2342.19,478.691
2467.32,597.92
2307.52,457.543
2497.77,599.189
2350.22,491.796
2400.52,515.044
2438.99,531.968
2438.16,548.031
2308.36,457.124
2410.26,522.229
2430.13,556.909
2391.22,504.474
2304.56,463.463
2304.97,447.4
2439.42,549.724
2295.26,440.215
2395.87,526.875
2393.76,491.796
2405.17,527.298
2332.05,448.669
2406.46,542.958
2503.68,586.084
2427.59,528.991
2325.28,443.596
2357.41,501.516
2495.23,589.888
2410.68,538.734
2334.16,466.844
2314.7,445.288
2472.39,588.2
2462.24,584.803
2313.86,443.172
2357.83,464.309
2447.45,568.321
2540.03,627.084
2526.93,616.094
2441.54,539.154
2326.97,480.383
2445.34,536.196
2444.5,564.094
2662.21,727.292
2496.5,605.951
2447.45,535.349
2326.55,482.072
2278.35,439.791
2551.87,638.073
2424.63,529.837
2430.97,557.751
2346.41,467.69
2288.92,424.998
2278.77,424.152
2396.71,518.425
2417.44,547.185
2406.88,496.865
2276.66,408.916
2354.45,478.268
2396.71,513.774
2449.99,538.734
2472.39,547.185
2354.45,445.711
2365.01,491.796
2563.28,636.807
2504.11,590.312
2365.86,482.495
2428.43,545.073
2297.8,434.722
2531.16,631.734
2444.5,551.835
2387.42,496.023
2365.01,482.072
2611.91,694.324
2352.76,474.452
2408.57,512.928
2415.33,513.774
2492.26,582.692
2299.91,452.896
2332.89,460.505
2440.69,565.783
2490.57,553.105
2314.28,449.938
2548.49,647.393
2365.44,508.701
2408.15,506.166
2320.64,433.453
2380.23,501.939
2451.26,553.947
2376.85,489.68
2481.26,602.147
2340.08,465.151
2485.07,589.888
2441.54,540.846
2343.46,467.267
2392.91,500.25
2542.57,635.961
2331.2,469.801
2363.75,521.806
2325.28,462.193
2327.82,465.151
2389.95,530.679
2480,581.422
2542.99,633.846
2432.65,537.888
2324.44,455.008
2385.3,516.732
2460.13,577.195
2544.26,630.888
2431.4,545.919
2387.42,508.278
2542.57,613.136
2255.53,411.454
2367.55,469.378
2373.89,476.564
2341.34,467.69
2432.65,535.349
2471.13,590.735
2443.22,578.887
2463.52,558.174
2506.64,583.957
2446.19,554.793
2461.41,567.052
2578.07,653.736
2393.76,529.837
2335.43,464.309
2357.83,471.494
2516.37,608.486
2262.29,412.297
2427.59,533.661
2468.58,576.349
2508.76,595.385
2405.59,517.155
2499.88,598.766
2603.46,668.949
2425.05,536.619
2282.15,414.835
2233.97,376.371
2303.71,443.172
2304.56,457.124
2375.58,508.701
2281.31,435.564
2419.56,546.343
2437.73,524.764
2534.96,641.901
2527.36,595.385
2488.45,586.507
2455.9,571.279
2387.84,508.701
2308.36,438.526
2459.71,555.639
2386.15,486.722
2298.22,442.749
2534.54,615.252
2641.5,697.282
2460.13,572.968
2247.07,373.413
2520.59,633.427
2359.1,469.801
2387.42,532.392
2403.48,528.145
2474.08,568.74
2349.8,471.494
2483.38,602.147
2275.39,433.029
2364.59,493.484
2488.03,579.73
2338.81,456.701
2374.31,476.987
2495.23,597.074
2408.57,517.155
2396.71,515.463
2434.35,528.568
2435.2,535.773
2276.24,418.216
2329.51,467.267
2466.9,565.359
2446.19,557.751
2517.63,619.052
2475.77,564.517
2318.52,448.246
2325.71,474.875
2503.68,626.241
2285.54,426.69
2240.73,381.867
2373.04,496.865
2376.85,495.6
2392.49,506.166
2401.36,523.071
2262.71,403
2352.76,475.721
2431.82,546.343
2266.1,427.956
2363.32,482.072
2349.8,482.495
2309.63,441.061
2403.9,512.928
2635.58,693.901
2370.93,483.341
2467.32,564.094
2309.63,438.526
2359.94,490.526
2307.94,434.722
2499.88,614.829
2491.83,582.692
2399.67,522.229
2414.91,542.115
2415.75,531.103
2499.46,603.84
2493.94,598.343
2493.94,585.226
2554.41,658.383
2439.42,539.154
2343.46,456.701
2378.96,497.712
2474.08,596.231
2309.63,457.124
2444.92,551.835
2387.42,499.827
2381.5,522.648
2360.79,482.072
2356.14,487.145
2474.08,580.153
2366.28,475.298
2390.38,506.166
2324.86,465.997
2395.87,510.393
2586.13,658.806
2468.58,582.692
2556.52,636.384
2285.54,411.031
2350.22,495.6
2321.9,449.092
2335.43,482.495
2396.29,520.113
2422.52,525.187
2274.13,418.216
2471.13,582.692
2398.4,531.968
2303.71,408.493
2458.45,558.174
2572.16,661.764
2220.85,383.556
2384.03,506.166
2476.2,586.931
2403.48,498.981
2451.68,537.888
2393.76,524.764
2351.07,475.721
2306.25,436.834
2340.5,491.373
2561.59,679.096
2324.44,457.124
2345.99,474.452
2467.32,575.93
2354.87,494.754
2337.12,479.96
2377.69,487.992
2389.95,495.6
2492.68,605.528
2403.9,512.928
2258.06,381.867
2534.54,626.241
2320.64,437.68
2475.77,570.01
2246.23,403.846
2404.32,514.197
2504.53,582.692
2471.97,582.692
2474.08,576.772
2413.22,519.69
2360.37,490.103
2359.52,485.876
2356.56,474.875
2490.99,603.417
2326.13,463.886
2524.4,636.384
2482.96,566.206
2304.14,444.019
2319.37,456.701
2564.97,633.846
2454.22,591.158
2317.68,467.69
2288.92,433.876
2450.41,554.37
2462.67,572.125
2343.88,477.849
2321.9,466.844
2421.25,513.774
2458.87,555.639
2293.99,426.69
2422.09,537.888
2390.38,505.32
2471.55,581.845
2390.38,519.267
2278.35,420.751
2489.3,582.692
2276.24,403.846
2246.65,398.773
2513.83,597.92
2439.85,554.793
2345.99,472.759
2487.19,586.084
2337.12,459.658
2458.45,572.968
2554.83,651.621
2433.09,546.762
2666.43,722.646
2440.27,542.539
2335.43,448.246
2290.61,416.101
2318.52,465.574
2285.54,438.103
2463.94,570.01
2367.13,502.785
2368.82,492.219
2444.5,573.814
2391.64,503.208
2340.08,483.341
2426.75,526.875
2377.27,510.393
2412.8,535.773
2439.42,525.187
2371.35,497.712
2462.24,569.164
2354.03,455.431
2460.13,547.608
2359.52,505.32
2377.27,516.732
2339.23,466.844
2444.92,568.74
2385.3,493.484
2430.97,540
2479.58,580.576
2543.84,636.807
2447.03,533.238
2396.71,534.93
2417.44,531.103
2378.54,516.309
2389.53,523.917
2376,493.907
2505.8,601.301
2447.88,562.825
2423.79,539.154
2445.34,578.887
2493.53,585.226
2529.47,621.168
2385.73,472.336
2357.41,502.785
2370.09,501.939
2408.99,509.547
2325.28,432.606
2413.22,524.764
2464.35,572.968
2531.16,603.84
2304.56,441.907
2423.36,528.991
2482.54,566.206
2418.29,518.848
2391.64,520.536
2486.34,613.56
2346.84,459.658
2362.06,490.526
2476.2,583.957
2400.52,512.928
2481.69,585.649
2291.03,430.072
2423.36,499.404
2380.65,500.669
2337.54,484.187
2537.5,627.084
2393.76,504.054
2414.06,529.414
2475.77,576.349
2268.63,430.918
2359.1,491.796
2286.8,416.101
2350.64,482.495
2460.56,589.465
2404.74,532.392
2383.61,508.701
2578.5,660.075
2392.07,489.261
2408.15,543.381
2300.33,457.543
2443.22,526.452
2381.5,511.24
2213.66,358.181
2404.32,522.229
2315.12,427.537
2311.74,457.966
2443.22,567.475
2405.59,521.383
2483.38,561.555
2339.23,475.298
2305.4,450.358
2478.73,578.464
2340.5,482.072
2423.36,524.341
2431.82,552.682
2450.84,556.063
2292.29,468.955
2395.87,521.806
2410.68,506.589
2320.21,434.722
2423.36,534.93
2350.22,492.219
2308.78,452.473
2479.58,589.465
2412.8,531.526
2255.11,413.566
2493.53,586.931
2394.6,501.516
2399.25,530.679
2472.81,567.475
2416.18,539.577
2362.48,494.754
2519.33,619.475
2359.1,493.484
2451.68,584.38
2357.41,495.177
2463.1,552.682
2356.14,471.071
2473.24,566.206
2476.62,567.475
2403.05,507.435
2544.68,657.959
2347.26,490.949
2314.7,471.917
2418.29,516.309
2542.57,664.725
2518.9,620.322
2341.77,457.543
2359.94,512.928
2440.27,546.343
2515.1,591.158
2265.25,403.423
2329.09,468.536
2501.99,592.004
2238.62,397.503
2340.5,477.41
2374.73,503.208
2434.35,540.423
2441.54,561.555
2471.55,583.115
2325.71,444.019
2507.49,593.693
2412.8,535.773
2404.74,501.939
2485.07,602.993
2254.25,408.916
2457.6,560.713
2403.48,521.383
2400.1,507.435
2444.07,537.888
2444.5,552.682
2495.23,567.475
2474.92,570.01
2349.38,484.187
2313.01,452.05
2365.86,479.114
2438.58,544.65
2365.44,470.225
2298.63,419.482
2403.9,490.526
2487.19,588.623
2340.08,468.113
2385.73,485.457
2543.84,613.56
2485.07,576.349
2252.99,383.133
2452.95,555.639
2281.73,415.255
2420.4,537.042
2406.03,521.806
2399.67,507.012
2478.31,585.226
2426.31,561.555
2483.38,569.587
2488.03,590.735
2313.86,448.246
2393.33,525.187
2375.58,484.187
2537.07,646.97
2433.93,559.021
2390.38,501.939
2412.8,540.423
2309.63,438.945
2432.65,526.452
2356.98,468.113
2344.72,501.516
2264.41,398.349
2455.06,544.227
2367.97,478.268
2386.57,500.25
2311.31,437.68
2493.11,576.349
2411.52,504.054
2404.32,501.939
2256.37,442.33
2347.26,454.162
2636.42,715.037
2507.06,611.867
2391.22,514.197
2515.52,609.755
2528.62,608.063
2358.67,480.383
2493.53,597.92
2405.17,543.804
2383.61,509.547
2405.59,524.341
2296.11,449.092
2429.7,537.465
2301.6,432.606
2426.31,558.174
2399.67,515.886
2297.37,447.4
2304.97,446.977
2472.81,568.321
2372.2,507.435
2370.09,489.261
2429.7,551.412
2275.82,422.863
2542.57,633.846
2375.16,494.754
2365.44,481.653
2365.86,477.41
2354.03,469.378
2349.38,489.261
2350.22,479.114
2275.39,422.021
2461.83,564.094
2348.11,468.536
2357.83,455.431
2333.31,460.928
2469.01,571.279
2520.17,603.84
2436.04,541.692
2530.74,631.734
2458.45,553.528
2533.69,616.941
2570.47,663.456
2270.74,419.905
2412.8,548.031
2597.96,649.086
2373.04,489.261
2390.8,496.023
2451.26,550.143
2485.49,621.591
2448.72,541.692
2453.79,549.724
2441.11,550.143
2462.24,553.105
2430.13,550.143
2299.06,438.103
2427.17,550.989
2378.96,500.25
2390.38,506.166
2498.19,586.084
2539.19,627.507
2329.09,478.691
2400.94,516.732
2419.14,540.846
2513.83,619.475
2384.03,512.082
2538.34,627.93
2653.75,686.704
2296.11,424.575
2501.99,582.692
2304.97,431.341
2367.97,501.516
2283.42,406.381
2447.88,537.888
2432.24,540.423
2509.6,599.612
2341.77,455.431
2313.43,449.515
2344.72,467.69
2356.98,493.907
2382.34,517.578
2499.04,579.73
2392.91,513.774
2462.67,561.555
2360.37,507.855
2244.12,383.133
2499.46,596.231
2356.14,500.25
2381.92,513.774
2515.52,617.364
2510.02,607.644
2350.64,461.347
2429.28,544.227
2395.02,545.073
2442.81,545.496
2461.41,556.909
2460.13,572.125
2363.32,477.41
2485.49,565.359
2366.7,484.611
2323.59,452.896
2310.47,462.616
2241.57,384.825
2395.45,497.712
2402.21,512.082
2529.89,611.867
2491.41,602.993
2383.61,510.393
2372.62,496.446
2351.07,499.404
2531.58,610.179
2181.96,335.356
2291.88,440.215
2463.52,573.814
2335.85,454.162
2350.22,492.642
2437.73,550.566
2416.18,531.103
2486.76,582.268
2392.91,504.474
2337.12,490.103
2431.82,534.507
2291.46,446.553
2446.61,559.867
2451.26,557.332
2285.54,427.114
2270.74,411.454
2374.73,520.113
2445.34,556.486
2312.16,462.616
2403.9,523.494
2437.73,553.105
2244.54,401.73
2271.16,425.421
2493.11,585.649
2501.15,594.116
2444.92,558.174
2380.23,508.701
2372.62,523.494
2354.87,484.611
2331.62,448.669
2426.31,535.349
2442.38,551.412
2286.38,438.945
2543.84,626.661
2362.48,506.166
2479.15,581.845
2310.9,485.457
2455.49,542.539
2346.41,493.061
2513.41,612.29
2244.12,395.815
2401.79,505.743
2440.69,562.401
2451.68,542.115
2197.18,370.032
2389.95,497.712
2267.79,414.412
2334.58,487.992
2295.68,441.061
2463.52,557.751
2482.96,570.433
2303.29,454.585
2469.01,569.164
2425.9,534.084
2393.76,523.071
2478.73,547.608
2435.2,543.804
2432.65,534.507
2399.25,505.32
2392.49,496.446
2482.96,567.898
2422.52,557.751
2371.35,482.918
2376,488.415
2391.22,482.072
2330.78,452.473
2510.45,607.644
2293.15,430.495
2367.97,463.039
2288.5,444.019
2350.22,493.061
2293.15,438.945
2408.99,499.404
2401.79,510.393
2474.08,578.041
2535.38,622.014
2322.33,438.526
2371.78,486.722


==> data/variability_calibration/pmos_red.csv <==
1984.54,189.478
2002.71,203.006
2034.41,226.697
2052.61,240.221
2085.15,264.327
2102.9100000000003,277.432
2135.02,301.522
2152.8,315.05
2184.92,338.741
2202.67,351.842
2234.82,375.948
2252.9900000000002,389.472
2285.11,413.143
2302.86,426.69
2335.43,450.781
2353.18,464.309
2384.88,487.568
2402.63,500.669
2434.35,524.341
2452.1,537.888
2483.8,561.136
2501.9900000000002,574.66
2534.12,598.766
2552.29,612.29
2584.43,636.384
2602.19,649.509
2633.89,672.753
2651.64,685.8580000000001
2683.36,709.964
2701.9500000000003,723.488
2733.65,747.159
2751.4100000000003,760.706
2783.54,784.374
2801.3,797.479
2833.0,821.161
2851.17,834.685
2882.89,858.376
2897.2599999999998,868.942

